Conformalized-KANs: Uncertainty Quantification with Coverage Guarantees for Kolmogorov-Arnold Networks (KANs) in Scientific Machine Learning

This paper explores uncertainty quantification (UQ) methods in the context of Kolmogorov-Arnold Networks (KANs). We apply an ensemble approach to KANs to obtain a heuristic measure of UQ, enhancing interpretability and robustness in modeling complex functions. Building on this, we introduce Conformalized-KANs, which integrate conformal prediction, a distribution-free UQ technique, with KAN ensembles to generate calibrated prediction intervals with guaranteed coverage. Extensive numerical experiments are conducted to evaluate the effectiveness of these methods, focusing particularly on the robustness and accuracy of the prediction intervals under various hyperparameter settings. We show that the conformal KAN predictions can be applied to recent extensions of KANs, including Finite Basis KANs (FBKANs) and multifideilty KANs (MFKANs). The results demonstrate the potential of our approaches to improve the reliability and applicability of KANs in scientific machine learning.

==> figsData/1st_experiment/conf_fbkan_high.txt <==
1.593828201293945312e-04 1.072202444076538086e+00
1.280069351196289062e-03 1.069544315338134766e+00
3.920078277587890625e-03 1.063268065452575684e+00
5.067110061645507812e-03 1.060537338256835938e+00
5.607843399047851562e-03 1.059249758720397949e+00
5.656361579895019531e-03 1.059134244918823242e+00
1.356577873229980469e-02 1.040444612503051758e+00
1.400804519653320312e-02 1.039420485496520996e+00
1.408410072326660156e-02 1.039245009422302246e+00
1.423883438110351562e-02 1.038887500762939453e+00
1.639366149902343750e-02 1.033975958824157715e+00
1.812243461608886719e-02 1.030157089233398438e+00
1.893711090087890625e-02 1.028409123420715332e+00
2.077877521514892578e-02 1.024631500244140625e+00
2.431917190551757812e-02 1.018461227416992188e+00
2.584457397460937500e-02 1.016529560089111328e+00
2.638542652130126953e-02 1.015996336936950684e+00
2.659046649932861328e-02 1.015817761421203613e+00
2.833938598632812500e-02 1.014890670776367188e+00
2.853453159332275391e-02 1.014859437942504883e+00
3.266966342926025391e-02 1.017984628677368164e+00
3.549623489379882812e-02 1.023704290390014648e+00
3.666055202484130859e-02 1.026619553565979004e+00
3.732383251190185547e-02 1.028383851051330566e+00
3.800177574157714844e-02 1.030250191688537598e+00
3.870666027069091797e-02 1.032248377799987793e+00
4.030954837799072266e-02 1.036958932876586914e+00
4.133880138397216797e-02 1.040070056915283203e+00
4.181480407714843750e-02 1.041525125503540039e+00
4.205477237701416016e-02 1.042261004447937012e+00
4.735648632049560547e-02 1.058626055717468262e+00
5.123674869537353516e-02 1.070103406906127930e+00
5.217564105987548828e-02 1.072745323181152344e+00
5.336737632751464844e-02 1.076000928878784180e+00
5.352103710174560547e-02 1.076412677764892578e+00
5.550134181976318359e-02 1.081519246101379395e+00
5.585289001464843750e-02 1.082385182380676270e+00
5.702829360961914062e-02 1.085183858871459961e+00
5.712676048278808594e-02 1.085411310195922852e+00
5.842006206512451172e-02 1.088291168212890625e+00
6.529152393341064453e-02 1.099622845649719238e+00
6.557011604309082031e-02 1.099920630455017090e+00
6.595158576965332031e-02 1.100304007530212402e+00
6.759691238403320312e-02 1.101649284362792969e+00
6.808733940124511719e-02 1.101950407028198242e+00
6.896090507507324219e-02 1.102369189262390137e+00
6.923377513885498047e-02 1.102468132972717285e+00
6.963527202606201172e-02 1.102587461471557617e+00
7.263004779815673828e-02 1.102435469627380371e+00
7.372033596038818359e-02 1.101918935775756836e+00
7.439851760864257812e-02 1.101472735404968262e+00
7.713067531585693359e-02 1.098762512207031250e+00
7.835435867309570312e-02 1.097115516662597656e+00
8.233451843261718750e-02 1.090711474418640137e+00
8.248162269592285156e-02 1.090476036071777344e+00
8.502149581909179688e-02 1.087418913841247559e+00
8.606147766113281250e-02 1.087293505668640137e+00
8.847510814666748047e-02 1.092464566230773926e+00
8.993494510650634766e-02 1.100415229797363281e+00
9.129476547241210938e-02 1.110788226127624512e+00
9.213042259216308594e-02 1.118263006210327148e+00
9.294033050537109375e-02 1.126131176948547363e+00
9.528899192810058594e-02 1.151470422744750977e+00
9.637689590454101562e-02 1.164121270179748535e+00
9.828090667724609375e-02 1.187183618545532227e+00
9.840846061706542969e-02 1.188760876655578613e+00
1.047896146774291992e-01 1.269397616386413574e+00
1.053872108459472656e-01 1.276862382888793945e+00
1.055673360824584961e-01 1.279099822044372559e+00
1.090300083160400391e-01 1.320680856704711914e+00
1.135122776031494141e-01 1.368260145187377930e+00
1.182328462600708008e-01 1.407300233840942383e+00
1.210693120956420898e-01 1.424174785614013672e+00
1.230605840682983398e-01 1.432859420776367188e+00
1.239149570465087891e-01 1.435776352882385254e+00
1.239197254180908203e-01 1.435791254043579102e+00
1.277488470077514648e-01 1.442990660667419434e+00
1.292003393173217773e-01 1.443308949470520020e+00
1.294447183609008789e-01 1.443238973617553711e+00
1.296858787536621094e-01 1.443134069442749023e+00
1.313931941986083984e-01 1.441451430320739746e+00
1.347789764404296875e-01 1.433604359626770020e+00
1.415855884552001953e-01 1.403954744338989258e+00
1.436043977737426758e-01 1.392919182777404785e+00
1.449595689773559570e-01 1.385258316993713379e+00
1.458986997604370117e-01 1.379905343055725098e+00
1.486786603927612305e-01 1.364373326301574707e+00
1.564149856567382812e-01 1.354288458824157715e+00
1.577286720275878906e-01 1.365154504776000977e+00
1.594332456588745117e-01 1.381690621376037598e+00
1.602284908294677734e-01 1.389742970466613770e+00
1.620544195175170898e-01 1.408261418342590332e+00
1.625462770462036133e-01 1.413183569908142090e+00
1.649062633514404297e-01 1.436048746109008789e+00
1.681990623474121094e-01 1.465132594108581543e+00
1.692152023315429688e-01 1.473395109176635742e+00
1.699557304382324219e-01 1.479210734367370605e+00
1.715193986892700195e-01 1.490944743156433105e+00
1.719764471054077148e-01 1.494239926338195801e+00
1.763110160827636719e-01 1.522718191146850586e+00
1.824314594268798828e-01 1.556083679199218750e+00
1.833976507186889648e-01 1.560815930366516113e+00
1.864098310470581055e-01 1.574938178062438965e+00
1.893301010131835938e-01 1.588019013404846191e+00
1.958770751953125000e-01 1.616926312446594238e+00
1.981709003448486328e-01 1.627414107322692871e+00
1.988960504531860352e-01 1.630803108215332031e+00
1.992868185043334961e-01 1.632646203041076660e+00
2.005997896194458008e-01 1.638919711112976074e+00
2.044917345046997070e-01 1.658269047737121582e+00
2.055209875106811523e-01 1.663577079772949219e+00
2.064926624298095703e-01 1.668664216995239258e+00
2.096439599990844727e-01 1.685727000236511230e+00
2.148382663726806641e-01 1.716550588607788086e+00
2.156174182891845703e-01 1.721652150154113770e+00
2.165795564651489258e-01 1.728231072425842285e+00
2.191557884216308594e-01 1.748030185699462891e+00
2.201206684112548828e-01 1.756549477577209473e+00
2.210215330123901367e-01 1.765145897865295410e+00
2.239531278610229492e-01 1.796994805335998535e+00
2.246803045272827148e-01 1.805593729019165039e+00
2.250140905380249023e-01 1.809606671333312988e+00
2.258135080337524414e-01 1.819357037544250488e+00
2.303103208541870117e-01 1.876412630081176758e+00
2.327653169631958008e-01 1.908278346061706543e+00
2.361489534378051758e-01 1.952307224273681641e+00
2.376819849014282227e-01 1.972171545028686523e+00
2.408546209335327148e-01 2.012888669967651367e+00
2.420070171356201172e-01 2.027495622634887695e+00
2.421658039093017578e-01 2.029499530792236328e+00
2.458133697509765625e-01 2.074763059616088867e+00
2.466630935668945312e-01 2.085060119628906250e+00
2.474709749221801758e-01 2.094746351242065430e+00
2.529964447021484375e-01 2.157716512680053711e+00
2.568554878234863281e-01 2.197529315948486328e+00
2.585487365722656250e-01 2.213704824447631836e+00
2.591168880462646484e-01 2.218942165374755859e+00
2.621200084686279297e-01 2.244937658309936523e+00
2.669931650161743164e-01 2.280660152435302734e+00
2.686095237731933594e-01 2.290708065032958984e+00
2.703243494033813477e-01 2.300459146499633789e+00
2.723408937454223633e-01 2.310813903808593750e+00
2.726918458938598633e-01 2.312500953674316406e+00
2.733060121536254883e-01 2.315378189086914062e+00
2.741192579269409180e-01 2.319045782089233398e+00
2.756057977676391602e-01 2.325382947921752930e+00
2.795958518981933594e-01 2.340947389602661133e+00
2.831476926803588867e-01 2.356463909149169922e+00
2.835770845413208008e-01 2.358823776245117188e+00
2.853271961212158203e-01 2.370382308959960938e+00
2.858523130416870117e-01 2.374525308609008789e+00
2.876566648483276367e-01 2.390854358673095703e+00
2.889826297760009766e-01 2.404282331466674805e+00
2.898697853088378906e-01 2.413615226745605469e+00
2.927818298339843750e-01 2.444666862487792969e+00
2.940678596496582031e-01 2.458124399185180664e+00
2.958778142929077148e-01 2.476449728012084961e+00
2.983198165893554688e-01 2.499656677246093750e+00
2.993872165679931641e-01 2.509151458740234375e+00
2.994101047515869141e-01 2.509348392486572266e+00
3.009674549102783203e-01 2.522400856018066406e+00
3.010350465774536133e-01 2.522946357727050781e+00
3.046348094940185547e-01 2.549029111862182617e+00
3.046497106552124023e-01 2.549124240875244141e+00
3.053472042083740234e-01 2.553476095199584961e+00
3.053586483001708984e-01 2.553544044494628906e+00
3.067626953125000000e-01 2.561570882797241211e+00
3.067811727523803711e-01 2.561671018600463867e+00
3.111194372177124023e-01 2.580222606658935547e+00
3.118435144424438477e-01 2.582425832748413086e+00
3.122361898422241211e-01 2.583522558212280273e+00
3.188325166702270508e-01 2.594086408615112305e+00
3.209886550903320312e-01 2.597229719161987305e+00
3.222427368164062500e-01 2.600477695465087891e+00
3.239207267761230469e-01 2.607854843139648438e+00
3.259482383728027344e-01 2.622348308563232422e+00
3.281072378158569336e-01 2.642924308776855469e+00
3.309166431427001953e-01 2.673221111297607422e+00
3.322722911834716797e-01 2.688155651092529297e+00
3.335123062133789062e-01 2.701638460159301758e+00
3.341878652572631836e-01 2.708848714828491211e+00
3.365275859832763672e-01 2.732718706130981445e+00
3.366594314575195312e-01 2.734000921249389648e+00
3.385196924209594727e-01 2.751248359680175781e+00
3.399310111999511719e-01 2.763137578964233398e+00
3.449652194976806641e-01 2.795559883117675781e+00
3.454543352127075195e-01 2.797798633575439453e+00
3.501577377319335938e-01 2.810617446899414062e+00
3.507530689239501953e-01 2.811115264892578125e+00
3.516502380371093750e-01 2.811391830444335938e+00
3.528662919998168945e-01 2.810878276824951172e+00
3.529479503631591797e-01 2.810807704925537109e+00
3.542972803115844727e-01 2.808992862701416016e+00
3.579331636428833008e-01 2.798345327377319336e+00
3.601944446563720703e-01 2.787833929061889648e+00
3.621410131454467773e-01 2.776633739471435547e+00
3.622989654541015625e-01 2.775643825531005859e+00
3.624528646469116211e-01 2.774670362472534180e+00
3.631637096405029297e-01 2.770043134689331055e+00
3.652486801147460938e-01 2.755515813827514648e+00
3.660490512847900391e-01 2.749751567840576172e+00
3.673100471496582031e-01 2.740888118743896484e+00
3.705067634582519531e-01 2.725971221923828125e+00
3.728197813034057617e-01 2.726503849029541016e+00
3.740109205245971680e-01 2.728603839874267578e+00
3.752501010894775391e-01 2.730969190597534180e+00
3.789209127426147461e-01 2.735205173492431641e+00
3.821338415145874023e-01 2.732449293136596680e+00
3.825600147247314453e-01 2.731502294540405273e+00
3.831323385238647461e-01 2.730002403259277344e+00
3.915102481842041016e-01 2.678591966629028320e+00
3.916103839874267578e-01 2.677658796310424805e+00
3.936498165130615234e-01 2.657112360000610352e+00
3.941253423690795898e-01 2.651910543441772461e+00
4.067175388336181641e-01 2.464313983917236328e+00
4.072384834289550781e-01 2.454788684844970703e+00
4.078866243362426758e-01 2.442786216735839844e+00
4.082623720169067383e-01 2.435753345489501953e+00
4.096398353576660156e-01 2.409529924392700195e+00
4.119712114334106445e-01 2.363865613937377930e+00
4.185005426406860352e-01 2.253319263458251953e+00
4.197065830230712891e-01 2.242091655731201172e+00
4.207377433776855469e-01 2.233226537704467773e+00
4.213798046112060547e-01 2.227861881256103516e+00
4.234149456024169922e-01 2.211110115051269531e+00
4.271247386932373047e-01 2.180042743682861328e+00
4.286482334136962891e-01 2.166742563247680664e+00
4.289233684539794922e-01 2.164296627044677734e+00
4.297643899917602539e-01 2.156728029251098633e+00
4.318109750747680664e-01 2.137653112411499023e+00
4.335848093032836914e-01 2.120274066925048828e+00
4.375729560852050781e-01 2.077746391296386719e+00
4.419140815734863281e-01 2.024885892868041992e+00
4.423404932022094727e-01 2.019261837005615234e+00
4.462416172027587891e-01 1.963782906532287598e+00
4.476354122161865234e-01 1.942276954650878906e+00
4.483575820922851562e-01 1.930808901786804199e+00
4.493169784545898438e-01 1.915247917175292969e+00
4.537403583526611328e-01 1.839137673377990723e+00
4.545769691467285156e-01 1.824021458625793457e+00
4.555863142013549805e-01 1.805515766143798828e+00
4.589421749114990234e-01 1.742126345634460449e+00
4.596134424209594727e-01 1.729149818420410156e+00
4.603706598281860352e-01 1.714413881301879883e+00
4.610496759414672852e-01 1.701114654541015625e+00
4.684301614761352539e-01 1.553892612457275391e+00
4.754389524459838867e-01 1.419783473014831543e+00
4.775092601776123047e-01 1.384949326515197754e+00
4.815332889556884766e-01 1.328323602676391602e+00
4.918591976165771484e-01 1.217601299285888672e+00
4.921678304672241211e-01 1.214284062385559082e+00
4.924094676971435547e-01 1.211676478385925293e+00
4.950127601623535156e-01 1.182740211486816406e+00
4.956785440444946289e-01 1.175065398216247559e+00
5.046890974044799805e-01 1.057615876197814941e+00
5.074778795242309570e-01 1.015836477279663086e+00
5.114283561706542969e-01 9.530193805694580078e-01
5.154366493225097656e-01 8.860901594161987305e-01
5.155044794082641602e-01 8.849389553070068359e-01
5.169849395751953125e-01 8.596481084823608398e-01
5.225991010665893555e-01 7.630913257598876953e-01
5.228797197341918945e-01 7.583914995193481445e-01
5.250722169876098633e-01 7.300088405609130859e-01
5.278646945953369141e-01 7.142212390899658203e-01
5.311483144760131836e-01 6.986572742462158203e-01
5.319634675979614258e-01 6.950296759605407715e-01
5.334936380386352539e-01 6.884086132049560547e-01
5.373433828353881836e-01 6.725269556045532227e-01
5.374076366424560547e-01 6.722676753997802734e-01
5.401089191436767578e-01 6.614254713058471680e-01
5.410062074661254883e-01 6.578174829483032227e-01
5.434454679489135742e-01 6.478853821754455566e-01
5.488003492355346680e-01 6.250350475311279297e-01
5.490808486938476562e-01 6.237973570823669434e-01
5.516320466995239258e-01 6.123957633972167969e-01
5.539402961730957031e-01 6.018785238265991211e-01
5.550105571746826172e-01 5.969335436820983887e-01
5.580289363861083984e-01 5.827562808990478516e-01
5.588783025741577148e-01 5.787111520767211914e-01
5.620950460433959961e-01 5.632383227348327637e-01
5.642806291580200195e-01 5.527034401893615723e-01
5.670783519744873047e-01 5.395044684410095215e-01
5.703200101852416992e-01 5.251287817955017090e-01
5.716123580932617188e-01 5.198060870170593262e-01
5.725631713867187500e-01 5.160655975341796875e-01
5.726476907730102539e-01 5.157414674758911133e-01
5.728074312210083008e-01 5.151300430297851562e-01
5.733144283294677734e-01 5.132213234901428223e-01
5.767215490341186523e-01 5.015596151351928711e-01
5.778046846389770508e-01 4.982392191886901855e-01
5.805245637893676758e-01 4.904453158378601074e-01
5.823034048080444336e-01 4.855666160583496094e-01
5.838915109634399414e-01 4.812061786651611328e-01
5.853410959243774414e-01 4.771359562873840332e-01
5.865331888198852539e-01 4.736729264259338379e-01
5.884532928466796875e-01 4.677976369857788086e-01
5.891301631927490234e-01 4.656214714050292969e-01
5.914193391799926758e-01 4.578106999397277832e-01
5.974466800689697266e-01 4.337826669216156006e-01
5.990034341812133789e-01 4.268804490566253662e-01
5.993263721466064453e-01 4.254236221313476562e-01
5.995162725448608398e-01 4.245629012584686279e-01
5.999771356582641602e-01 4.224659204483032227e-01
6.020932197570800781e-01 4.127283096313476562e-01
6.021997928619384766e-01 4.122359156608581543e-01
6.028045415878295898e-01 4.094446897506713867e-01
6.034680604934692383e-01 4.063963890075683594e-01
6.054177284240722656e-01 3.976211845874786377e-01
6.057713031768798828e-01 3.960781991481781006e-01
6.059298515319824219e-01 3.953913152217864990e-01
6.068199872970581055e-01 3.916266262531280518e-01
6.105074882507324219e-01 3.784624934196472168e-01
6.128638982772827148e-01 3.732159137725830078e-01
6.147137880325317383e-01 3.712662160396575928e-01
6.182769536972045898e-01 3.722018897533416748e-01
6.222316026687622070e-01 3.775360882282257080e-01
6.226766109466552734e-01 3.782718181610107422e-01
6.259300708770751953e-01 3.839051127433776855e-01
6.272042989730834961e-01 3.861760795116424561e-01
6.280096769332885742e-01 3.876224160194396973e-01
6.286127567291259766e-01 3.887119591236114502e-01
6.287728548049926758e-01 3.889996409416198730e-01
6.296945810317993164e-01 3.906714022159576416e-01
6.312322616577148438e-01 3.934626579284667969e-01
6.339275836944580078e-01 3.983206152915954590e-01
6.355091333389282227e-01 4.010978043079376221e-01
6.381800174713134766e-01 4.055351316928863525e-01
6.382979154586791992e-01 4.057202339172363281e-01
6.413278579711914062e-01 4.102681279182434082e-01
6.417150497436523438e-01 4.108229279518127441e-01
6.533674001693725586e-01 4.299179613590240479e-01
6.545051336288452148e-01 4.326421022415161133e-01
6.570854187011718750e-01 4.409322142601013184e-01
6.573013067245483398e-01 4.422385990619659424e-01
6.576948165893554688e-01 4.453230202198028564e-01
6.586867570877075195e-01 4.549611508846282959e-01
6.590996980667114258e-01 4.592126905918121338e-01
6.608242988586425781e-01 4.774633646011352539e-01
6.618950366973876953e-01 4.890546500682830811e-01
6.640743017196655273e-01 5.130717754364013672e-01
6.643801927566528320e-01 5.164794921875000000e-01
6.657670736312866211e-01 5.320243239402770996e-01
6.681613922119140625e-01 5.591382384300231934e-01
6.783773899078369141e-01 6.793656945228576660e-01
6.784386634826660156e-01 6.801139116287231445e-01
6.825728416442871094e-01 7.316115498542785645e-01
6.853151321411132812e-01 7.669230699539184570e-01
6.855190992355346680e-01 7.695898413658142090e-01
6.864330768585205078e-01 7.816006541252136230e-01
6.908220052719116211e-01 8.407788872718811035e-01
6.914808750152587891e-01 8.498662710189819336e-01
6.914833784103393555e-01 8.498995304107666016e-01
6.920431852340698242e-01 8.576598167419433594e-01
6.943316459655761719e-01 8.896984457969665527e-01
6.966460943222045898e-01 9.225216507911682129e-01
6.984655857086181641e-01 9.485415220260620117e-01
7.029432058334350586e-01 1.013004899024963379e+00
7.038166522979736328e-01 1.025627613067626953e+00
7.045066356658935547e-01 1.035613059997558594e+00
7.076125144958496094e-01 1.080959439277648926e+00
7.077227830886840820e-01 1.082593083381652832e+00
7.096681594848632812e-01 1.112047433853149414e+00
7.122865915298461914e-01 1.156124830245971680e+00
7.123734951019287109e-01 1.157748103141784668e+00
7.139707803726196289e-01 1.190133452415466309e+00
7.153084278106689453e-01 1.220818281173706055e+00
7.153167724609375000e-01 1.221017479896545410e+00
7.170159816741943359e-01 1.263481616973876953e+00
7.199056148529052734e-01 1.341230630874633789e+00
7.225453853607177734e-01 1.416007041931152344e+00
7.258659601211547852e-01 1.513163805007934570e+00
7.285548448562622070e-01 1.593440532684326172e+00
7.294268608093261719e-01 1.619675755500793457e+00
7.309159040451049805e-01 1.664613962173461914e+00
7.316156625747680664e-01 1.685772657394409180e+00
7.327045202255249023e-01 1.718719601631164551e+00
7.418848276138305664e-01 1.992429733276367188e+00
7.422192096710205078e-01 2.002079486846923828e+00
7.429314851760864258e-01 2.022521018981933594e+00
7.450960874557495117e-01 2.083635330200195312e+00
7.492929697036743164e-01 2.197439432144165039e+00
7.506004571914672852e-01 2.231645107269287109e+00
7.535635232925415039e-01 2.307303428649902344e+00
7.546336650848388672e-01 2.334069490432739258e+00
7.558234930038452148e-01 2.363497734069824219e+00
7.563480138778686523e-01 2.376364946365356445e+00
7.588130235671997070e-01 2.435919523239135742e+00
7.592743635177612305e-01 2.446885108947753906e+00
7.594515085220336914e-01 2.451081514358520508e+00
7.610043287277221680e-01 2.487453222274780273e+00
7.636983394622802734e-01 2.548437833786010742e+00
7.671011686325073242e-01 2.620123863220214844e+00
7.706841230392456055e-01 2.686558961868286133e+00
7.738296985626220703e-01 2.735571622848510742e+00
7.766522169113159180e-01 2.772266387939453125e+00
7.772706747055053711e-01 2.779523611068725586e+00
7.825683355331420898e-01 2.833275079727172852e+00
7.831376791000366211e-01 2.838152885437011719e+00
7.845925092697143555e-01 2.849424362182617188e+00
7.848691940307617188e-01 2.851333856582641602e+00
7.861188650131225586e-01 2.858855485916137695e+00
7.884184122085571289e-01 2.867534875869750977e+00
7.893429994583129883e-01 2.869017362594604492e+00
7.971366643905639648e-01 2.838108062744140625e+00
7.975946664810180664e-01 2.834196567535400391e+00
8.000799417495727539e-01 2.809601783752441406e+00
8.000957965850830078e-01 2.809426069259643555e+00
8.009490966796875000e-01 2.799673080444335938e+00
8.052257299423217773e-01 2.740027904510498047e+00
8.070712089538574219e-01 2.707829236984252930e+00
8.077268600463867188e-01 2.695372581481933594e+00
8.100575208663940430e-01 2.646948099136352539e+00
8.111250400543212891e-01 2.622698783874511719e+00
8.116861581802368164e-01 2.609461307525634766e+00
8.172432184219360352e-01 2.462203741073608398e+00
8.191831111907958984e-01 2.405046701431274414e+00
8.204380273818969727e-01 2.366850137710571289e+00
8.205673694610595703e-01 2.362863302230834961e+00
8.210575580596923828e-01 2.347681045532226562e+00
8.231344223022460938e-01 2.282100200653076172e+00
8.243535757064819336e-01 2.242771387100219727e+00
8.269976377487182617e-01 2.155856609344482422e+00
8.305288553237915039e-01 2.037709474563598633e+00
8.323025703430175781e-01 1.978370547294616699e+00
8.348541259765625000e-01 1.895666599273681641e+00
8.389501571655273438e-01 1.781777501106262207e+00
8.389991521835327148e-01 1.780503273010253906e+00
8.397831916809082031e-01 1.760159015655517578e+00
8.414962291717529297e-01 1.715832948684692383e+00
8.417770862579345703e-01 1.708562970161437988e+00
8.432856798171997070e-01 1.669463872909545898e+00
8.479580879211425781e-01 1.547831535339355469e+00
8.503162860870361328e-01 1.486395716667175293e+00
8.510140180587768555e-01 1.468251824378967285e+00
8.539270162582397461e-01 1.392819643020629883e+00
8.558763265609741211e-01 1.342751741409301758e+00
8.594455718994140625e-01 1.252287745475769043e+00
8.617749214172363281e-01 1.194250822067260742e+00
8.619587421417236328e-01 1.189706325531005859e+00
8.625878095626831055e-01 1.174191713333129883e+00
8.707301616668701172e-01 9.764270186424255371e-01
8.709702491760253906e-01 9.706262350082397461e-01
8.729661703109741211e-01 9.224079251289367676e-01
8.753532171249389648e-01 8.653750419616699219e-01
8.810633420944213867e-01 7.409204840660095215e-01
8.827871084213256836e-01 7.096109986305236816e-01
8.841789960861206055e-01 6.869361400604248047e-01
8.873907327651977539e-01 6.425057649612426758e-01
8.877354860305786133e-01 6.383124589920043945e-01
8.882565498352050781e-01 6.321568489074707031e-01
8.886554241180419922e-01 6.275883316993713379e-01
8.903801441192626953e-01 6.090995669364929199e-01
8.912699222564697266e-01 6.002528667449951172e-01
8.917901515960693359e-01 5.952649116516113281e-01
8.918663263320922852e-01 5.945432782173156738e-01
8.927723169326782227e-01 5.861828923225402832e-01
8.981049060821533203e-01 5.433748960494995117e-01
8.992042541503906250e-01 5.356256365776062012e-01
9.005032777786254883e-01 5.268064141273498535e-01
9.011931419372558594e-01 5.222617387771606445e-01
9.038804769515991211e-01 5.054572820663452148e-01
9.045768976211547852e-01 5.013477206230163574e-01
9.074535369873046875e-01 4.855605363845825195e-01
9.095766544342041016e-01 4.752311110496520996e-01
9.100902080535888672e-01 4.729043245315551758e-01
9.101636409759521484e-01 4.725798964500427246e-01
9.116811752319335938e-01 4.661084115505218506e-01
9.125285148620605469e-01 4.627229571342468262e-01
9.136939048767089844e-01 4.582887589931488037e-01
9.149358272552490234e-01 4.537864625453948975e-01
9.149826765060424805e-01 4.536216259002685547e-01
9.151489734649658203e-01 4.530308246612548828e-01
9.198664426803588867e-01 4.362788796424865723e-01
9.209252595901489258e-01 4.321483373641967773e-01
9.242802858352661133e-01 4.169235229492187500e-01
9.255969524383544922e-01 4.098780155181884766e-01
9.270545244216918945e-01 4.014047980308532715e-01
9.287992715835571289e-01 3.908633589744567871e-01
9.294288158416748047e-01 3.873627781867980957e-01
9.299340248107910156e-01 3.850104510784149170e-01
9.311363697052001953e-01 3.838352560997009277e-01
9.333733320236206055e-01 4.059719145298004150e-01
9.341895580291748047e-01 4.177522361278533936e-01
9.365044832229614258e-01 4.544287919998168945e-01
9.371366500854492188e-01 4.648818373680114746e-01
9.376455545425415039e-01 4.733518660068511963e-01
9.376538991928100586e-01 4.734904170036315918e-01
9.384008646011352539e-01 4.859483242034912109e-01
9.454032182693481445e-01 5.891054272651672363e-01
9.462890625000000000e-01 5.985347032546997070e-01
9.494341611862182617e-01 6.224815845489501953e-01
9.566731452941894531e-01 6.371307373046875000e-01
9.579014778137207031e-01 6.401171684265136719e-01
9.603449106216430664e-01 6.516153812408447266e-01
9.703780412673950195e-01 7.731592655181884766e-01
9.722617864608764648e-01 7.966971993446350098e-01
9.727307558059692383e-01 8.019818067550659180e-01
9.885065555572509766e-01 9.400377869606018066e-01
9.900150299072265625e-01 9.709793329238891602e-01
9.937874078750610352e-01 1.053863406181335449e+00
9.938501119613647461e-01 1.055273413658142090e+00
9.951772689819335938e-01 1.085217475891113281e+00
9.972696304321289062e-01 1.133460998535156250e+00
9.991533756256103516e-01 1.179295063018798828e+00
1.000413179397583008e+00 1.212195515632629395e+00
1.002842187881469727e+00 1.283132314682006836e+00
1.003588795661926270e+00 1.307252049446105957e+00
1.005059361457824707e+00 1.357809424400329590e+00
1.010598897933959961e+00 1.566654920578002930e+00
1.014696478843688965e+00 1.713733673095703125e+00
1.014736890792846680e+00 1.715085387229919434e+00
1.016032457351684570e+00 1.756991386413574219e+00
1.017396330833435059e+00 1.798467636108398438e+00
1.021282196044921875e+00 1.908690690994262695e+00
1.021591782569885254e+00 1.917399883270263672e+00
1.030008077621459961e+00 2.172903060913085938e+00
1.032156109809875488e+00 2.232353448867797852e+00
1.036335587501525879e+00 2.325932741165161133e+00
1.037680387496948242e+00 2.349125623703002930e+00
1.041319131851196289e+00 2.397611141204833984e+00
1.044925212860107422e+00 2.517140626907348633e+00
1.045602917671203613e+00 2.543486356735229492e+00
1.046018362045288086e+00 2.559412956237792969e+00
1.046434402465820312e+00 2.575142621994018555e+00
1.047796964645385742e+00 2.624723911285400391e+00
1.049604654312133789e+00 2.684589624404907227e+00
1.049948811531066895e+00 2.695082426071166992e+00
1.051204085350036621e+00 2.730579137802124023e+00
1.051254272460937500e+00 2.731905698776245117e+00
1.051968693733215332e+00 2.749913692474365234e+00
1.053540349006652832e+00 2.784076690673828125e+00
1.053744435310363770e+00 2.787986755371093750e+00
1.054645061492919922e+00 2.803877353668212891e+00
1.056643128395080566e+00 2.831615447998046875e+00
1.057689309120178223e+00 2.842234373092651367e+00
1.060919165611267090e+00 2.858567714691162109e+00
1.061184167861938477e+00 2.858782768249511719e+00
1.065567851066589355e+00 2.834136962890625000e+00
1.065588355064392090e+00 2.833883047103881836e+00
1.070803880691528320e+00 2.720625162124633789e+00
1.072248458862304688e+00 2.672552585601806641e+00
1.073882341384887695e+00 2.615976095199584961e+00
1.074334025382995605e+00 2.601731300354003906e+00
1.080832004547119141e+00 2.497854709625244141e+00
1.086218118667602539e+00 2.336401700973510742e+00
1.086436510086059570e+00 2.327562332153320312e+00
1.086771368980407715e+00 2.313697576522827148e+00
1.088398337364196777e+00 2.241248607635498047e+00
1.091055750846862793e+00 2.107241153717041016e+00
1.092873215675354004e+00 2.006755352020263672e+00
1.093300700187683105e+00 1.982312679290771484e+00
1.095700621604919434e+00 1.841281890869140625e+00
1.100125789642333984e+00 1.642017364501953125e+00
1.100280165672302246e+00 1.637939333915710449e+00
1.104512929916381836e+00 1.530609130859375000e+00
1.104626297950744629e+00 1.527733445167541504e+00
1.105019211769104004e+00 1.517739295959472656e+00
1.106213331222534180e+00 1.487033963203430176e+00
1.118122696876525879e+00 1.119994997978210449e+00
1.126872539520263672e+00 8.077868819236755371e-01
1.127957940101623535e+00 7.731024622917175293e-01
1.128124952316284180e+00 7.680824995040893555e-01
1.128628849983215332e+00 7.538467645645141602e-01
1.132900595664978027e+00 7.217765450477600098e-01
1.133203506469726562e+00 7.221379876136779785e-01
1.133561372756958008e+00 7.226563692092895508e-01
1.134426236152648926e+00 7.242297530174255371e-01
1.136279225349426270e+00 7.285058498382568359e-01
1.137385487556457520e+00 7.313111424446105957e-01
1.139309287071228027e+00 7.359403371810913086e-01
1.141579866409301758e+00 7.398184537887573242e-01
1.141712188720703125e+00 7.399640679359436035e-01
1.143466472625732422e+00 7.407631874084472656e-01
1.145301342010498047e+00 7.391008138656616211e-01
1.145317792892456055e+00 7.390711307525634766e-01
1.145469903945922852e+00 7.388052940368652344e-01
1.146024584770202637e+00 7.376596331596374512e-01
1.149079084396362305e+00 7.261463403701782227e-01
1.150436758995056152e+00 7.179766893386840820e-01
1.153993487358093262e+00 6.872920393943786621e-01
1.161226987838745117e+00 5.854554176330566406e-01
1.161351919174194336e+00 5.833392143249511719e-01
1.161650419235229492e+00 5.782514214515686035e-01
1.164995670318603516e+00 5.200042724609375000e-01
1.166015625000000000e+00 5.023315548896789551e-01
1.169287443161010742e+00 4.482339918613433838e-01
1.173023581504821777e+00 4.034566879272460938e-01
1.176858901977539062e+00 4.136421084403991699e-01
1.177068829536437988e+00 4.155034124851226807e-01
1.178128957748413086e+00 4.256335496902465820e-01
1.178758263587951660e+00 4.320232272148132324e-01
1.182020902633666992e+00 4.660029411315917969e-01
1.186966300010681152e+00 5.117064714431762695e-01
1.187402963638305664e+00 5.152449607849121094e-01
1.187691688537597656e+00 5.175460577011108398e-01
1.188930869102478027e+00 5.271428823471069336e-01
1.191723346710205078e+00 5.478255152702331543e-01
1.195692896842956543e+00 5.834069252014160156e-01
1.202131867408752441e+00 6.760237216949462891e-01
1.202340126037597656e+00 6.795992255210876465e-01
1.211247205734252930e+00 8.639526367187500000e-01
1.215189814567565918e+00 9.723767638206481934e-01
1.215731143951416016e+00 9.888148903846740723e-01
1.216410756111145020e+00 1.010014772415161133e+00
1.217338919639587402e+00 1.039918541908264160e+00
1.218364119529724121e+00 1.074140667915344238e+00
1.220137119293212891e+00 1.136077404022216797e+00
1.221582531929016113e+00 1.188973069190979004e+00
1.221974015235900879e+00 1.203652620315551758e+00
1.223401665687561035e+00 1.258343935012817383e+00
1.227123022079467773e+00 1.408808946609497070e+00
1.227759480476379395e+00 1.436279535293579102e+00
1.229872107505798340e+00 1.533577084541320801e+00
1.233304738998413086e+00 1.716517090797424316e+00
1.234386920928955078e+00 1.781148552894592285e+00
1.236680507659912109e+00 1.928679704666137695e+00
1.236764550209045410e+00 1.934340596199035645e+00
1.236955761909484863e+00 1.947258949279785156e+00
1.237207055091857910e+00 1.964360356330871582e+00
1.240056872367858887e+00 2.165771484375000000e+00
1.241560697555541992e+00 2.275158405303955078e+00
1.244904398918151855e+00 2.515006542205810547e+00
1.247978568077087402e+00 2.717555046081542969e+00
1.250501513481140137e+00 2.860715150833129883e+00
1.250599384307861328e+00 2.865739583969116211e+00
1.251749038696289062e+00 2.921566247940063477e+00
1.259800434112548828e+00 3.118086099624633789e+00
1.260092496871948242e+00 3.118419170379638672e+00
1.261521339416503906e+00 3.113294601440429688e+00
1.262090086936950684e+00 3.108180522918701172e+00
1.262838482856750488e+00 3.098826169967651367e+00
1.263693690299987793e+00 3.084586858749389648e+00
1.265884041786193848e+00 3.031989812850952148e+00
1.270853996276855469e+00 2.846336364746093750e+00
1.271112322807312012e+00 2.835357904434204102e+00
1.272211909294128418e+00 2.790765285491943359e+00
1.275341510772705078e+00 2.806402444839477539e+00
1.287462592124938965e+00 2.802945613861083984e+00
1.292702198028564453e+00 2.571801185607910156e+00
1.292810320854187012e+00 2.565867424011230469e+00
1.292884111404418945e+00 2.561802148818969727e+00
1.299131751060485840e+00 2.173170089721679688e+00
1.299894452095031738e+00 2.126516819000244141e+00
1.304333925247192383e+00 1.947539925575256348e+00
1.305681943893432617e+00 1.925636887550354004e+00
1.307009696960449219e+00 1.911918640136718750e+00
1.308316349983215332e+00 1.903062582015991211e+00
1.313790440559387207e+00 1.881319761276245117e+00
1.315106272697448730e+00 1.874284505844116211e+00
1.315775752067565918e+00 1.869812250137329102e+00
1.316204428672790527e+00 1.866556406021118164e+00
1.318764209747314453e+00 1.839138865470886230e+00
1.319191455841064453e+00 1.832961082458496094e+00
1.322930335998535156e+00 1.753826022148132324e+00
1.324084997177124023e+00 1.719779729843139648e+00
1.327980279922485352e+00 1.574127674102783203e+00
1.328119277954101562e+00 1.568172216415405273e+00
1.332700967788696289e+00 1.351035594940185547e+00
1.333551168441772461e+00 1.307382106781005859e+00
1.333999514579772949e+00 1.284079790115356445e+00
1.334564566612243652e+00 1.254483580589294434e+00
1.334653139114379883e+00 1.249822378158569336e+00
1.348195552825927734e+00 5.543518066406250000e-01
1.350499629974365234e+00 4.909419715404510498e-01
1.350616455078125000e+00 4.915730059146881104e-01
1.351027250289916992e+00 4.967232644557952881e-01
1.354693651199340820e+00 5.964676141738891602e-01
1.354714870452880859e+00 5.970907211303710938e-01
1.357628226280212402e+00 6.799326539039611816e-01
1.359731078147888184e+00 7.342001199722290039e-01
1.360210776329040527e+00 7.456932067871093750e-01
1.360293388366699219e+00 7.476354837417602539e-01
1.364231348037719727e+00 8.254168629646301270e-01
1.364685773849487305e+00 8.322628736495971680e-01
1.371726870536804199e+00 8.714691400527954102e-01
1.372818708419799805e+00 8.656740784645080566e-01
1.376049518585205078e+00 8.309082984924316406e-01
1.377736687660217285e+00 8.041306138038635254e-01
1.378232598304748535e+00 7.953509092330932617e-01
1.379585266113281250e+00 7.696264982223510742e-01
1.379758834838867188e+00 7.661540508270263672e-01
1.381434559822082520e+00 7.310245037078857422e-01
1.384045720100402832e+00 6.721029281616210938e-01
1.387286782264709473e+00 5.971522927284240723e-01
1.387363076210021973e+00 5.954403877258300781e-01
1.391975164413452148e+00 6.032930016517639160e-01
1.392327427864074707e+00 6.170888543128967285e-01
1.393031001091003418e+00 6.455610394477844238e-01
1.395457983016967773e+00 7.485374212265014648e-01
1.400823593139648438e+00 9.915502071380615234e-01
1.401699304580688477e+00 1.033170819282531738e+00
1.404667258262634277e+00 1.178781270980834961e+00
1.405532836914062500e+00 1.222573280334472656e+00
1.407989382743835449e+00 1.349674224853515625e+00
1.408342480659484863e+00 1.368211865425109863e+00
1.408940672874450684e+00 1.399717330932617188e+00
1.409233212471008301e+00 1.415157794952392578e+00
1.409928441047668457e+00 1.451909780502319336e+00
1.414284586906433105e+00 1.682629585266113281e+00
1.415039896965026855e+00 1.722450256347656250e+00
1.416822910308837891e+00 1.815808653831481934e+00
1.417469739913940430e+00 1.849334120750427246e+00
1.425094127655029297e+00 2.215563297271728516e+00
1.430524110794067383e+00 2.422251939773559570e+00
1.432664871215820312e+00 2.483085632324218750e+00
1.432724714279174805e+00 2.484587430953979492e+00
1.433402538299560547e+00 2.500766754150390625e+00
1.434680223464965820e+00 2.527265548706054688e+00
1.435696244239807129e+00 2.544628143310546875e+00
1.435753583908081055e+00 2.545517444610595703e+00
1.435907363891601562e+00 2.547844409942626953e+00
1.438958168029785156e+00 2.581396579742431641e+00
1.440196037292480469e+00 2.591048240661621094e+00
1.440749645233154297e+00 2.595645427703857422e+00
1.440797448158264160e+00 2.596071004867553711e+00
1.441877365112304688e+00 2.607745170593261719e+00
1.441998243331909180e+00 2.609401464462280273e+00
1.442055225372314453e+00 2.610220909118652344e+00
1.442352175712585449e+00 2.614832401275634766e+00
1.444862484931945801e+00 2.690545797348022461e+00
1.446209907531738281e+00 2.760003089904785156e+00
1.448637485504150391e+00 2.897526979446411133e+00
1.449129104614257812e+00 2.923458337783813477e+00
1.453712701797485352e+00 3.092081546783447266e+00
1.455732226371765137e+00 3.116973161697387695e+00
1.461017727851867676e+00 3.038838863372802734e+00
1.464526772499084473e+00 2.896919488906860352e+00
1.466607928276062012e+00 2.798925876617431641e+00
1.470666885375976562e+00 2.642793416976928711e+00
1.471665263175964355e+00 2.616137504577636719e+00
1.474172353744506836e+00 2.559308052062988281e+00
1.474216461181640625e+00 2.558348417282104492e+00
1.479487180709838867e+00 2.424250602722167969e+00
1.480453133583068848e+00 2.392421007156372070e+00
1.481095671653747559e+00 2.369630575180053711e+00
1.483267784118652344e+00 2.282525062561035156e+00
1.487691640853881836e+00 2.057243585586547852e+00
1.494454622268676758e+00 1.652649760246276855e+00
1.495492219924926758e+00 1.592795372009277344e+00
1.495709538459777832e+00 1.580636620521545410e+00
1.495806336402893066e+00 1.575267791748046875e+00
1.496040225028991699e+00 1.562421321868896484e+00
1.496810317039489746e+00 1.521613121032714844e+00
1.497061848640441895e+00 1.508827924728393555e+00
1.498355507850646973e+00 1.447895407676696777e+00
1.501159191131591797e+00 1.347382783889770508e+00
1.501753211021423340e+00 1.331588149070739746e+00
1.502607703208923340e+00 1.311784863471984863e+00
1.503216385841369629e+00 1.299507737159729004e+00
1.503222703933715820e+00 1.299388766288757324e+00
1.503499150276184082e+00 1.294261693954467773e+00
1.504316449165344238e+00 1.280450582504272461e+00
1.505212187767028809e+00 1.267149448394775391e+00
1.507096529006958008e+00 1.242895483970642090e+00
1.507102489471435547e+00 1.242823600769042969e+00
1.508242130279541016e+00 1.229566931724548340e+00
1.510872364044189453e+00 1.200205326080322266e+00
1.511170864105224609e+00 1.196862936019897461e+00
1.513947129249572754e+00 1.164521455764770508e+00
1.514232635498046875e+00 1.161015987396240234e+00
1.517786145210266113e+00 1.113471269607543945e+00
1.520547628402709961e+00 1.070684671401977539e+00
1.521840691566467285e+00 1.048749804496765137e+00
1.523912906646728516e+00 1.011106848716735840e+00
1.527568101882934570e+00 9.389592409133911133e-01
1.530726671218872070e+00 8.748365640640258789e-01
1.536806821823120117e+00 7.679318189620971680e-01
1.537151098251342773e+00 7.631377577781677246e-01
1.538443446159362793e+00 7.466750741004943848e-01
1.541505336761474609e+00 7.178076505661010742e-01
1.543408155441284180e+00 7.071567773818969727e-01
1.543968796730041504e+00 7.050700187683105469e-01
1.548198223114013672e+00 7.041279077529907227e-01
1.551275610923767090e+00 7.199338078498840332e-01
1.553342580795288086e+00 7.396686077117919922e-01
1.555743217468261719e+00 7.762377262115478516e-01
1.559291243553161621e+00 8.724774122238159180e-01
1.562154531478881836e+00 9.934334754943847656e-01
1.563623547554016113e+00 1.069143533706665039e+00
1.569477319717407227e+00 1.425806760787963867e+00
1.570261955261230469e+00 1.476515889167785645e+00
1.570281505584716797e+00 1.477790117263793945e+00
1.574351191520690918e+00 1.734275102615356445e+00
1.575029015541076660e+00 1.774630784988403320e+00
1.578444361686706543e+00 1.959572553634643555e+00
1.579535722732543945e+00 2.010400295257568359e+00
1.579546213150024414e+00 2.010870218276977539e+00
1.583061099052429199e+00 2.140412092208862305e+00
1.584864735603332520e+00 2.182587623596191406e+00
1.586966156959533691e+00 2.206578731536865234e+00
1.591918468475341797e+00 2.168496131896972656e+00
1.598372340202331543e+00 2.044966220855712891e+00
1.599385380744934082e+00 2.101739406585693359e+00
1.605204463005065918e+00 2.794196128845214844e+00
1.606332540512084961e+00 2.919764041900634766e+00
1.612679958343505859e+00 3.443348884582519531e+00
1.613226413726806641e+00 3.469992876052856445e+00
1.613754868507385254e+00 3.492479562759399414e+00
1.614196300506591797e+00 3.508716583251953125e+00
1.614804744720458984e+00 3.527203321456909180e+00
1.615015983581542969e+00 3.532540321350097656e+00
1.618261337280273438e+00 3.542818546295166016e+00
1.618872165679931641e+00 3.530634403228759766e+00
1.620205521583557129e+00 3.490796804428100586e+00
1.621039748191833496e+00 3.457474470138549805e+00
1.628012895584106445e+00 2.989043474197387695e+00
1.630329728126525879e+00 2.772721052169799805e+00
1.632490396499633789e+00 2.564167261123657227e+00
1.633889794349670410e+00 2.461061954498291016e+00
1.633983373641967773e+00 2.456217765808105469e+00
1.635053873062133789e+00 2.422006607055664062e+00
1.635440587997436523e+00 2.417644500732421875e+00
1.639327168464660645e+00 2.449055194854736328e+00
1.639488935470581055e+00 2.450804233551025391e+00
1.639645695686340332e+00 2.452447414398193359e+00
1.640636086463928223e+00 2.461396217346191406e+00
1.643595576286315918e+00 2.466622591018676758e+00
1.643813014030456543e+00 2.465419769287109375e+00
1.649838089942932129e+00 2.321638822555541992e+00
1.651472687721252441e+00 2.242578506469726562e+00
1.653475880622863770e+00 2.122775793075561523e+00
1.657707929611206055e+00 1.801492929458618164e+00
1.660033583641052246e+00 1.601362466812133789e+00
1.661530494689941406e+00 1.471615791320800781e+00
1.663260936737060547e+00 1.328859329223632812e+00
1.664829850196838379e+00 1.214821577072143555e+00
1.671392202377319336e+00 1.023581266403198242e+00
1.672432899475097656e+00 1.023010134696960449e+00
1.676102042198181152e+00 1.021559596061706543e+00
1.677155494689941406e+00 1.017243981361389160e+00
1.677204489707946777e+00 1.016991376876831055e+00
1.677333593368530273e+00 1.016289234161376953e+00
1.678039789199829102e+00 1.011952757835388184e+00
1.679732203483581543e+00 9.978832602500915527e-01
1.680209398269653320e+00 9.928740262985229492e-01
1.683676123619079590e+00 9.419054388999938965e-01
1.684811234474182129e+00 9.204036593437194824e-01
1.690229058265686035e+00 8.082392215728759766e-01
1.692367434501647949e+00 7.701468467712402344e-01
1.692456007003784180e+00 7.687175273895263672e-01
1.701989889144897461e+00 6.463766098022460938e-01
1.702985286712646484e+00 6.297506093978881836e-01
1.703062057495117188e+00 6.283998489379882812e-01
1.703543543815612793e+00 6.196881532669067383e-01
1.705298304557800293e+00 5.851711034774780273e-01
1.706242561340332031e+00 5.653250217437744141e-01
1.715539574623107910e+00 4.624415040016174316e-01
1.723813652992248535e+00 9.350389242172241211e-01
1.729330301284790039e+00 1.296945214271545410e+00
1.735303401947021484e+00 1.640529990196228027e+00
1.737588405609130859e+00 1.738745927810668945e+00
1.737933278083801270e+00 1.751453399658203125e+00
1.737987160682678223e+00 1.753394842147827148e+00
1.738184690475463867e+00 1.760398149490356445e+00
1.740707755088806152e+00 1.837880969047546387e+00
1.748343586921691895e+00 2.079705715179443359e+00
1.752435088157653809e+00 2.340404272079467773e+00
1.753022313117980957e+00 2.379700899124145508e+00
1.754842400550842285e+00 2.493452072143554688e+00
1.757307767868041992e+00 2.619956970214843750e+00
1.759373784065246582e+00 2.699615240097045898e+00
1.762644290924072266e+00 2.776061296463012695e+00
1.766250252723693848e+00 2.795610904693603516e+00
1.767816901206970215e+00 2.792747735977172852e+00
1.769601106643676758e+00 2.799077510833740234e+00
1.775065541267395020e+00 2.860792875289916992e+00
1.776382207870483398e+00 2.844840049743652344e+00
1.776438117027282715e+00 2.843772888183593750e+00
1.779273390769958496e+00 2.750344514846801758e+00
1.780558586120605469e+00 2.685867309570312500e+00
1.783558011054992676e+00 2.497613191604614258e+00
1.787988424301147461e+00 2.170602798461914062e+00
1.788226485252380371e+00 2.152445316314697266e+00
1.788377285003662109e+00 2.140931367874145508e+00
1.790539860725402832e+00 1.974752545356750488e+00
1.790923595428466797e+00 1.944997429847717285e+00
1.792843580245971680e+00 1.794250845909118652e+00
1.793770909309387207e+00 1.720117568969726562e+00
1.795318961143493652e+00 1.595792531967163086e+00
1.796095490455627441e+00 1.536059617996215820e+00
1.797203660011291504e+00 1.460543036460876465e+00
1.800384759902954102e+00 1.343331098556518555e+00
1.804962158203125000e+00 1.276924490928649902e+00
1.807928800582885742e+00 1.193906068801879883e+00
1.809330701828002930e+00 1.140864133834838867e+00
1.811017155647277832e+00 1.067666530609130859e+00
1.816563606262207031e+00 7.849205136299133301e-01
1.816844463348388672e+00 7.699829936027526855e-01
1.818541407585144043e+00 6.806473731994628906e-01
1.818779587745666504e+00 6.683154106140136719e-01
1.819103837013244629e+00 6.516447067260742188e-01
1.821206569671630859e+00 5.483584403991699219e-01
1.822258234024047852e+00 5.027557611465454102e-01
1.822500586509704590e+00 4.935606718063354492e-01
1.827538490295410156e+00 5.195881128311157227e-01
1.827637553215026855e+00 5.211406350135803223e-01
1.829329013824462891e+00 5.448848009109497070e-01
1.830641150474548340e+00 5.588811635971069336e-01
1.831187129020690918e+00 5.634014010429382324e-01
1.833668112754821777e+00 5.753331780433654785e-01
1.834583759307861328e+00 5.772879719734191895e-01
1.836741328239440918e+00 5.799777507781982422e-01
1.836808085441589355e+00 5.800548791885375977e-01
1.838712573051452637e+00 5.830454826354980469e-01
1.839277863502502441e+00 5.844466090202331543e-01
1.840042948722839355e+00 5.868822336196899414e-01
1.842469334602355957e+00 6.004523634910583496e-01
1.842515587806701660e+00 6.008197069168090820e-01
1.843061208724975586e+00 6.055150628089904785e-01
1.846529245376586914e+00 6.508133411407470703e-01
1.848120331764221191e+00 6.768716573715209961e-01
1.848778128623962402e+00 6.877565979957580566e-01
1.849101185798645020e+00 6.930470466613769531e-01
1.850857019424438477e+00 7.203434705734252930e-01
1.851240873336791992e+00 7.258367538452148438e-01
1.851944446563720703e+00 7.353283166885375977e-01
1.853474140167236328e+00 7.530329227447509766e-01
1.853673100471496582e+00 7.550160884857177734e-01
1.856039881706237793e+00 7.729388475418090820e-01
1.857954740524291992e+00 7.813128829002380371e-01
1.859321236610412598e+00 7.865870594978332520e-01
1.859909653663635254e+00 7.894285321235656738e-01
1.861600637435913086e+00 8.032087087631225586e-01
1.864971518516540527e+00 8.913955688476562500e-01
1.867579936981201172e+00 1.023453354835510254e+00
1.869783639907836914e+00 1.149960160255432129e+00
1.873383879661560059e+00 1.349199533462524414e+00
1.875304579734802246e+00 1.444981932640075684e+00
1.876539230346679688e+00 1.502779126167297363e+00
1.876633644104003906e+00 1.507121801376342773e+00
1.876752972602844238e+00 1.512604236602783203e+00
1.877429604530334473e+00 1.543607473373413086e+00
1.878282546997070312e+00 1.583039164543151855e+00
1.878452301025390625e+00 1.591017961502075195e+00
1.881909489631652832e+00 1.782062530517578125e+00
1.884817719459533691e+00 2.000566244125366211e+00
1.887340664863586426e+00 2.199253082275390625e+00
1.887823104858398438e+00 2.235836505889892578e+00
1.889594316482543945e+00 2.363548040390014648e+00
1.898919939994812012e+00 2.794992923736572266e+00
1.899425983428955078e+00 2.807966232299804688e+00
1.902860283851623535e+00 2.890080213546752930e+00
1.903967499732971191e+00 2.912004709243774414e+00
1.904633283615112305e+00 2.921143054962158203e+00
1.909757018089294434e+00 2.817213058471679688e+00
1.910543918609619141e+00 2.778109550476074219e+00
1.910712838172912598e+00 2.769402980804443359e+00
1.913543820381164551e+00 2.635181903839111328e+00
1.914527177810668945e+00 2.600423574447631836e+00
1.919010877609252930e+00 2.468948602676391602e+00
1.919047832489013672e+00 2.467793703079223633e+00
1.920755863189697266e+00 2.410136222839355469e+00
1.923694729804992676e+00 2.284823894500732422e+00
1.924829602241516113e+00 2.225580215454101562e+00
1.926015734672546387e+00 2.156714200973510742e+00
1.929855465888977051e+00 1.895234346389770508e+00
1.930339694023132324e+00 1.859099388122558594e+00
1.930714607238769531e+00 1.830603837966918945e+00
1.933689594268798828e+00 1.589406490325927734e+00
1.938561081886291504e+00 1.155311942100524902e+00
1.938647985458374023e+00 1.147414207458496094e+00
1.940409183502197266e+00 9.886391758918762207e-01
1.941809535026550293e+00 8.664835691452026367e-01
1.942919611930847168e+00 7.767142653465270996e-01
1.945999503135681152e+00 7.375989556312561035e-01
1.946965575218200684e+00 7.645846009254455566e-01
1.947154998779296875e+00 7.699161767959594727e-01
1.947343111038208008e+00 7.751836776733398438e-01
1.948850989341735840e+00 8.152645826339721680e-01
1.949680924415588379e+00 8.346863985061645508e-01
1.950319290161132812e+00 8.478076457977294922e-01
1.956328392028808594e+00 8.308714628219604492e-01
1.957082867622375488e+00 8.045619726181030273e-01
1.958682179450988770e+00 7.328536510467529297e-01
1.959500074386596680e+00 6.890427470207214355e-01
1.959982514381408691e+00 6.612739562988281250e-01
1.963502287864685059e+00 4.378161430358886719e-01
1.969880223274230957e+00 7.491307854652404785e-01
1.972009420394897461e+00 8.926665186882019043e-01
1.973471403121948242e+00 9.848263263702392578e-01
1.976610660552978516e+00 1.151482105255126953e+00
1.976670145988464355e+00 1.154107213020324707e+00
1.978243112564086914e+00 1.214690566062927246e+00
1.981306314468383789e+00 1.275065422058105469e+00
1.982184767723083496e+00 1.276646852493286133e+00
1.982657074928283691e+00 1.274826526641845703e+00
1.984349846839904785e+00 1.254819154739379883e+00
1.985384941101074219e+00 1.233705282211303711e+00
1.986396431922912598e+00 1.207845926284790039e+00
1.988786935806274414e+00 1.132066249847412109e+00
1.989356756210327148e+00 1.112028121948242188e+00
1.989584326744079590e+00 1.103907108306884766e+00
1.990306377410888672e+00 1.077844858169555664e+00
1.993995666503906250e+00 9.490805268287658691e-01
1.994275808334350586e+00 9.403655529022216797e-01
1.994385123252868652e+00 9.370302557945251465e-01
1.996001005172729492e+00 8.928549885749816895e-01
1.997725963592529297e+00 9.283918142318725586e-01
1.998290061950683594e+00 9.811018705368041992e-01
1.998340487480163574e+00 9.857833385467529297e-01


==> figsData/1st_experiment/conf_fbkan_low.txt <==
1.593828201293945312e-04 8.840202093124389648e-01
1.280069351196289062e-03 8.876423239707946777e-01
3.920078277587890625e-03 8.961988687515258789e-01
5.067110061645507812e-03 8.999245166778564453e-01
5.607843399047851562e-03 9.016820192337036133e-01
5.656361579895019531e-03 9.018397331237792969e-01
1.356577873229980469e-02 9.274719953536987305e-01
1.400804519653320312e-02 9.288880228996276855e-01
1.408410072326660156e-02 9.291310906410217285e-01
1.423883438110351562e-02 9.296258091926574707e-01
1.639366149902343750e-02 9.364546537399291992e-01
1.812243461608886719e-02 9.418195486068725586e-01
1.893711090087890625e-02 9.442988634109497070e-01
2.077877521514892578e-02 9.497361183166503906e-01
2.431917190551757812e-02 9.591270685195922852e-01
2.584457397460937500e-02 9.624609947204589844e-01
2.638542652130126953e-02 9.634941816329956055e-01
2.659046649932861328e-02 9.638625979423522949e-01
2.833938598632812500e-02 9.664182662963867188e-01
2.853453159332275391e-02 9.666323661804199219e-01
3.266966342926025391e-02 9.674432277679443359e-01
3.549623489379882812e-02 9.645009636878967285e-01
3.666055202484130859e-02 9.627562165260314941e-01
3.732383251190185547e-02 9.616664052009582520e-01
3.800177574157714844e-02 9.604962468147277832e-01
3.870666027069091797e-02 9.592290520668029785e-01
4.030954837799072266e-02 9.562113285064697266e-01
4.133880138397216797e-02 9.542118310928344727e-01
4.181480407714843750e-02 9.532777667045593262e-01
4.205477237701416016e-02 9.528063535690307617e-01
4.735648632049560547e-02 9.426435232162475586e-01
5.123674869537353516e-02 9.362625479698181152e-01
5.217564105987548828e-02 9.349434971809387207e-01
5.336737632751464844e-02 9.334247112274169922e-01
5.352103710174560547e-02 9.332418441772460938e-01
5.550134181976318359e-02 9.311932325363159180e-01
5.585289001464843750e-02 9.308923482894897461e-01
5.702829360961914062e-02 9.300348758697509766e-01
5.712676048278808594e-02 9.299737811088562012e-01
5.842006206512451172e-02 9.293365478515625000e-01
6.529152393341064453e-02 9.320093393325805664e-01
6.557011604309082031e-02 9.323657751083374023e-01
6.595158576965332031e-02 9.328904747962951660e-01
6.759691238403320312e-02 9.356322288513183594e-01
6.808733940124511719e-02 9.366050362586975098e-01
6.896090507507324219e-02 9.385215044021606445e-01
6.923377513885498047e-02 9.391697049140930176e-01
6.963527202606201172e-02 9.401659965515136719e-01
7.263004779815673828e-02 9.492644667625427246e-01
7.372033596038818359e-02 9.533295631408691406e-01
7.439851760864257812e-02 9.560664296150207520e-01
7.713067531585693359e-02 9.686908125877380371e-01
7.835435867309570312e-02 9.751529693603515625e-01
8.233451843261718750e-02 9.989525675773620605e-01
8.248162269592285156e-02 9.998839497566223145e-01
8.502149581909179688e-02 1.015585541725158691e+00
8.606147766113281250e-02 1.021236538887023926e+00
8.847510814666748047e-02 1.029688954353332520e+00
8.993494510650634766e-02 1.030525684356689453e+00
9.129476547241210938e-02 1.028710722923278809e+00
9.213042259216308594e-02 1.026672124862670898e+00
9.294033050537109375e-02 1.024200558662414551e+00
9.528899192810058594e-02 1.015211820602416992e+00
9.637689590454101562e-02 1.010477423667907715e+00
9.828090667724609375e-02 1.001770973205566406e+00
9.840846061706542969e-02 1.001177191734313965e+00
1.047896146774291992e-01 9.728294610977172852e-01
1.053872108459472656e-01 9.705253243446350098e-01
1.055673360824584961e-01 9.698501825332641602e-01
1.090300083160400391e-01 9.588491320610046387e-01
1.135122776031494141e-01 9.517934322357177734e-01
1.182328462600708008e-01 9.554708003997802734e-01
1.210693120956420898e-01 9.638195633888244629e-01
1.230605840682983398e-01 9.725094437599182129e-01
1.239149570465087891e-01 9.769478440284729004e-01
1.239197254180908203e-01 9.769737720489501953e-01
1.277488470077514648e-01 1.001910090446472168e+00
1.292003393173217773e-01 1.013397097587585449e+00
1.294447183609008789e-01 1.015434026718139648e+00
1.296858787536621094e-01 1.017473697662353516e+00
1.313931941986083984e-01 1.032688736915588379e+00
1.347789764404296875e-01 1.066543459892272949e+00
1.415855884552001953e-01 1.145715951919555664e+00
1.436043977737426758e-01 1.170950055122375488e+00
1.449595689773559570e-01 1.188073515892028809e+00
1.458986997604370117e-01 1.199964404106140137e+00
1.486786603927612305e-01 1.234828352928161621e+00
1.564149856567382812e-01 1.299877524375915527e+00
1.577286720275878906e-01 1.298716306686401367e+00
1.594332456588745117e-01 1.295010924339294434e+00
1.602284908294677734e-01 1.293046593666076660e+00
1.620544195175170898e-01 1.288781285285949707e+00
1.625462770462036133e-01 1.287768483161926270e+00
1.649062633514404297e-01 1.284114837646484375e+00
1.681990623474121094e-01 1.283227562904357910e+00
1.692152023315429688e-01 1.284018993377685547e+00
1.699557304382324219e-01 1.284910798072814941e+00
1.715193986892700195e-01 1.287649512290954590e+00
1.719764471054077148e-01 1.288664937019348145e+00
1.763110160827636719e-01 1.302957773208618164e+00
1.824314594268798828e-01 1.336138010025024414e+00
1.833976507186889648e-01 1.342604041099548340e+00
1.864098310470581055e-01 1.364652276039123535e+00
1.893301010131835938e-01 1.388503670692443848e+00
1.958770751953125000e-01 1.449317574501037598e+00
1.981709003448486328e-01 1.472586274147033691e+00
1.988960504531860352e-01 1.480117559432983398e+00
1.992868185043334961e-01 1.484208464622497559e+00
2.005997896194458008e-01 1.498122811317443848e+00
2.044917345046997070e-01 1.540809035301208496e+00
2.055209875106811523e-01 1.552431821823120117e+00
2.064926624298095703e-01 1.563520669937133789e+00
2.096439599990844727e-01 1.600144505500793457e+00
2.148382663726806641e-01 1.661541700363159180e+00
2.156174182891845703e-01 1.670635104179382324e+00
2.165795564651489258e-01 1.681703448295593262e+00
2.191557884216308594e-01 1.709770917892456055e+00
2.201206684112548828e-01 1.719394087791442871e+00
2.210215330123901367e-01 1.727836012840270996e+00
2.239531278610229492e-01 1.752043128013610840e+00
2.246803045272827148e-01 1.757482767105102539e+00
2.250140905380249023e-01 1.759929776191711426e+00
2.258135080337524414e-01 1.765692353248596191e+00
2.303103208541870117e-01 1.796834468841552734e+00
2.327653169631958008e-01 1.813666462898254395e+00
2.361489534378051758e-01 1.837195873260498047e+00
2.376819849014282227e-01 1.848056077957153320e+00
2.408546209335327148e-01 1.871040105819702148e+00
2.420070171356201172e-01 1.879584074020385742e+00
2.421658039093017578e-01 1.880769371986389160e+00
2.458133697509765625e-01 1.908685922622680664e+00
2.466630935668945312e-01 1.915395140647888184e+00
2.474709749221801758e-01 1.921856164932250977e+00
2.529964447021484375e-01 1.968507885932922363e+00
2.568554878234863281e-01 2.004045486450195312e+00
2.585487365722656250e-01 2.020511865615844727e+00
2.591168880462646484e-01 2.026162147521972656e+00
2.621200084686279297e-01 2.057112932205200195e+00
2.669931650161743164e-01 2.111314296722412109e+00
2.686095237731933594e-01 2.130320549011230469e+00
2.703243494033813477e-01 2.150940179824829102e+00
2.723408937454223633e-01 2.175673484802246094e+00
2.726918458938598633e-01 2.180021762847900391e+00
2.733060121536254883e-01 2.187653541564941406e+00
2.741192579269409180e-01 2.197798013687133789e+00
2.756057977676391602e-01 2.216398477554321289e+00
2.795958518981933594e-01 2.265734910964965820e+00
2.831476926803588867e-01 2.305444240570068359e+00
2.835770845413208008e-01 2.309596538543701172e+00
2.853271961212158203e-01 2.324209213256835938e+00
2.858523130416870117e-01 2.327803373336791992e+00
2.876566648483276367e-01 2.337651729583740234e+00
2.889826297760009766e-01 2.343061208724975586e+00
2.898697853088378906e-01 2.346142768859863281e+00
2.927818298339843750e-01 2.354791641235351562e+00
2.940678596496582031e-01 2.358363866806030273e+00
2.958778142929077148e-01 2.363496065139770508e+00
2.983198165893554688e-01 2.371027946472167969e+00
2.993872165679931641e-01 2.374652385711669922e+00
2.994101047515869141e-01 2.374734401702880859e+00
3.009674549102783203e-01 2.380490303039550781e+00
3.010350465774536133e-01 2.380752563476562500e+00
3.046348094940185547e-01 2.396716356277465820e+00
3.046497106552124023e-01 2.396792411804199219e+00
3.053472042083740234e-01 2.400377511978149414e+00
3.053586483001708984e-01 2.400439262390136719e+00
3.067626953125000000e-01 2.408198595046997070e+00
3.067811727523803711e-01 2.408303976058959961e+00
3.111194372177124023e-01 2.437114238739013672e+00
3.118435144424438477e-01 2.442637681961059570e+00
3.122361898422241211e-01 2.445713281631469727e+00
3.188325166702270508e-01 2.503777742385864258e+00
3.209886550903320312e-01 2.522676229476928711e+00
3.222427368164062500e-01 2.532200813293457031e+00
3.239207267761230469e-01 2.541873455047607422e+00
3.259482383728027344e-01 2.547929286956787109e+00
3.281072378158569336e-01 2.549165248870849609e+00
3.309166431427001953e-01 2.547087192535400391e+00
3.322722911834716797e-01 2.545665264129638672e+00
3.335123062133789062e-01 2.544456243515014648e+00
3.341878652572631836e-01 2.543890237808227539e+00
3.365275859832763672e-01 2.542734384536743164e+00
3.366594314575195312e-01 2.542715787887573242e+00
3.385196924209594727e-01 2.543072223663330078e+00
3.399310111999511719e-01 2.544208765029907227e+00
3.449652194976806641e-01 2.555042743682861328e+00
3.454543352127075195e-01 2.556672573089599609e+00
3.501577377319335938e-01 2.577079296112060547e+00
3.507530689239501953e-01 2.580202579498291016e+00
3.516502380371093750e-01 2.585102081298828125e+00
3.528662919998168945e-01 2.592066287994384766e+00
3.529479503631591797e-01 2.592545032501220703e+00
3.542972803115844727e-01 2.600656986236572266e+00
3.579331636428833008e-01 2.623620748519897461e+00
3.601944446563720703e-01 2.638037443161010742e+00
3.621410131454467773e-01 2.650111675262451172e+00
3.622989654541015625e-01 2.651068687438964844e+00
3.624528646469116211e-01 2.651994943618774414e+00
3.631637096405029297e-01 2.656211137771606445e+00
3.652486801147460938e-01 2.667677640914916992e+00
3.660490512847900391e-01 2.671524047851562500e+00
3.673100471496582031e-01 2.676523685455322266e+00
3.705067634582519531e-01 2.676986217498779297e+00
3.728197813034057617e-01 2.661798000335693359e+00
3.740109205245971680e-01 2.650771617889404297e+00
3.752501010894775391e-01 2.638125658035278320e+00
3.789209127426147461e-01 2.597491264343261719e+00
3.821338415145874023e-01 2.561140298843383789e+00
3.825600147247314453e-01 2.556395769119262695e+00
3.831323385238647461e-01 2.550068378448486328e+00
3.915102481842041016e-01 2.463896036148071289e+00
3.916103839874267578e-01 2.462937116622924805e+00
3.936498165130615234e-01 2.443766355514526367e+00
3.941253423690795898e-01 2.439386129379272461e+00
4.067175388336181641e-01 2.333683013916015625e+00
4.072384834289550781e-01 2.329611301422119141e+00
4.078866243362426758e-01 2.324557304382324219e+00
4.082623720169067383e-01 2.321630954742431641e+00
4.096398353576660156e-01 2.310915708541870117e+00
4.119712114334106445e-01 2.292594671249389648e+00
4.185005426406860352e-01 2.215338230133056641e+00
4.197065830230712891e-01 2.190684318542480469e+00
4.207377433776855469e-01 2.168617963790893555e+00
4.213798046112060547e-01 2.154612541198730469e+00
4.234149456024169922e-01 2.109444618225097656e+00
4.271247386932373047e-01 2.025897979736328125e+00
4.286482334136962891e-01 1.991604089736938477e+00
4.289233684539794922e-01 1.985428214073181152e+00
4.297643899917602539e-01 1.966596364974975586e+00
4.318109750747680664e-01 1.921181559562683105e+00
4.335848093032836914e-01 1.882454395294189453e+00
4.375729560852050781e-01 1.798511147499084473e+00
4.419140815734863281e-01 1.713992834091186523e+00
4.423404932022094727e-01 1.706174969673156738e+00
4.462416172027587891e-01 1.639325499534606934e+00
4.476354122161865234e-01 1.617445468902587891e+00
4.483575820922851562e-01 1.606503605842590332e+00
4.493169784545898438e-01 1.592369318008422852e+00
4.537403583526611328e-01 1.532724738121032715e+00
4.545769691467285156e-01 1.522386193275451660e+00
4.555863142013549805e-01 1.510279893875122070e+00
4.589421749114990234e-01 1.472673296928405762e+00
4.596134424209594727e-01 1.465595483779907227e+00
4.603706598281860352e-01 1.457768201828002930e+00
4.610496759414672852e-01 1.450889110565185547e+00
4.684301614761352539e-01 1.382068157196044922e+00
4.754389524459838867e-01 1.316399693489074707e+00
4.775092601776123047e-01 1.293158888816833496e+00
4.815332889556884766e-01 1.238038301467895508e+00
4.918591976165771484e-01 1.068103790283203125e+00
4.921678304672241211e-01 1.063152909278869629e+00
4.924094676971435547e-01 1.059291481971740723e+00
4.950127601623535156e-01 1.018786907196044922e+00
4.956785440444946289e-01 1.008775353431701660e+00
5.046890974044799805e-01 8.898700475692749023e-01
5.074778795242309570e-01 8.597728610038757324e-01
5.114283561706542969e-01 8.221520185470581055e-01
5.154366493225097656e-01 7.892590761184692383e-01
5.155044794082641602e-01 7.887423038482666016e-01
5.169849395751953125e-01 7.778140306472778320e-01
5.225991010665893555e-01 7.408237457275390625e-01
5.228797197341918945e-01 7.390283346176147461e-01
5.250722169876098633e-01 7.173466682434082031e-01
5.278646945953369141e-01 6.712958812713623047e-01
5.311483144760131836e-01 6.173224449157714844e-01
5.319634675979614258e-01 6.042816042900085449e-01
5.334936380386352539e-01 5.803061723709106445e-01
5.373433828353881836e-01 5.235424041748046875e-01
5.374076366424560547e-01 5.226452350616455078e-01
5.401089191436767578e-01 4.866390228271484375e-01
5.410062074661254883e-01 4.754732847213745117e-01
5.434454679489135742e-01 4.473021626472473145e-01
5.488003492355346680e-01 3.973731994628906250e-01
5.490808486938476562e-01 3.952124714851379395e-01
5.516320466995239258e-01 3.775536417961120605e-01
5.539402961730957031e-01 3.645642399787902832e-01
5.550105571746826172e-01 3.594677448272705078e-01
5.580289363861083984e-01 3.480563163757324219e-01
5.588783025741577148e-01 3.455799221992492676e-01
5.620950460433959961e-01 3.387448191642761230e-01
5.642806291580200195e-01 3.360107243061065674e-01
5.670783519744873047e-01 3.340259194374084473e-01
5.703200101852416992e-01 3.327447772026062012e-01
5.716123580932617188e-01 3.322555422782897949e-01
5.725631713867187500e-01 3.318380713462829590e-01
5.726476907730102539e-01 3.317967653274536133e-01
5.728074312210083008e-01 3.317195475101470947e-01
5.733144283294677734e-01 3.314569592475891113e-01
5.767215490341186523e-01 3.289511203765869141e-01
5.778046846389770508e-01 3.278646469116210938e-01
5.805245637893676758e-01 3.246572017669677734e-01
5.823034048080444336e-01 3.223294019699096680e-01
5.838915109634399414e-01 3.202160000801086426e-01
5.853410959243774414e-01 3.183312416076660156e-01
5.865331888198852539e-01 3.168593049049377441e-01
5.884532928466796875e-01 3.147131204605102539e-01
5.891301631927490234e-01 3.140410184860229492e-01
5.914193391799926758e-01 3.121527433395385742e-01
5.974466800689697266e-01 3.104883134365081787e-01
5.990034341812133789e-01 3.108371794223785400e-01
5.993263721466064453e-01 3.109450936317443848e-01
5.995162725448608398e-01 3.110139667987823486e-01
5.999771356582641602e-01 3.111969828605651855e-01
6.020932197570800781e-01 3.122830390930175781e-01
6.021997928619384766e-01 3.123468756675720215e-01
6.028045415878295898e-01 3.127197623252868652e-01
6.034680604934692383e-01 3.131445646286010742e-01
6.054177284240722656e-01 3.144213855266571045e-01
6.057713031768798828e-01 3.146423995494842529e-01
6.059298515319824219e-01 3.147403895854949951e-01
6.068199872970581055e-01 3.152484595775604248e-01
6.105074882507324219e-01 3.159530758857727051e-01
6.128638982772827148e-01 3.142825365066528320e-01
6.147137880325317383e-01 3.114853799343109131e-01
6.182769536972045898e-01 3.033780753612518311e-01
6.222316026687622070e-01 2.936455905437469482e-01
6.226766109466552734e-01 2.926790714263916016e-01
6.259300708770751953e-01 2.871505022048950195e-01
6.272042989730834961e-01 2.858264148235321045e-01
6.280096769332885742e-01 2.852548360824584961e-01
6.286127567291259766e-01 2.849639952182769775e-01
6.287728548049926758e-01 2.849089503288269043e-01
6.296945810317993164e-01 2.847512662410736084e-01
6.312322616577148438e-01 2.851570844650268555e-01
6.339275836944580078e-01 2.880160808563232422e-01
6.355091333389282227e-01 2.910756766796112061e-01
6.381800174713134766e-01 2.988049685955047607e-01
6.382979154586791992e-01 2.992255687713623047e-01
6.413278579711914062e-01 3.122676610946655273e-01
6.417150497436523438e-01 3.142420649528503418e-01
6.533674001693725586e-01 4.013346135616302490e-01
6.545051336288452148e-01 4.121028184890747070e-01
6.570854187011718750e-01 4.364749193191528320e-01
6.573013067245483398e-01 4.380308091640472412e-01
6.576948165893554688e-01 4.402162730693817139e-01
6.586867570877075195e-01 4.441571533679962158e-01
6.590996980667114258e-01 4.456836879253387451e-01
6.608242988586425781e-01 4.523590207099914551e-01
6.618950366973876953e-01 4.568904340267181396e-01
6.640743017196655273e-01 4.672216176986694336e-01
6.643801927566528320e-01 4.688002169132232666e-01
6.657670736312866211e-01 4.763740003108978271e-01
6.681613922119140625e-01 4.911427795886993408e-01
6.783773899078369141e-01 5.771799683570861816e-01
6.784386634826660156e-01 5.778009891510009766e-01
6.825728416442871094e-01 6.222849488258361816e-01
6.853151321411132812e-01 6.545673608779907227e-01
6.855190992355346680e-01 6.570554375648498535e-01
6.864330768585205078e-01 6.683602929115295410e-01
6.908220052719116211e-01 7.262212634086608887e-01
6.914808750152587891e-01 7.354485988616943359e-01
6.914833784103393555e-01 7.354851961135864258e-01
6.920431852340698242e-01 7.434436082839965820e-01
6.943316459655761719e-01 7.771748900413513184e-01
6.966460943222045898e-01 8.133801817893981934e-01
6.984655857086181641e-01 8.434361219406127930e-01
7.029432058334350586e-01 9.239129424095153809e-01
7.038166522979736328e-01 9.407384991645812988e-01
7.045066356658935547e-01 9.542905092239379883e-01
7.076125144958496094e-01 1.017939925193786621e+00
7.077227830886840820e-01 1.020268082618713379e+00
7.096681594848632812e-01 1.061764240264892578e+00
7.122865915298461914e-01 1.116349935531616211e+00
7.123734951019287109e-01 1.118063569068908691e+00
7.139707803726196289e-01 1.147735714912414551e+00
7.153084278106689453e-01 1.170072793960571289e+00
7.153167724609375000e-01 1.170207142829895020e+00
7.170159816741943359e-01 1.196487903594970703e+00
7.199056148529052734e-01 1.239197015762329102e+00
7.225453853607177734e-01 1.278355598449707031e+00
7.258659601211547852e-01 1.329732656478881836e+00
7.285548448562622070e-01 1.373924732208251953e+00
7.294268608093261719e-01 1.388848423957824707e+00
7.309159040451049805e-01 1.415076732635498047e+00
7.316156625747680664e-01 1.427745103836059570e+00
7.327045202255249023e-01 1.447915673255920410e+00
7.418848276138305664e-01 1.643845081329345703e+00
7.422192096710205078e-01 1.651959180831909180e+00
7.429314851760864258e-01 1.669487833976745605e+00
7.450960874557495117e-01 1.724750995635986328e+00
7.492929697036743164e-01 1.839788198471069336e+00
7.506004571914672852e-01 1.877365469932556152e+00
7.535635232925415039e-01 1.964347481727600098e+00
7.546336650848388672e-01 1.996083021163940430e+00
7.558234930038452148e-01 2.031404495239257812e+00
7.563480138778686523e-01 2.046954393386840820e+00
7.588130235671997070e-01 2.119538545608520508e+00
7.592743635177612305e-01 2.132987022399902344e+00
7.594515085220336914e-01 2.138133764266967773e+00
7.610043287277221680e-01 2.182846307754516602e+00
7.636983394622802734e-01 2.258336305618286133e+00
7.671011686325073242e-01 2.349095344543457031e+00
7.706841230392456055e-01 2.438070535659790039e+00
7.738296985626220703e-01 2.509081125259399414e+00
7.766522169113159180e-01 2.564745426177978516e+00
7.772706747055053711e-01 2.575606107711791992e+00
7.825683355331420898e-01 2.642773389816284180e+00
7.831376791000366211e-01 2.647032260894775391e+00
7.845925092697143555e-01 2.655532836914062500e+00
7.848691940307617188e-01 2.656795263290405273e+00
7.861188650131225586e-01 2.661236524581909180e+00
7.884184122085571289e-01 2.664455175399780273e+00
7.893429994583129883e-01 2.664077043533325195e+00
7.971366643905639648e-01 2.623455047607421875e+00
7.975946664810180664e-01 2.618880748748779297e+00
8.000799417495727539e-01 2.589747428894042969e+00
8.000957965850830078e-01 2.589539766311645508e+00
8.009490966796875000e-01 2.577920436859130859e+00
8.052257299423217773e-01 2.509631156921386719e+00
8.070712089538574219e-01 2.476603269577026367e+00
8.077268600463867188e-01 2.464541435241699219e+00
8.100575208663940430e-01 2.420490503311157227e+00
8.111250400543212891e-01 2.399782180786132812e+00
8.116861581802368164e-01 2.388777732849121094e+00
8.172432184219360352e-01 2.275991678237915039e+00
8.191831111907958984e-01 2.235083818435668945e+00
8.204380273818969727e-01 2.208180665969848633e+00
8.205673694610595703e-01 2.205389261245727539e+00
8.210575580596923828e-01 2.194772243499755859e+00
8.231344223022460938e-01 2.149212360382080078e+00
8.243535757064819336e-01 2.122051954269409180e+00
8.269976377487182617e-01 2.062090396881103516e+00
8.305288553237915039e-01 1.979551076889038086e+00
8.323025703430175781e-01 1.936635851860046387e+00
8.348541259765625000e-01 1.871070384979248047e+00
8.389501571655273438e-01 1.745310902595520020e+00
8.389991521835327148e-01 1.743714094161987305e+00
8.397831916809082031e-01 1.718102216720581055e+00
8.414962291717529297e-01 1.662074327468872070e+00
8.417770862579345703e-01 1.652906537055969238e+00
8.432856798171997070e-01 1.603832721710205078e+00
8.479580879211425781e-01 1.454606056213378906e+00
8.503162860870361328e-01 1.381293416023254395e+00
8.510140180587768555e-01 1.359897971153259277e+00
8.539270162582397461e-01 1.272161245346069336e+00
8.558763265609741211e-01 1.214997529983520508e+00
8.594455718994140625e-01 1.113932013511657715e+00
8.617749214172363281e-01 1.050798416137695312e+00
8.619587421417236328e-01 1.045921564102172852e+00
8.625878095626831055e-01 1.029356241226196289e+00
8.707301616668701172e-01 8.370075821876525879e-01
8.709702491760253906e-01 8.320840597152709961e-01
8.729661703109741211e-01 7.930603623390197754e-01
8.753532171249389648e-01 7.503559589385986328e-01
8.810633420944213867e-01 6.574664711952209473e-01
8.827871084213256836e-01 6.292704939842224121e-01
8.841789960861206055e-01 6.060227155685424805e-01
8.873907327651977539e-01 5.518282651901245117e-01
8.877354860305786133e-01 5.460437536239624023e-01
8.882565498352050781e-01 5.373401641845703125e-01
8.886554241180419922e-01 5.307151675224304199e-01
8.903801441192626953e-01 5.026047825813293457e-01
8.912699222564697266e-01 4.885507822036743164e-01
8.917901515960693359e-01 4.805068969726562500e-01
8.918663263320922852e-01 4.793426394462585449e-01
8.927723169326782227e-01 4.657002091407775879e-01
8.981049060821533203e-01 3.946039676666259766e-01
8.992042541503906250e-01 3.820729255676269531e-01
9.005032777786254883e-01 3.682836890220642090e-01
9.011931419372558594e-01 3.614063262939453125e-01
9.038804769515991211e-01 3.374789655208587646e-01
9.045768976211547852e-01 3.319885134696960449e-01
9.074535369873046875e-01 3.121700882911682129e-01
9.095766544342041016e-01 3.003185391426086426e-01
9.100902080535888672e-01 2.977945804595947266e-01
9.101636409759521484e-01 2.974414825439453125e-01
9.116811752319335938e-01 2.908245027065277100e-01
9.125285148620605469e-01 2.876538038253784180e-01
9.136939048767089844e-01 2.839471399784088135e-01
9.149358272552490234e-01 2.808881700038909912e-01
9.149826765060424805e-01 2.807900905609130859e-01
9.151489734649658203e-01 2.804614305496215820e-01
9.198664426803588867e-01 2.796496152877807617e-01
9.209252595901489258e-01 2.820812463760375977e-01
9.242802858352661133e-01 2.972205877304077148e-01
9.255969524383544922e-01 3.063724040985107422e-01
9.270545244216918945e-01 3.185241818428039551e-01
9.287992715835571289e-01 3.352456688880920410e-01
9.294288158416748047e-01 3.414288163185119629e-01
9.299340248107910156e-01 3.460995852947235107e-01
9.311363697052001953e-01 3.533622622489929199e-01
9.333733320236206055e-01 3.445107042789459229e-01
9.341895580291748047e-01 3.381483852863311768e-01
9.365044832229614258e-01 3.182259202003479004e-01
9.371366500854492188e-01 3.126506209373474121e-01
9.376455545425415039e-01 3.081847131252288818e-01
9.376538991928100586e-01 3.081123232841491699e-01
9.384008646011352539e-01 3.016427755355834961e-01
9.454032182693481445e-01 2.567615509033203125e-01
9.462890625000000000e-01 2.544265389442443848e-01
9.494341611862182617e-01 2.541474997997283936e-01
9.566731452941894531e-01 2.850709259510040283e-01
9.579014778137207031e-01 2.891885042190551758e-01
9.603449106216430664e-01 2.920332551002502441e-01
9.703780412673950195e-01 2.562155723571777344e-01
9.722617864608764648e-01 2.592019438743591309e-01
9.727307558059692383e-01 2.612998783588409424e-01
9.885065555572509766e-01 6.072890162467956543e-01
9.900150299072265625e-01 6.462109088897705078e-01
9.937874078750610352e-01 7.535285353660583496e-01
9.938501119613647461e-01 7.554587125778198242e-01
9.951772689819335938e-01 7.974910140037536621e-01
9.972696304321289062e-01 8.674319386482238770e-01
9.991533756256103516e-01 9.324234127998352051e-01
1.000413179397583008e+00 9.756826162338256836e-01
1.002842187881469727e+00 1.055513143539428711e+00
1.003588795661926270e+00 1.078636050224304199e+00
1.005059361457824707e+00 1.122168660163879395e+00
1.010598897933959961e+00 1.276644468307495117e+00
1.014696478843688965e+00 1.403838872909545898e+00
1.014736890792846680e+00 1.405206322669982910e+00
1.016032457351684570e+00 1.450573444366455078e+00
1.017396330833435059e+00 1.501074075698852539e+00
1.021282196044921875e+00 1.651697397232055664e+00
1.021591782569885254e+00 1.663603305816650391e+00
1.030008077621459961e+00 1.951182246208190918e+00
1.032156109809875488e+00 2.022956609725952148e+00
1.036335587501525879e+00 2.172290086746215820e+00
1.037680387496948242e+00 2.223232030868530273e+00
1.041319131851196289e+00 2.363435268402099609e+00
1.044925212860107422e+00 2.410810708999633789e+00
1.045602917671203613e+00 2.413373231887817383e+00
1.046018362045288086e+00 2.414767265319824219e+00
1.046434402465820312e+00 2.416071176528930664e+00
1.047796964645385742e+00 2.420063495635986328e+00
1.049604654312133789e+00 2.425843000411987305e+00
1.049948811531066895e+00 2.427120447158813477e+00
1.051204085350036621e+00 2.432526350021362305e+00
1.051254272460937500e+00 2.432767152786254883e+00
1.051968693733215332e+00 2.436511516571044922e+00
1.053540349006652832e+00 2.446320056915283203e+00
1.053744435310363770e+00 2.447710037231445312e+00
1.054645061492919922e+00 2.454033851623535156e+00
1.056643128395080566e+00 2.468354225158691406e+00
1.057689309120178223e+00 2.475528001785278320e+00
1.060919165611267090e+00 2.494016170501708984e+00
1.061184167861938477e+00 2.495223999023437500e+00
1.065567851066589355e+00 2.509195804595947266e+00
1.065588355064392090e+00 2.509244203567504883e+00
1.070803880691528320e+00 2.520572423934936523e+00
1.072248458862304688e+00 2.522450923919677734e+00
1.073882341384887695e+00 2.517415761947631836e+00
1.074334025382995605e+00 2.512913703918457031e+00
1.080832004547119141e+00 2.269980907440185547e+00
1.086218118667602539e+00 2.049380540847778320e+00
1.086436510086059570e+00 2.041293144226074219e+00
1.086771368980407715e+00 2.029022932052612305e+00
1.088398337364196777e+00 1.971580028533935547e+00
1.091055750846862793e+00 1.884809970855712891e+00
1.092873215675354004e+00 1.829778194427490234e+00
1.093300700187683105e+00 1.817261457443237305e+00
1.095700621604919434e+00 1.749127626419067383e+00
1.100125789642333984e+00 1.562186956405639648e+00
1.100280165672302246e+00 1.552932381629943848e+00
1.104512929916381836e+00 1.303343057632446289e+00
1.104626297950744629e+00 1.296955227851867676e+00
1.105019211769104004e+00 1.274995803833007812e+00
1.106213331222534180e+00 1.210096001625061035e+00
1.118122696876525879e+00 7.883443832397460938e-01
1.126872539520263672e+00 7.114302515983581543e-01
1.127957940101623535e+00 7.070128321647644043e-01
1.128124952316284180e+00 7.061748504638671875e-01
1.128628849983215332e+00 7.029851675033569336e-01
1.132900595664978027e+00 6.014403700828552246e-01
1.133203506469726562e+00 5.924949049949645996e-01
1.133561372756958008e+00 5.819758176803588867e-01
1.134426236152648926e+00 5.568473935127258301e-01
1.136279225349426270e+00 5.048835277557373047e-01
1.137385487556457520e+00 4.752975106239318848e-01
1.139309287071228027e+00 4.268061220645904541e-01
1.141579866409301758e+00 3.750454485416412354e-01
1.141712188720703125e+00 3.722245097160339355e-01
1.143466472625732422e+00 3.370127379894256592e-01
1.145301342010498047e+00 3.045881986618041992e-01
1.145317792892456055e+00 3.043203353881835938e-01
1.145469903945922852e+00 3.018431365489959717e-01
1.146024584770202637e+00 2.930871844291687012e-01
1.149079084396362305e+00 2.527645826339721680e-01
1.150436758995056152e+00 2.392560839653015137e-01
1.153993487358093262e+00 2.168189138174057007e-01
1.161226987838745117e+00 2.265697568655014038e-01
1.161351919174194336e+00 2.273045778274536133e-01
1.161650419235229492e+00 2.291253656148910522e-01
1.164995670318603516e+00 2.542486190795898438e-01
1.166015625000000000e+00 2.631962299346923828e-01
1.169287443161010742e+00 2.939864099025726318e-01
1.173023581504821777e+00 3.215426206588745117e-01
1.176858901977539062e+00 3.051558136940002441e-01
1.177068829536437988e+00 3.033147752285003662e-01
1.178128957748413086e+00 2.938820123672485352e-01
1.178758263587951660e+00 2.883850932121276855e-01
1.182020902633666992e+00 2.650067806243896484e-01
1.186966300010681152e+00 2.560519278049468994e-01
1.187402963638305664e+00 2.570516765117645264e-01
1.187691688537597656e+00 2.578732073307037354e-01
1.188930869102478027e+00 2.627771496772766113e-01
1.191723346710205078e+00 2.812970280647277832e-01
1.195692896842956543e+00 3.161426484584808350e-01
1.202131867408752441e+00 3.712227344512939453e-01
1.202340126037597656e+00 3.730977177619934082e-01
1.211247205734252930e+00 4.636667072772979736e-01
1.215189814567565918e+00 5.075154900550842285e-01
1.215731143951416016e+00 5.138408541679382324e-01
1.216410756111145020e+00 5.219233036041259766e-01
1.217338919639587402e+00 5.333195924758911133e-01
1.218364119529724121e+00 5.465428829193115234e-01
1.220137119293212891e+00 5.714805126190185547e-01
1.221582531929016113e+00 5.942580699920654297e-01
1.221974015235900879e+00 6.008746027946472168e-01
1.223401665687561035e+00 6.268976330757141113e-01
1.227123022079467773e+00 7.107093334197998047e-01
1.227759480476379395e+00 7.269108295440673828e-01
1.229872107505798340e+00 7.823451757431030273e-01
1.233304738998413086e+00 8.725167512893676758e-01
1.234386920928955078e+00 9.000059366226196289e-01
1.236680507659912109e+00 9.561841487884521484e-01
1.236764550209045410e+00 9.581860303878784180e-01
1.236955761909484863e+00 9.627518057823181152e-01
1.237207055091857910e+00 9.687272310256958008e-01
1.240056872367858887e+00 1.035797953605651855e+00
1.241560697555541992e+00 1.071892261505126953e+00
1.244904398918151855e+00 1.159516334533691406e+00
1.247978568077087402e+00 1.255787730216979980e+00
1.250501513481140137e+00 1.350454092025756836e+00
1.250599384307861328e+00 1.354455709457397461e+00
1.251749038696289062e+00 1.403272867202758789e+00
1.259800434112548828e+00 1.841736555099487305e+00
1.260092496871948242e+00 1.860380530357360840e+00
1.261521339416503906e+00 1.953459739685058594e+00
1.262090086936950684e+00 1.991246700286865234e+00
1.262838482856750488e+00 2.041483163833618164e+00
1.263693690299987793e+00 2.099419832229614258e+00
1.265884041786193848e+00 2.248584032058715820e+00
1.270853996276855469e+00 2.564957618713378906e+00
1.271112322807312012e+00 2.579176664352416992e+00
1.272211909294128418e+00 2.633472442626953125e+00
1.275341510772705078e+00 2.608862161636352539e+00
1.287462592124938965e+00 2.121839523315429688e+00
1.292702198028564453e+00 1.971119880676269531e+00
1.292810320854187012e+00 1.968440055847167969e+00
1.292884111404418945e+00 1.966612100601196289e+00
1.299131751060485840e+00 1.821829438209533691e+00
1.299894452095031738e+00 1.799886226654052734e+00
1.304333925247192383e+00 1.572411179542541504e+00
1.305681943893432617e+00 1.469911932945251465e+00
1.307009696960449219e+00 1.361334562301635742e+00
1.308316349983215332e+00 1.250427484512329102e+00
1.313790440559387207e+00 7.843390107154846191e-01
1.315106272697448730e+00 6.792196631431579590e-01
1.315775752067565918e+00 6.276242136955261230e-01
1.316204428672790527e+00 5.953554511070251465e-01
1.318764209747314453e+00 4.174250364303588867e-01
1.319191455841064453e+00 3.905575275421142578e-01
1.322930335998535156e+00 1.975954771041870117e-01
1.324084997177124023e+00 1.541752815246582031e-01
1.327980279922485352e+00 6.199961900711059570e-02
1.328119277954101562e+00 6.013065576553344727e-02
1.332700967788696289e+00 4.419678449630737305e-02
1.333551168441772461e+00 4.980331659317016602e-02
1.333999514579772949e+00 5.368214845657348633e-02
1.334564566612243652e+00 5.942535400390625000e-02
1.334653139114379883e+00 6.041032075881958008e-02
1.348195552825927734e+00 3.771942853927612305e-01
1.350499629974365234e+00 4.077219665050506592e-01
1.350616455078125000e+00 4.056281149387359619e-01
1.351027250289916992e+00 3.954846560955047607e-01
1.354693651199340820e+00 2.609901726245880127e-01
1.354714870452880859e+00 2.602141499519348145e-01
1.357628226280212402e+00 1.611079573631286621e-01
1.359731078147888184e+00 1.004068851470947266e-01
1.360210776329040527e+00 8.800300955772399902e-02
1.360293388366699219e+00 8.592337369918823242e-02
1.364231348037719727e+00 7.607698440551757812e-03
1.364685773849487305e+00 1.371622085571289062e-03
1.371726870536804199e+00 -1.476159691810607910e-02
1.372818708419799805e+00 -3.378212451934814453e-03
1.376049518585205078e+00 5.100753903388977051e-02
1.377736687660217285e+00 9.009134769439697266e-02
1.378232598304748535e+00 1.027866899967193604e-01
1.379585266113281250e+00 1.399305760860443115e-01
1.379758834838867188e+00 1.449504792690277100e-01
1.381434559822082520e+00 1.960269510746002197e-01
1.384045720100402832e+00 2.838040590286254883e-01
1.387286782264709473e+00 4.024416208267211914e-01
1.387363076210021973e+00 4.052994251251220703e-01
1.391975164413452148e+00 4.784102141857147217e-01
1.392327427864074707e+00 4.718353152275085449e-01
1.393031001091003418e+00 4.582740664482116699e-01
1.395457983016967773e+00 4.120452105998992920e-01
1.400823593139648438e+00 3.284693062305450439e-01
1.401699304580688477e+00 3.179994523525238037e-01
1.404667258262634277e+00 2.903336286544799805e-01
1.405532836914062500e+00 2.848001718521118164e-01
1.407989382743835449e+00 2.766612172126770020e-01
1.408342480659484863e+00 2.765492200851440430e-01
1.408940672874450684e+00 2.770539522171020508e-01
1.409233212471008301e+00 2.776370644569396973e-01
1.409928441047668457e+00 2.799561619758605957e-01
1.414284586906433105e+00 3.267106413841247559e-01
1.415039896965026855e+00 3.408625125885009766e-01
1.416822910308837891e+00 3.819118738174438477e-01
1.417469739913940430e+00 3.995810747146606445e-01
1.425094127655029297e+00 7.305808067321777344e-01
1.430524110794067383e+00 1.103151082992553711e+00
1.432664871215820312e+00 1.280070304870605469e+00
1.432724714279174805e+00 1.285238981246948242e+00
1.433402538299560547e+00 1.344605445861816406e+00
1.434680223464965820e+00 1.460201382637023926e+00
1.435696244239807129e+00 1.555087447166442871e+00
1.435753583908081055e+00 1.560503602027893066e+00
1.435907363891601562e+00 1.575068950653076172e+00
1.438958168029785156e+00 1.868743896484375000e+00
1.440196037292480469e+00 1.985798001289367676e+00
1.440749645233154297e+00 2.036357402801513672e+00
1.440797448158264160e+00 2.040645837783813477e+00
1.441877365112304688e+00 2.133274555206298828e+00
1.441998243331909180e+00 2.143016576766967773e+00
1.442055225372314453e+00 2.147548675537109375e+00
1.442352175712585449e+00 2.170617580413818359e+00
1.444862484931945801e+00 2.313012361526489258e+00
1.446209907531738281e+00 2.347319602966308594e+00
1.448637485504150391e+00 2.369322538375854492e+00
1.449129104614257812e+00 2.371086835861206055e+00
1.453712701797485352e+00 2.379621028900146484e+00
1.455732226371765137e+00 2.384032011032104492e+00
1.461017727851867676e+00 2.395948886871337891e+00
1.464526772499084473e+00 2.387843370437622070e+00
1.466607928276062012e+00 2.361864089965820312e+00
1.470666885375976562e+00 2.213493585586547852e+00
1.471665263175964355e+00 2.154583454132080078e+00
1.474172353744506836e+00 1.981886863708496094e+00
1.474216461181640625e+00 1.978644132614135742e+00
1.479487180709838867e+00 1.582593917846679688e+00
1.480453133583068848e+00 1.513397574424743652e+00
1.481095671653747559e+00 1.468717813491821289e+00
1.483267784118652344e+00 1.327376484870910645e+00
1.487691640853881836e+00 1.096117734909057617e+00
1.494454622268676758e+00 8.599368333816528320e-01
1.495492219924926758e+00 8.297326564788818359e-01
1.495709538459777832e+00 8.233317136764526367e-01
1.495806336402893066e+00 8.204694390296936035e-01
1.496040225028991699e+00 8.135108947753906250e-01
1.496810317039489746e+00 7.899836897850036621e-01
1.497061848640441895e+00 7.820460796356201172e-01
1.498355507850646973e+00 7.386833429336547852e-01
1.501159191131591797e+00 6.264266967773437500e-01
1.501753211021423340e+00 5.994933843612670898e-01
1.502607703208923340e+00 5.592855215072631836e-01
1.503216385841369629e+00 5.298613309860229492e-01
1.503222703933715820e+00 5.295512676239013672e-01
1.503499150276184082e+00 5.160313248634338379e-01
1.504316449165344238e+00 4.757636189460754395e-01
1.505212187767028809e+00 4.316074252128601074e-01
1.507096529006958008e+00 3.411333560943603516e-01
1.507102489471435547e+00 3.408544957637786865e-01
1.508242130279541016e+00 2.886862456798553467e-01
1.510872364044189453e+00 1.779742240905761719e-01
1.511170864105224609e+00 1.663578152656555176e-01
1.513947129249572754e+00 6.836646795272827148e-02
1.514232635498046875e+00 5.934977531433105469e-02
1.517786145210266113e+00 -3.584414720535278320e-02
1.520547628402709961e+00 -8.795005083084106445e-02
1.521840691566467285e+00 -1.058712303638458252e-01
1.523912906646728516e+00 -1.262471377849578857e-01
1.527568101882934570e+00 -1.394354403018951416e-01
1.530726671218872070e+00 -1.320478618144989014e-01
1.536806821823120117e+00 -9.065654873847961426e-02
1.537151098251342773e+00 -8.785450458526611328e-02
1.538443446159362793e+00 -7.722818851470947266e-02
1.541505336761474609e+00 -5.186763405799865723e-02
1.543408155441284180e+00 -3.609585762023925781e-02
1.543968796730041504e+00 -3.143075108528137207e-02
1.548198223114013672e+00 4.745006561279296875e-03
1.551275610923767090e+00 3.231507539749145508e-02
1.553342580795288086e+00 5.027362704277038574e-02
1.555743217468261719e+00 6.644243001937866211e-02
1.559291243553161621e+00 6.718900799751281738e-02
1.562154531478881836e+00 4.255414009094238281e-02
1.563623547554016113e+00 2.296894788742065430e-02
1.569477319717407227e+00 -6.141328811645507812e-02
1.570261955261230469e+00 -6.936180591583251953e-02
1.570281505584716797e+00 -6.954950094223022461e-02
1.574351191520690918e+00 -7.840102910995483398e-02
1.575029015541076660e+00 -7.321447134017944336e-02
1.578444361686706543e+00 -9.622871875762939453e-03
1.579535722732543945e+00 2.571636438369750977e-02
1.579546213150024414e+00 2.609115839004516602e-02
1.583061099052429199e+00 1.953227519989013672e-01
1.584864735603332520e+00 3.182446360588073730e-01
1.586966156959533691e+00 4.957436323165893555e-01
1.591918468475341797e+00 1.036396503448486328e+00
1.598372340202331543e+00 1.831668138504028320e+00
1.599385380744934082e+00 1.877912759780883789e+00
1.605204463005065918e+00 1.738686561584472656e+00
1.606332540512084961e+00 1.709488391876220703e+00
1.612679958343505859e+00 1.627222418785095215e+00
1.613226413726806641e+00 1.628827333450317383e+00
1.613754868507385254e+00 1.631949663162231445e+00
1.614196300506591797e+00 1.635778069496154785e+00
1.614804744720458984e+00 1.642910242080688477e+00
1.615015983581542969e+00 1.645904898643493652e+00
1.618261337280273438e+00 1.724810719490051270e+00
1.618872165679931641e+00 1.745326995849609375e+00
1.620205521583557129e+00 1.793774843215942383e+00
1.621039748191833496e+00 1.825716733932495117e+00
1.628012895584106445e+00 2.073092222213745117e+00
1.630329728126525879e+00 2.133503198623657227e+00
1.632490396499633789e+00 2.163058519363403320e+00
1.633889794349670410e+00 2.134952068328857422e+00
1.633983373641967773e+00 2.130628585815429688e+00
1.635053873062133789e+00 2.056720256805419922e+00
1.635440587997436523e+00 2.020615577697753906e+00
1.639327168464660645e+00 1.547997593879699707e+00
1.639488935470581055e+00 1.526761531829833984e+00
1.639645695686340332e+00 1.506169557571411133e+00
1.640636086463928223e+00 1.376080989837646484e+00
1.643595576286315918e+00 9.985389113426208496e-01
1.643813014030456543e+00 9.720323085784912109e-01
1.649838089942932129e+00 3.589499592781066895e-01
1.651472687721252441e+00 2.445329427719116211e-01
1.653475880622863770e+00 1.393711566925048828e-01
1.657707929611206055e+00 4.050326347351074219e-02
1.660033583641052246e+00 4.642707109451293945e-02
1.661530494689941406e+00 6.591677665710449219e-02
1.663260936737060547e+00 9.563976526260375977e-02
1.664829850196838379e+00 1.201708316802978516e-01
1.671392202377319336e+00 5.026078224182128906e-02
1.672432899475097656e+00 2.291476726531982422e-02
1.676102042198181152e+00 -5.323183536529541016e-02
1.677155494689941406e+00 -6.661701202392578125e-02
1.677204489707946777e+00 -6.715196371078491211e-02
1.677333593368530273e+00 -6.851357221603393555e-02
1.678039789199829102e+00 -7.517120242118835449e-02
1.679732203483581543e+00 -8.599621057510375977e-02
1.680209398269653320e+00 -8.778968453407287598e-02
1.683676123619079590e+00 -8.654648065567016602e-02
1.684811234474182129e+00 -8.215934038162231445e-02
1.690229058265686035e+00 -5.998900532722473145e-02
1.692367434501647949e+00 -5.950641632080078125e-02
1.692456007003784180e+00 -5.962350964546203613e-02
1.701989889144897461e+00 -5.470266938209533691e-02
1.702985286712646484e+00 -4.041138291358947754e-02
1.703062057495117188e+00 -3.913292288780212402e-02
1.703543543815612793e+00 -3.050872683525085449e-02
1.705298304557800293e+00 9.183973073959350586e-03
1.706242561340332031e+00 3.555074334144592285e-02
1.715539574623107910e+00 3.673480153083801270e-01
1.723813652992248535e+00 3.737026453018188477e-01
1.729330301284790039e+00 4.577054977416992188e-01
1.735303401947021484e+00 6.880606412887573242e-01
1.737588405609130859e+00 8.302886486053466797e-01
1.737933278083801270e+00 8.547028899192810059e-01
1.737987160682678223e+00 8.585815429687500000e-01
1.738184690475463867e+00 8.729380965232849121e-01
1.740707755088806152e+00 1.072736859321594238e+00
1.748343586921691895e+00 1.681724548339843750e+00
1.752435088157653809e+00 1.851453185081481934e+00
1.753022313117980957e+00 1.870855569839477539e+00
1.754842400550842285e+00 1.932740807533264160e+00
1.757307767868041992e+00 2.025870800018310547e+00
1.759373784065246582e+00 2.109930276870727539e+00
1.762644290924072266e+00 2.244961023330688477e+00
1.766250252723693848e+00 2.374652862548828125e+00
1.767816901206970215e+00 2.409857988357543945e+00
1.769601106643676758e+00 2.413549900054931641e+00
1.775065541267395020e+00 2.198711156845092773e+00
1.776382207870483398e+00 2.136855602264404297e+00
1.776438117027282715e+00 2.134284973144531250e+00
1.779273390769958496e+00 2.010377645492553711e+00
1.780558586120605469e+00 1.957174420356750488e+00
1.783558011054992676e+00 1.832897067070007324e+00
1.787988424301147461e+00 1.628705024719238281e+00
1.788226485252380371e+00 1.616796016693115234e+00
1.788377285003662109e+00 1.609210252761840820e+00
1.790539860725402832e+00 1.498253941535949707e+00
1.790923595428466797e+00 1.478460192680358887e+00
1.792843580245971680e+00 1.381564259529113770e+00
1.793770909309387207e+00 1.337108373641967773e+00
1.795318961143493652e+00 1.266603708267211914e+00
1.796095490455627441e+00 1.230548620223999023e+00
1.797203660011291504e+00 1.172080159187316895e+00
1.800384759902954102e+00 9.267475605010986328e-01
1.804962158203125000e+00 5.445079803466796875e-01
1.807928800582885742e+00 3.883131146430969238e-01
1.809330701828002930e+00 3.417786955833435059e-01
1.811017155647277832e+00 3.059586882591247559e-01
1.816563606262207031e+00 3.054125905036926270e-01
1.816844463348388672e+00 3.087967038154602051e-01
1.818541407585144043e+00 3.334991931915283203e-01
1.818779587745666504e+00 3.374463319778442383e-01
1.819103837013244629e+00 3.429648876190185547e-01
1.821206569671630859e+00 3.809871375560760498e-01
1.822258234024047852e+00 3.982622921466827393e-01
1.822500586509704590e+00 4.013108015060424805e-01
1.827538490295410156e+00 2.758942544460296631e-01
1.827637553215026855e+00 2.728670239448547363e-01
1.829329013824462891e+00 2.263468950986862183e-01
1.830641150474548340e+00 1.975537687540054321e-01
1.831187129020690918e+00 1.875520348548889160e-01
1.833668112754821777e+00 1.554359644651412964e-01
1.834583759307861328e+00 1.479833722114562988e-01
1.836741328239440918e+00 1.365606635808944702e-01
1.836808085441589355e+00 1.363097280263900757e-01
1.838712573051452637e+00 1.309468448162078857e-01
1.839277863502502441e+00 1.298387497663497925e-01
1.840042948722839355e+00 1.285716593265533447e-01
1.842469334602355957e+00 1.250593662261962891e-01
1.842515587806701660e+00 1.249854862689971924e-01
1.843061208724975586e+00 1.240606456995010376e-01
1.846529245376586914e+00 1.174603998661041260e-01
1.848120331764221191e+00 1.186375916004180908e-01
1.848778128623962402e+00 1.209425330162048340e-01
1.849101185798645020e+00 1.225627660751342773e-01
1.850857019424438477e+00 1.380582749843597412e-01
1.851240873336791992e+00 1.431466042995452881e-01
1.851944446563720703e+00 1.542473137378692627e-01
1.853474140167236328e+00 1.868635118007659912e-01
1.853673100471496582e+00 1.920031011104583740e-01
1.856039881706237793e+00 2.695213556289672852e-01
1.857954740524291992e+00 3.533888459205627441e-01
1.859321236610412598e+00 4.223179221153259277e-01
1.859909653663635254e+00 4.535642266273498535e-01
1.861600637435913086e+00 5.447418689727783203e-01
1.864971518516540527e+00 6.952624320983886719e-01
1.867579936981201172e+00 7.739235162734985352e-01
1.869783639907836914e+00 8.428491353988647461e-01
1.873383879661560059e+00 9.964799880981445312e-01
1.875304579734802246e+00 1.105553269386291504e+00
1.876539230346679688e+00 1.185297369956970215e+00
1.876633644104003906e+00 1.191653966903686523e+00
1.876752972602844238e+00 1.199728488922119141e+00
1.877429604530334473e+00 1.246356248855590820e+00
1.878282546997070312e+00 1.306550383567810059e+00
1.878452301025390625e+00 1.318629026412963867e+00
1.881909489631652832e+00 1.551487445831298828e+00
1.884817719459533691e+00 1.708673954010009766e+00
1.887340664863586426e+00 1.843259811401367188e+00
1.887823104858398438e+00 1.870383739471435547e+00
1.889594316482543945e+00 1.974395036697387695e+00
1.898919939994812012e+00 2.547757625579833984e+00
1.899425983428955078e+00 2.570446014404296875e+00
1.902860283851623535e+00 2.650870561599731445e+00
1.903967499732971191e+00 2.648028135299682617e+00
1.904633283615112305e+00 2.641741275787353516e+00
1.909757018089294434e+00 2.544664382934570312e+00
1.910543918609619141e+00 2.520264625549316406e+00
1.910712838172912598e+00 2.514318943023681641e+00
1.913543820381164551e+00 2.353880405426025391e+00
1.914527177810668945e+00 2.266886949539184570e+00
1.919010877609252930e+00 1.751181483268737793e+00
1.919047832489013672e+00 1.746545076370239258e+00
1.920755863189697266e+00 1.531953096389770508e+00
1.923694729804992676e+00 1.180896520614624023e+00
1.924829602241516113e+00 1.058955430984497070e+00
1.926015734672546387e+00 9.430521130561828613e-01
1.929855465888977051e+00 6.579391956329345703e-01
1.930339694023132324e+00 6.318846344947814941e-01
1.930714607238769531e+00 6.133673787117004395e-01
1.933689594268798828e+00 5.157638192176818848e-01
1.938561081886291504e+00 5.159488916397094727e-01
1.938647985458374023e+00 5.173380970954895020e-01
1.940409183502197266e+00 5.525704026222229004e-01
1.941809535026550293e+00 5.871499776840209961e-01
1.942919611930847168e+00 6.135792136192321777e-01
1.945999503135681152e+00 5.011408925056457520e-01
1.946965575218200684e+00 4.327720999717712402e-01
1.947154998779296875e+00 4.196158945560455322e-01
1.947343111038208008e+00 4.066650867462158203e-01
1.948850989341735840e+00 3.079490959644317627e-01
1.949680924415588379e+00 2.583382427692413330e-01
1.950319290161132812e+00 2.229230105876922607e-01
1.956328392028808594e+00 6.056237220764160156e-02
1.957082867622375488e+00 6.734025478363037109e-02
1.958682179450988770e+00 9.977683424949645996e-02
1.959500074386596680e+00 1.246992945671081543e-01
1.959982514381408691e+00 1.417368650436401367e-01
1.963502287864685059e+00 2.974206805229187012e-01
1.969880223274230957e+00 -7.717067003250122070e-02
1.972009420394897461e+00 -2.207077145576477051e-01
1.973471403121948242e+00 -3.057924807071685791e-01
1.976610660552978516e+00 -4.360486268997192383e-01
1.976670145988464355e+00 -4.376886188983917236e-01
1.978243112564086914e+00 -4.680326879024505615e-01
1.981306314468383789e+00 -4.451523423194885254e-01
1.982184767723083496e+00 -4.166742265224456787e-01
1.982657074928283691e+00 -3.975687325000762939e-01
1.984349846839904785e+00 -3.093241751194000244e-01
1.985384941101074219e+00 -2.417778968811035156e-01
1.986396431922912598e+00 -1.672077178955078125e-01
1.988786935806274414e+00 3.626459836959838867e-02
1.989356756210327148e+00 8.925098180770874023e-02
1.989584326744079590e+00 1.107922196388244629e-01
1.990306377410888672e+00 1.804084181785583496e-01
1.993995666503906250e+00 5.537462830543518066e-01
1.994275808334350586e+00 5.824644565582275391e-01
1.994385123252868652e+00 5.936568379402160645e-01
1.996001005172729492e+00 7.573110461235046387e-01
1.997725963592529297e+00 8.557846546173095703e-01
1.998290061950683594e+00 8.482264280319213867e-01
1.998340487480163574e+00 8.476120233535766602e-01


==> figsData/1st_experiment/conf_kan_high.txt <==
1.593828201293945312e-04 1.164260745048522949e+00
1.280069351196289062e-03 1.149937868118286133e+00
3.920078277587890625e-03 1.118810653686523438e+00
5.067110061645507812e-03 1.106446504592895508e+00
5.607843399047851562e-03 1.100872039794921875e+00
5.656361579895019531e-03 1.100378870964050293e+00
1.356577873229980469e-02 1.042067527770996094e+00
1.400804519653320312e-02 1.040301799774169922e+00
1.408410072326660156e-02 1.040013432502746582e+00
1.423883438110351562e-02 1.039441466331481934e+00
1.639366149902343750e-02 1.033190846443176270e+00
1.812243461608886719e-02 1.029957175254821777e+00
1.893711090087890625e-02 1.028799891471862793e+00
2.077877521514892578e-02 1.026720643043518066e+00
2.431917190551757812e-02 1.023707032203674316e+00
2.584457397460937500e-02 1.022500753402709961e+00
2.638542652130126953e-02 1.022064089775085449e+00
2.659046649932861328e-02 1.021897435188293457e+00
2.833938598632812500e-02 1.020419597625732422e+00
2.853453159332275391e-02 1.020246624946594238e+00
3.266966342926025391e-02 1.016170859336853027e+00
3.549623489379882812e-02 1.012959718704223633e+00
3.666055202484130859e-02 1.011598348617553711e+00
3.732383251190185547e-02 1.010825753211975098e+00
3.800177574157714844e-02 1.010047197341918945e+00
3.870666027069091797e-02 1.009253859519958496e+00
4.030954837799072266e-02 1.007551431655883789e+00
4.133880138397216797e-02 1.006569027900695801e+00
4.181480407714843750e-02 1.006153464317321777e+00
4.205477237701416016e-02 1.005954980850219727e+00
4.735648632049560547e-02 1.004446625709533691e+00
5.123674869537353516e-02 1.008934617042541504e+00
5.217564105987548828e-02 1.010934114456176758e+00
5.336737632751464844e-02 1.013971328735351562e+00
5.352103710174560547e-02 1.014401435852050781e+00
5.550134181976318359e-02 1.020637869834899902e+00
5.585289001464843750e-02 1.021863102912902832e+00
5.702829360961914062e-02 1.026162743568420410e+00
5.712676048278808594e-02 1.026534914970397949e+00
5.842006206512451172e-02 1.031563162803649902e+00
6.529152393341064453e-02 1.058741211891174316e+00
6.557011604309082031e-02 1.059751152992248535e+00
6.595158576965332031e-02 1.061119318008422852e+00
6.759691238403320312e-02 1.066809296607971191e+00
6.808733940124511719e-02 1.068448066711425781e+00
6.896090507507324219e-02 1.071302413940429688e+00
6.923377513885498047e-02 1.072180628776550293e+00
6.963527202606201172e-02 1.073462724685668945e+00
7.263004779815673828e-02 1.082736134529113770e+00
7.372033596038818359e-02 1.086074113845825195e+00
7.439851760864257812e-02 1.088161945343017578e+00
7.713067531585693359e-02 1.096891283988952637e+00
7.835435867309570312e-02 1.101071715354919434e+00
8.233451843261718750e-02 1.116505265235900879e+00
8.248162269592285156e-02 1.117139697074890137e+00
8.502149581909179688e-02 1.128874897956848145e+00
8.606147766113281250e-02 1.134108662605285645e+00
8.847510814666748047e-02 1.147156953811645508e+00
8.993494510650634766e-02 1.155596971511840820e+00
9.129476547241210938e-02 1.163774847984313965e+00
9.213042259216308594e-02 1.168928265571594238e+00
9.294033050537109375e-02 1.174000501632690430e+00
9.528899192810058594e-02 1.189044356346130371e+00
9.637689590454101562e-02 1.196120977401733398e+00
9.828090667724609375e-02 1.208561182022094727e+00
9.840846061706542969e-02 1.209394335746765137e+00
1.047896146774291992e-01 1.249691963195800781e+00
1.053872108459472656e-01 1.253221988677978516e+00
1.055673360824584961e-01 1.254274129867553711e+00
1.090300083160400391e-01 1.273257851600646973e+00
1.135122776031494141e-01 1.293362140655517578e+00
1.182328462600708008e-01 1.307370424270629883e+00
1.210693120956420898e-01 1.311495065689086914e+00
1.230605840682983398e-01 1.312342405319213867e+00
1.239149570465087891e-01 1.312213301658630371e+00
1.239197254180908203e-01 1.312210917472839355e+00
1.277488470077514648e-01 1.308323502540588379e+00
1.292003393173217773e-01 1.305585026741027832e+00
1.294447183609008789e-01 1.305063486099243164e+00
1.296858787536621094e-01 1.304531812667846680e+00
1.313931941986083984e-01 1.300325870513916016e+00
1.347789764404296875e-01 1.290008306503295898e+00
1.415855884552001953e-01 1.271111130714416504e+00
1.436043977737426758e-01 1.298637390136718750e+00
1.449595689773559570e-01 1.317473173141479492e+00
1.458986997604370117e-01 1.330503344535827637e+00
1.486786603927612305e-01 1.368659377098083496e+00
1.564149856567382812e-01 1.466747403144836426e+00
1.577286720275878906e-01 1.481479287147521973e+00
1.594332456588745117e-01 1.499455332756042480e+00
1.602284908294677734e-01 1.507359147071838379e+00
1.620544195175170898e-01 1.524228692054748535e+00
1.625462770462036133e-01 1.528448343276977539e+00
1.649062633514404297e-01 1.546610474586486816e+00
1.681990623474121094e-01 1.565544962882995605e+00
1.692152023315429688e-01 1.569730162620544434e+00
1.699557304382324219e-01 1.572285413742065430e+00
1.715193986892700195e-01 1.576376438140869141e+00
1.719764471054077148e-01 1.577252388000488281e+00
1.763110160827636719e-01 1.579125881195068359e+00
1.824314594268798828e-01 1.566162705421447754e+00
1.833976507186889648e-01 1.562950253486633301e+00
1.864098310470581055e-01 1.551864147186279297e+00
1.893301010131835938e-01 1.541248321533203125e+00
1.958770751953125000e-01 1.568552970886230469e+00
1.981709003448486328e-01 1.601211190223693848e+00
1.988960504531860352e-01 1.612073659896850586e+00
1.992868185043334961e-01 1.617979764938354492e+00
2.005997896194458008e-01 1.637994885444641113e+00
2.044917345046997070e-01 1.697509407997131348e+00
2.055209875106811523e-01 1.713037252426147461e+00
2.064926624298095703e-01 1.727542638778686523e+00
2.096439599990844727e-01 1.773228645324707031e+00
2.148382663726806641e-01 1.842066526412963867e+00
2.156174182891845703e-01 1.851514339447021484e+00
2.165795564651489258e-01 1.862831830978393555e+00
2.191557884216308594e-01 1.891205430030822754e+00
2.201206684112548828e-01 1.901143312454223633e+00
2.210215330123901367e-01 1.910098671913146973e+00
2.239531278610229492e-01 1.937212467193603516e+00
2.246803045272827148e-01 1.943484425544738770e+00
2.250140905380249023e-01 1.946306109428405762e+00
2.258135080337524414e-01 1.952919244766235352e+00
2.303103208541870117e-01 1.986668825149536133e+00
2.327653169631958008e-01 2.002853631973266602e+00
2.361489534378051758e-01 2.022939205169677734e+00
2.376819849014282227e-01 2.031300544738769531e+00
2.408546209335327148e-01 2.047412633895874023e+00
2.420070171356201172e-01 2.052946329116821289e+00
2.421658039093017578e-01 2.053699493408203125e+00
2.458133697509765625e-01 2.070547819137573242e+00
2.466630935668945312e-01 2.074450731277465820e+00
2.474709749221801758e-01 2.078202962875366211e+00
2.529964447021484375e-01 2.108479499816894531e+00
2.568554878234863281e-01 2.144661426544189453e+00
2.585487365722656250e-01 2.167330265045166016e+00
2.591168880462646484e-01 2.175754070281982422e+00
2.621200084686279297e-01 2.224741697311401367e+00
2.669931650161743164e-01 2.309937000274658203e+00
2.686095237731933594e-01 2.337925910949707031e+00
2.703243494033813477e-01 2.366998195648193359e+00
2.723408937454223633e-01 2.400146961212158203e+00
2.726918458938598633e-01 2.405791997909545898e+00
2.733060121536254883e-01 2.415578842163085938e+00
2.741192579269409180e-01 2.428349971771240234e+00
2.756057977676391602e-01 2.451135396957397461e+00
2.795958518981933594e-01 2.508552551269531250e+00
2.831476926803588867e-01 2.554896116256713867e+00
2.835770845413208008e-01 2.560188531875610352e+00
2.853271961212158203e-01 2.581050872802734375e+00
2.858523130416870117e-01 2.587091445922851562e+00
2.876566648483276367e-01 2.607067823410034180e+00
2.889826297760009766e-01 2.620977640151977539e+00
2.898697853088378906e-01 2.629916667938232422e+00
2.927818298339843750e-01 2.657221078872680664e+00
2.940678596496582031e-01 2.668285369873046875e+00
2.958778142929077148e-01 2.682827234268188477e+00
2.983198165893554688e-01 2.700550317764282227e+00
2.993872165679931641e-01 2.707619190216064453e+00
2.994101047515869141e-01 2.707763671875000000e+00
3.009674549102783203e-01 2.717336177825927734e+00
3.010350465774536133e-01 2.717735052108764648e+00
3.046348094940185547e-01 2.736474990844726562e+00
3.046497106552124023e-01 2.736544609069824219e+00
3.053472042083740234e-01 2.739647865295410156e+00
3.053586483001708984e-01 2.739696502685546875e+00
3.067626953125000000e-01 2.745433807373046875e+00
3.067811727523803711e-01 2.745501756668090820e+00
3.111194372177124023e-01 2.758997201919555664e+00
3.118435144424438477e-01 2.760641574859619141e+00
3.122361898422241211e-01 2.761464595794677734e+00
3.188325166702270508e-01 2.768209695816040039e+00
3.209886550903320312e-01 2.767749309539794922e+00
3.222427368164062500e-01 2.766939878463745117e+00
3.239207267761230469e-01 2.765291213989257812e+00
3.259482383728027344e-01 2.762497663497924805e+00
3.281072378158569336e-01 2.758694410324096680e+00
3.309166431427001953e-01 2.752735614776611328e+00
3.322722911834716797e-01 2.749580860137939453e+00
3.335123062133789062e-01 2.746608257293701172e+00
3.341878652572631836e-01 2.744975805282592773e+00
3.365275859832763672e-01 2.739425659179687500e+00
3.366594314575195312e-01 2.739124774932861328e+00
3.385196924209594727e-01 2.735120534896850586e+00
3.399310111999511719e-01 2.732511043548583984e+00
3.449652194976806641e-01 2.728295803070068359e+00
3.454543352127075195e-01 2.728418350219726562e+00
3.501577377319335938e-01 2.734314441680908203e+00
3.507530689239501953e-01 2.735570907592773438e+00
3.516502380371093750e-01 2.737610578536987305e+00
3.528662919998168945e-01 2.740612030029296875e+00
3.529479503631591797e-01 2.740820169448852539e+00
3.542972803115844727e-01 2.744377136230468750e+00
3.579331636428833008e-01 2.754277467727661133e+00
3.601944446563720703e-01 2.760125160217285156e+00
3.621410131454467773e-01 2.764682531356811523e+00
3.622989654541015625e-01 2.765027761459350586e+00
3.624528646469116211e-01 2.765359878540039062e+00
3.631637096405029297e-01 2.766839981079101562e+00
3.652486801147460938e-01 2.770599842071533203e+00
3.660490512847900391e-01 2.771786689758300781e+00
3.673100471496582031e-01 2.773337364196777344e+00
3.705067634582519531e-01 2.775273561477661133e+00
3.728197813034057617e-01 2.774646282196044922e+00
3.740109205245971680e-01 2.773594141006469727e+00
3.752501010894775391e-01 2.771950721740722656e+00
3.789209127426147461e-01 2.763704299926757812e+00
3.821338415145874023e-01 2.752141952514648438e+00
3.825600147247314453e-01 2.750294208526611328e+00
3.831323385238647461e-01 2.747697114944458008e+00
3.915102481842041016e-01 2.694599390029907227e+00
3.916103839874267578e-01 2.693793773651123047e+00
3.936498165130615234e-01 2.676532745361328125e+00
3.941253423690795898e-01 2.672270774841308594e+00
4.067175388336181641e-01 2.526443719863891602e+00
4.072384834289550781e-01 2.519014596939086914e+00
4.078866243362426758e-01 2.509610176086425781e+00
4.082623720169067383e-01 2.504076480865478516e+00
4.096398353576660156e-01 2.483291864395141602e+00
4.119712114334106445e-01 2.446361303329467773e+00
4.185005426406860352e-01 2.334707736968994141e+00
4.197065830230712891e-01 2.314674854278564453e+00
4.207377433776855469e-01 2.298737764358520508e+00
4.213798046112060547e-01 2.289626598358154297e+00
4.234149456024169922e-01 2.266039133071899414e+00
4.271247386932373047e-01 2.240736722946166992e+00
4.286482334136962891e-01 2.233916521072387695e+00
4.289233684539794922e-01 2.232799530029296875e+00
4.297643899917602539e-01 2.229535818099975586e+00
4.318109750747680664e-01 2.222245216369628906e+00
4.335848093032836914e-01 2.216243267059326172e+00
4.375729560852050781e-01 2.202186822891235352e+00
4.419140815734863281e-01 2.183508634567260742e+00
4.423404932022094727e-01 2.181386232376098633e+00
4.462416172027587891e-01 2.158757448196411133e+00
4.476354122161865234e-01 2.149080514907836914e+00
4.483575820922851562e-01 2.143701314926147461e+00
4.493169784545898438e-01 2.136135339736938477e+00
4.537403583526611328e-01 2.094577074050903320e+00
4.545769691467285156e-01 2.085376024246215820e+00
4.555863142013549805e-01 2.073684692382812500e+00
4.589421749114990234e-01 2.029852151870727539e+00
4.596134424209594727e-01 2.020144462585449219e+00
4.603706598281860352e-01 2.008812189102172852e+00
4.610496759414672852e-01 1.998306870460510254e+00
4.684301614761352539e-01 1.866527795791625977e+00
4.754389524459838867e-01 1.723339557647705078e+00
4.775092601776123047e-01 1.679566502571105957e+00
4.815332889556884766e-01 1.594514966011047363e+00
4.918591976165771484e-01 1.389035701751708984e+00
4.921678304672241211e-01 1.383401632308959961e+00
4.924094676971435547e-01 1.379017472267150879e+00
4.950127601623535156e-01 1.333296656608581543e+00
4.956785440444946289e-01 1.322056293487548828e+00
5.046890974044799805e-01 1.188011050224304199e+00
5.074778795242309570e-01 1.154417991638183594e+00
5.114283561706542969e-01 1.114465355873107910e+00
5.154366493225097656e-01 1.083224296569824219e+00
5.155044794082641602e-01 1.082770705223083496e+00
5.169849395751953125e-01 1.073487997055053711e+00
5.225991010665893555e-01 1.046960592269897461e+00
5.228797197341918945e-01 1.045969963073730469e+00
5.250722169876098633e-01 1.039336442947387695e+00
5.278646945953369141e-01 1.033317089080810547e+00
5.311483144760131836e-01 1.028282999992370605e+00
5.319634675979614258e-01 1.027098894119262695e+00
5.334936380386352539e-01 1.024599552154541016e+00
5.373433828353881836e-01 1.014610052108764648e+00
5.374076366424560547e-01 1.014379143714904785e+00
5.401089191436767578e-01 1.002029776573181152e+00
5.410062074661254883e-01 9.966711401939392090e-01
5.434454679489135742e-01 9.783940315246582031e-01
5.488003492355346680e-01 9.167282581329345703e-01
5.490808486938476562e-01 9.127020835876464844e-01
5.516320466995239258e-01 8.731688261032104492e-01
5.539402961730957031e-01 8.340542316436767578e-01
5.550105571746826172e-01 8.153590559959411621e-01
5.580289363861083984e-01 7.631755471229553223e-01
5.588783025741577148e-01 7.492673993110656738e-01
5.620950460433959961e-01 7.041977643966674805e-01
5.642806291580200195e-01 6.844653487205505371e-01
5.670783519744873047e-01 6.769739985466003418e-01
5.703200101852416992e-01 6.928635835647583008e-01
5.716123580932617188e-01 7.049486041069030762e-01
5.725631713867187500e-01 7.153868675231933594e-01
5.726476907730102539e-01 7.163683772087097168e-01
5.728074312210083008e-01 7.182461023330688477e-01
5.733144283294677734e-01 7.243883609771728516e-01
5.767215490341186523e-01 7.707865238189697266e-01
5.778046846389770508e-01 7.866254448890686035e-01
5.805245637893676758e-01 8.267829418182373047e-01
5.823034048080444336e-01 8.524236679077148438e-01
5.838915109634399414e-01 8.743222951889038086e-01
5.853410959243774414e-01 8.931689262390136719e-01
5.865331888198852539e-01 9.076598286628723145e-01
5.884532928466796875e-01 9.287434816360473633e-01
5.891301631927490234e-01 9.354274272918701172e-01
5.914193391799926758e-01 9.547008275985717773e-01
5.974466800689697266e-01 9.777158498764038086e-01
5.990034341812133789e-01 9.772214293479919434e-01
5.993263721466064453e-01 9.768011569976806641e-01
5.995162725448608398e-01 9.765028357505798340e-01
5.999771356582641602e-01 9.756275415420532227e-01
6.020932197570800781e-01 9.688308238983154297e-01
6.021997928619384766e-01 9.683699607849121094e-01
6.028045415878295898e-01 9.655435085296630859e-01
6.034680604934692383e-01 9.620299339294433594e-01
6.054177284240722656e-01 9.492571949958801270e-01
6.057713031768798828e-01 9.465556740760803223e-01
6.059298515319824219e-01 9.453057050704956055e-01
6.068199872970581055e-01 9.378563165664672852e-01
6.105074882507324219e-01 8.995542526245117188e-01
6.128638982772827148e-01 8.694740533828735352e-01
6.147137880325317383e-01 8.433297872543334961e-01
6.182769536972045898e-01 7.887380123138427734e-01
6.222316026687622070e-01 7.244534492492675781e-01
6.226766109466552734e-01 7.171118259429931641e-01
6.259300708770751953e-01 6.635805964469909668e-01
6.272042989730834961e-01 6.429337263107299805e-01
6.280096769332885742e-01 6.300504207611083984e-01
6.286127567291259766e-01 6.205102205276489258e-01
6.287728548049926758e-01 6.179941296577453613e-01
6.296945810317993164e-01 6.036707758903503418e-01
6.312322616577148438e-01 5.805160999298095703e-01
6.339275836944580078e-01 5.432299375534057617e-01
6.355091333389282227e-01 5.242477655410766602e-01
6.381800174713134766e-01 5.003820657730102539e-01
6.382979154586791992e-01 4.996724128723144531e-01
6.413278579711914062e-01 4.972095191478729248e-01
6.417150497436523438e-01 4.994672834873199463e-01
6.533674001693725586e-01 7.036006450653076172e-01
6.545051336288452148e-01 7.251530885696411133e-01
6.570854187011718750e-01 7.705713510513305664e-01
6.573013067245483398e-01 7.741161584854125977e-01
6.576948165893554688e-01 7.804641723632812500e-01
6.586867570877075195e-01 7.957938313484191895e-01
6.590996980667114258e-01 8.018764257431030273e-01
6.608242988586425781e-01 8.253115415573120117e-01
6.618950366973876953e-01 8.383363485336303711e-01
6.640743017196655273e-01 8.616131544113159180e-01
6.643801927566528320e-01 8.645629882812500000e-01
6.657670736312866211e-01 8.770573139190673828e-01
6.681613922119140625e-01 8.956321477890014648e-01
6.783773899078369141e-01 9.518837928771972656e-01
6.784386634826660156e-01 9.522393941879272461e-01
6.825728416442871094e-01 9.808785319328308105e-01
6.853151321411132812e-01 1.006129980087280273e+00
6.855190992355346680e-01 1.008235812187194824e+00
6.864330768585205078e-01 1.018057346343994141e+00
6.908220052719116211e-01 1.074104547500610352e+00
6.914808750152587891e-01 1.083726406097412109e+00
6.914833784103393555e-01 1.083764314651489258e+00
6.920431852340698242e-01 1.092172384262084961e+00
6.943316459655761719e-01 1.128593564033508301e+00
6.966460943222045898e-01 1.168361425399780273e+00
6.984655857086181641e-01 1.201250314712524414e+00
7.029432058334350586e-01 1.286010265350341797e+00
7.038166522979736328e-01 1.302885413169860840e+00
7.045066356658935547e-01 1.316238403320312500e+00
7.076125144958496094e-01 1.376177310943603516e+00
7.077227830886840820e-01 1.378290414810180664e+00
7.096681594848632812e-01 1.415249228477478027e+00
7.122865915298461914e-01 1.463739633560180664e+00
7.123734951019287109e-01 1.465319156646728516e+00
7.139707803726196289e-01 1.493968486785888672e+00
7.153084278106689453e-01 1.517369747161865234e+00
7.153167724609375000e-01 1.517513751983642578e+00
7.170159816741943359e-01 1.546393394470214844e+00
7.199056148529052734e-01 1.593196868896484375e+00
7.225453853607177734e-01 1.633389949798583984e+00
7.258659601211547852e-01 1.681452035903930664e+00
7.285548448562622070e-01 1.721509456634521484e+00
7.294268608093261719e-01 1.735302448272705078e+00
7.309159040451049805e-01 1.760194182395935059e+00
7.316156625747680664e-01 1.772583723068237305e+00
7.327045202255249023e-01 1.792868733406066895e+00
7.418848276138305664e-01 2.018127202987670898e+00
7.422192096710205078e-01 2.027981281280517578e+00
7.429314851760864258e-01 2.049273014068603516e+00
7.450960874557495117e-01 2.116163730621337891e+00
7.492929697036743164e-01 2.253213644027709961e+00
7.506004571914672852e-01 2.297585010528564453e+00
7.535635232925415039e-01 2.401238441467285156e+00
7.546336650848388672e-01 2.439845085144042969e+00
7.558234930038452148e-01 2.483545541763305664e+00
7.563480138778686523e-01 2.503068685531616211e+00
7.588130235671997070e-01 2.596699953079223633e+00
7.592743635177612305e-01 2.614507675170898438e+00
7.594515085220336914e-01 2.621358871459960938e+00
7.610043287277221680e-01 2.681697845458984375e+00
7.636983394622802734e-01 2.785979986190795898e+00
7.671011686325073242e-01 2.911315917968750000e+00
7.706841230392456055e-01 3.025749206542968750e+00
7.738296985626220703e-01 3.101958751678466797e+00
7.766522169113159180e-01 3.144918203353881836e+00
7.772706747055053711e-01 3.150983333587646484e+00
7.825683355331420898e-01 3.154884815216064453e+00
7.831376791000366211e-01 3.150389671325683594e+00
7.845925092697143555e-01 3.134851932525634766e+00
7.848691940307617188e-01 3.131253480911254883e+00
7.861188650131225586e-01 3.112547636032104492e+00
7.884184122085571289e-01 3.068095684051513672e+00
7.893429994583129883e-01 3.046847105026245117e+00
7.971366643905639648e-01 2.830971240997314453e+00
7.975946664810180664e-01 2.820353746414184570e+00
8.000799417495727539e-01 2.780704259872436523e+00
8.000957965850830078e-01 2.780552148818969727e+00
8.009490966796875000e-01 2.774030685424804688e+00
8.052257299423217773e-01 2.767804145812988281e+00
8.070712089538574219e-01 2.767342090606689453e+00
8.077268600463867188e-01 2.766497850418090820e+00
8.100575208663940430e-01 2.758719921112060547e+00
8.111250400543212891e-01 2.751996517181396484e+00
8.116861581802368164e-01 2.747508049011230469e+00
8.172432184219360352e-01 2.661581516265869141e+00
8.191831111907958984e-01 2.614179849624633789e+00
8.204380273818969727e-01 2.579191446304321289e+00
8.205673694610595703e-01 2.575406551361083984e+00
8.210575580596923828e-01 2.560758113861083984e+00
8.231344223022460938e-01 2.493768215179443359e+00
8.243535757064819336e-01 2.451123237609863281e+00
8.269976377487182617e-01 2.352013587951660156e+00
8.305288553237915039e-01 2.212874174118041992e+00
8.323025703430175781e-01 2.145488739013671875e+00
8.348541259765625000e-01 2.061239242553710938e+00
8.389501571655273438e-01 1.980647087097167969e+00
8.389991521835327148e-01 1.980102300643920898e+00
8.397831916809082031e-01 1.972434759140014648e+00
8.414962291717529297e-01 1.961219310760498047e+00
8.417770862579345703e-01 1.959921836853027344e+00
8.432856798171997070e-01 1.954535603523254395e+00
8.479580879211425781e-01 1.940395474433898926e+00
8.503162860870361328e-01 1.928036212921142578e+00
8.510140180587768555e-01 1.923404693603515625e+00
8.539270162582397461e-01 1.898685455322265625e+00
8.558763265609741211e-01 1.877145409584045410e+00
8.594455718994140625e-01 1.827095270156860352e+00
8.617749214172363281e-01 1.787041664123535156e+00
8.619587421417236328e-01 1.783640146255493164e+00
8.625878095626831055e-01 1.771721601486206055e+00
8.707301616668701172e-01 1.581825017929077148e+00
8.709702491760253906e-01 1.575287103652954102e+00
8.729661703109741211e-01 1.519081592559814453e+00
8.753532171249389648e-01 1.447831988334655762e+00
8.810633420944213867e-01 1.263787388801574707e+00
8.827871084213256836e-01 1.206098556518554688e+00
8.841789960861206055e-01 1.159492373466491699e+00
8.873907327651977539e-01 1.054409146308898926e+00
8.877354860305786133e-01 1.043538093566894531e+00
8.882565498352050781e-01 1.027323007583618164e+00
8.886554241180419922e-01 1.015123367309570312e+00
8.903801441192626953e-01 9.649402499198913574e-01
8.912699222564697266e-01 9.411005377769470215e-01
8.917901515960693359e-01 9.279460310935974121e-01
8.918663263320922852e-01 9.260700941085815430e-01
8.927723169326782227e-01 9.049273729324340820e-01
8.981049060821533203e-01 8.336561918258666992e-01
8.992042541503906250e-01 8.314706683158874512e-01
9.005032777786254883e-01 8.338876962661743164e-01
9.011931419372558594e-01 8.371415138244628906e-01
9.038804769515991211e-01 8.603203296661376953e-01
9.045768976211547852e-01 8.685054779052734375e-01
9.074535369873046875e-01 9.086691737174987793e-01
9.095766544342041016e-01 9.425888061523437500e-01
9.100902080535888672e-01 9.511164426803588867e-01
9.101636409759521484e-01 9.523454904556274414e-01
9.116811752319335938e-01 9.779998660087585449e-01
9.125285148620605469e-01 9.924786686897277832e-01
9.136939048767089844e-01 1.012411355972290039e+00
9.149358272552490234e-01 1.033511281013488770e+00
9.149826765060424805e-01 1.034306287765502930e+00
9.151489734649658203e-01 1.037103772163391113e+00
9.198664426803588867e-01 1.112402439117431641e+00
9.209252595901489258e-01 1.127741813659667969e+00
9.242802858352661133e-01 1.171164989471435547e+00
9.255969524383544922e-01 1.185760736465454102e+00
9.270545244216918945e-01 1.200111150741577148e+00
9.287992715835571289e-01 1.214615464210510254e+00
9.294288158416748047e-01 1.219081878662109375e+00
9.299340248107910156e-01 1.222369670867919922e+00
9.311363697052001953e-01 1.229058146476745605e+00
9.333733320236206055e-01 1.237078905105590820e+00
9.341895580291748047e-01 1.238491535186767578e+00
9.365044832229614258e-01 1.237825751304626465e+00
9.371366500854492188e-01 1.236392259597778320e+00
9.376455545425415039e-01 1.234830021858215332e+00
9.376538991928100586e-01 1.234799265861511230e+00
9.384008646011352539e-01 1.231842517852783203e+00
9.454032182693481445e-01 1.168124675750732422e+00
9.462890625000000000e-01 1.155811429023742676e+00
9.494341611862182617e-01 1.105495929718017578e+00
9.566731452941894531e-01 9.595066308975219727e-01
9.579014778137207031e-01 9.321191310882568359e-01
9.603449106216430664e-01 8.770335912704467773e-01
9.703780412673950195e-01 7.064471840858459473e-01
9.722617864608764648e-01 7.115442752838134766e-01
9.727307558059692383e-01 7.163811922073364258e-01
9.885065555572509766e-01 1.259789943695068359e+00
9.900150299072265625e-01 1.316756606101989746e+00
9.937874078750610352e-01 1.452522993087768555e+00
9.938501119613647461e-01 1.454690217971801758e+00
9.951772689819335938e-01 1.499837875366210938e+00
9.972696304321289062e-01 1.568048238754272461e+00
9.991533756256103516e-01 1.626157760620117188e+00
1.000413179397583008e+00 1.663178086280822754e+00
1.002842187881469727e+00 1.730139732360839844e+00
1.003588795661926270e+00 1.749498605728149414e+00
1.005059361457824707e+00 1.785879611968994141e+00
1.010598897933959961e+00 1.901843786239624023e+00
1.014696478843688965e+00 1.966540336608886719e+00
1.014736890792846680e+00 1.967088222503662109e+00
1.016032457351684570e+00 1.983910799026489258e+00
1.017396330833435059e+00 1.999902844429016113e+00
1.021282196044921875e+00 2.037010908126831055e+00
1.021591782569885254e+00 2.039521217346191406e+00
1.030008077621459961e+00 2.127376317977905273e+00
1.032156109809875488e+00 2.191935539245605469e+00
1.036335587501525879e+00 2.383554458618164062e+00
1.037680387496948242e+00 2.451990604400634766e+00
1.041319131851196289e+00 2.636639118194580078e+00
1.044925212860107422e+00 2.810072422027587891e+00
1.045602917671203613e+00 2.841035842895507812e+00
1.046018362045288086e+00 2.859716176986694336e+00
1.046434402465820312e+00 2.878194808959960938e+00
1.047796964645385742e+00 2.936980247497558594e+00
1.049604654312133789e+00 3.010580062866210938e+00
1.049948811531066895e+00 3.023990392684936523e+00
1.051204085350036621e+00 3.071161031723022461e+00
1.051254272460937500e+00 3.072989940643310547e+00
1.051968693733215332e+00 3.098514795303344727e+00
1.053540349006652832e+00 3.151288509368896484e+00
1.053744435310363770e+00 3.157789707183837891e+00
1.054645061492919922e+00 3.185479640960693359e+00
1.056643128395080566e+00 3.240894556045532227e+00
1.057689309120178223e+00 3.266456604003906250e+00
1.060919165611267090e+00 3.329460144042968750e+00
1.061184167861938477e+00 3.333518266677856445e+00
1.065567851066589355e+00 3.374605417251586914e+00
1.065588355064392090e+00 3.374678373336791992e+00
1.070803880691528320e+00 3.354773998260498047e+00
1.072248458862304688e+00 3.335220098495483398e+00
1.073882341384887695e+00 3.305460929870605469e+00
1.074334025382995605e+00 3.295786857604980469e+00
1.080832004547119141e+00 3.093598842620849609e+00
1.086218118667602539e+00 2.853665590286254883e+00
1.086436510086059570e+00 2.842863321304321289e+00
1.086771368980407715e+00 2.826154947280883789e+00
1.088398337364196777e+00 2.742660760879516602e+00
1.091055750846862793e+00 2.599088668823242188e+00
1.092873215675354004e+00 2.496865510940551758e+00
1.093300700187683105e+00 2.472453355789184570e+00
1.095700621604919434e+00 2.333626747131347656e+00
1.100125789642333984e+00 2.076858758926391602e+00
1.100280165672302246e+00 2.068086862564086914e+00
1.104512929916381836e+00 1.843580126762390137e+00
1.104626297950744629e+00 1.838194131851196289e+00
1.105019211769104004e+00 1.819864034652709961e+00
1.106213331222534180e+00 1.767647862434387207e+00
1.118122696876525879e+00 1.443856835365295410e+00
1.126872539520263672e+00 1.236270546913146973e+00
1.127957940101623535e+00 1.208840847015380859e+00
1.128124952316284180e+00 1.204591035842895508e+00
1.128628849983215332e+00 1.191720724105834961e+00
1.132900595664978027e+00 1.080282926559448242e+00
1.133203506469726562e+00 1.072263240814208984e+00
1.133561372756958008e+00 1.062773108482360840e+00
1.134426236152648926e+00 1.039788246154785156e+00
1.136279225349426270e+00 9.904243946075439453e-01
1.137385487556457520e+00 9.609678983688354492e-01
1.139309287071228027e+00 9.099869132041931152e-01
1.141579866409301758e+00 8.506324291229248047e-01
1.141712188720703125e+00 8.472101688385009766e-01
1.143466472625732422e+00 8.023865818977355957e-01
1.145301342010498047e+00 7.567176222801208496e-01
1.145317792892456055e+00 7.563129067420959473e-01
1.145469903945922852e+00 7.525930404663085938e-01
1.146024584770202637e+00 7.391148805618286133e-01
1.149079084396362305e+00 6.677551865577697754e-01
1.150436758995056152e+00 6.378126144409179688e-01
1.153993487358093262e+00 5.654649734497070312e-01
1.161226987838745117e+00 4.485397934913635254e-01
1.161351919174194336e+00 4.468691945075988770e-01
1.161650419235229492e+00 4.429218769073486328e-01
1.164995670318603516e+00 4.030614793300628662e-01
1.166015625000000000e+00 3.926688432693481445e-01
1.169287443161010742e+00 3.668702542781829834e-01
1.173023581504821777e+00 3.584865331649780273e-01
1.176858901977539062e+00 3.883556723594665527e-01
1.177068829536437988e+00 3.914391398429870605e-01
1.178128957748413086e+00 4.094956517219543457e-01
1.178758263587951660e+00 4.221842288970947266e-01
1.182020902633666992e+00 5.101855993270874023e-01
1.186966300010681152e+00 6.988931298255920410e-01
1.187402963638305664e+00 7.177927494049072266e-01
1.187691688537597656e+00 7.304379343986511230e-01
1.188930869102478027e+00 7.859091758728027344e-01
1.191723346710205078e+00 9.163826704025268555e-01
1.195692896842956543e+00 1.107842803001403809e+00
1.202131867408752441e+00 1.409019589424133301e+00
1.202340126037597656e+00 1.418212175369262695e+00
1.211247205734252930e+00 1.754685878753662109e+00
1.215189814567565918e+00 1.862045526504516602e+00
1.215731143951416016e+00 1.874977588653564453e+00
1.216410756111145020e+00 1.890712499618530273e+00
1.217338919639587402e+00 1.911332130432128906e+00
1.218364119529724121e+00 1.933080434799194336e+00
1.220137119293212891e+00 1.968725800514221191e+00
1.221582531929016113e+00 1.996539592742919922e+00
1.221974015235900879e+00 2.003977537155151367e+00
1.223401665687561035e+00 2.031028747558593750e+00
1.227123022079467773e+00 2.105289220809936523e+00
1.227759480476379395e+00 2.119161605834960938e+00
1.229872107505798340e+00 2.169059514999389648e+00
1.233304738998413086e+00 2.265792369842529297e+00
1.234386920928955078e+00 2.300791978836059570e+00
1.236680507659912109e+00 2.382045507431030273e+00
1.236764550209045410e+00 2.385193824768066406e+00
1.236955761909484863e+00 2.392410278320312500e+00
1.237207055091857910e+00 2.401977300643920898e+00
1.240056872367858887e+00 2.516818523406982422e+00
1.241560697555541992e+00 2.581267356872558594e+00
1.244904398918151855e+00 2.730026721954345703e+00
1.247978568077087402e+00 2.868371009826660156e+00
1.250501513481140137e+00 2.979155063629150391e+00
1.250599384307861328e+00 2.983361244201660156e+00
1.251749038696289062e+00 3.032117843627929688e+00
1.259800434112548828e+00 3.324757099151611328e+00
1.260092496871948242e+00 3.333404064178466797e+00
1.261521339416503906e+00 3.373361587524414062e+00
1.262090086936950684e+00 3.388179063796997070e+00
1.262838482856750488e+00 3.406678915023803711e+00
1.263693690299987793e+00 3.426411628723144531e+00
1.265884041786193848e+00 3.469841957092285156e+00
1.270853996276855469e+00 3.527878999710083008e+00
1.271112322807312012e+00 3.529293298721313477e+00
1.272211909294128418e+00 3.533517837524414062e+00
1.275341510772705078e+00 3.529241561889648438e+00
1.287462592124938965e+00 3.292148590087890625e+00
1.292702198028564453e+00 3.095495700836181641e+00
1.292810320854187012e+00 3.090924263000488281e+00
1.292884111404418945e+00 3.087795257568359375e+00
1.299131751060485840e+00 2.791672229766845703e+00
1.299894452095031738e+00 2.751632690429687500e+00
1.304333925247192383e+00 2.504022598266601562e+00
1.305681943893432617e+00 2.424347162246704102e+00
1.307009696960449219e+00 2.344038009643554688e+00
1.308316349983215332e+00 2.263369083404541016e+00
1.313790440559387207e+00 1.910994291305541992e+00
1.315106272697448730e+00 1.823695540428161621e+00
1.315775752067565918e+00 1.779039144515991211e+00
1.316204428672790527e+00 1.750390887260437012e+00
1.318764209747314453e+00 1.579216718673706055e+00
1.319191455841064453e+00 1.550843596458435059e+00
1.322930335998535156e+00 1.324701070785522461e+00
1.324084997177124023e+00 1.288662791252136230e+00
1.327980279922485352e+00 1.320770740509033203e+00
1.328119277954101562e+00 1.323206663131713867e+00
1.332700967788696289e+00 1.409880280494689941e+00
1.333551168441772461e+00 1.426396369934082031e+00
1.333999514579772949e+00 1.435098528861999512e+00
1.334564566612243652e+00 1.446048498153686523e+00
1.334653139114379883e+00 1.447762370109558105e+00
1.348195552825927734e+00 1.686172723770141602e+00
1.350499629974365234e+00 1.719132304191589355e+00
1.350616455078125000e+00 1.720722913742065430e+00
1.351027250289916992e+00 1.726254582405090332e+00
1.354693651199340820e+00 1.770932435989379883e+00
1.354714870452880859e+00 1.771165370941162109e+00
1.357628226280212402e+00 1.800041198730468750e+00
1.359731078147888184e+00 1.816923856735229492e+00
1.360210776329040527e+00 1.820285439491271973e+00
1.360293388366699219e+00 1.820846319198608398e+00
1.364231348037719727e+00 1.841243505477905273e+00
1.364685773849487305e+00 1.842810273170471191e+00
1.371726870536804199e+00 1.846717834472656250e+00
1.372818708419799805e+00 1.843948125839233398e+00
1.376049518585205078e+00 1.830525755882263184e+00
1.377736687660217285e+00 1.820452928543090820e+00
1.378232598304748535e+00 1.817097306251525879e+00
1.379585266113281250e+00 1.807053685188293457e+00
1.379758834838867188e+00 1.805671453475952148e+00
1.381434559822082520e+00 1.791264295578002930e+00
1.384045720100402832e+00 1.765303969383239746e+00
1.387286782264709473e+00 1.728269934654235840e+00
1.387363076210021973e+00 1.727347016334533691e+00
1.391975164413452148e+00 1.669022321701049805e+00
1.392327427864074707e+00 1.664470672607421875e+00
1.393031001091003418e+00 1.655393838882446289e+00
1.395457983016967773e+00 1.624697446823120117e+00
1.400823593139648438e+00 1.568421602249145508e+00
1.401699304580688477e+00 1.562449932098388672e+00
1.404667258262634277e+00 1.555346846580505371e+00
1.405532836914062500e+00 1.558495879173278809e+00
1.407989382743835449e+00 1.585619449615478516e+00
1.408342480659484863e+00 1.592096805572509766e+00
1.408940672874450684e+00 1.604707717895507812e+00
1.409233212471008301e+00 1.611640453338623047e+00
1.409928441047668457e+00 1.630172967910766602e+00
1.414284586906433105e+00 1.808281540870666504e+00
1.415039896965026855e+00 1.848189473152160645e+00
1.416822910308837891e+00 1.949575185775756836e+00
1.417469739913940430e+00 1.988325595855712891e+00
1.425094127655029297e+00 2.476596832275390625e+00
1.430524110794067383e+00 2.815164089202880859e+00
1.432664871215820312e+00 2.939108133316040039e+00
1.432724714279174805e+00 2.942472934722900391e+00
1.433402538299560547e+00 2.980172157287597656e+00
1.434680223464965820e+00 3.049079895019531250e+00
1.435696244239807129e+00 3.101727008819580078e+00
1.435753583908081055e+00 3.104639291763305664e+00
1.435907363891601562e+00 3.112417221069335938e+00
1.438958168029785156e+00 3.256395339965820312e+00
1.440196037292480469e+00 3.308773040771484375e+00
1.440749645233154297e+00 3.330976963043212891e+00
1.440797448158264160e+00 3.332857847213745117e+00
1.441877365112304688e+00 3.373769760131835938e+00
1.441998243331909180e+00 3.378157854080200195e+00
1.442055225372314453e+00 3.380211830139160156e+00
1.442352175712585449e+00 3.390778064727783203e+00
1.444862484931945801e+00 3.470176696777343750e+00
1.446209907531738281e+00 3.505063533782958984e+00
1.448637485504150391e+00 3.553170204162597656e+00
1.449129104614257812e+00 3.560485124588012695e+00
1.453712701797485352e+00 3.588355064392089844e+00
1.455732226371765137e+00 3.576982498168945312e+00
1.461017727851867676e+00 3.476888656616210938e+00
1.464526772499084473e+00 3.357820987701416016e+00
1.466607928276062012e+00 3.269126892089843750e+00
1.470666885375976562e+00 3.061133384704589844e+00
1.471665263175964355e+00 3.003481388092041016e+00
1.474172353744506836e+00 2.848586082458496094e+00
1.474216461181640625e+00 2.845740318298339844e+00
1.479487180709838867e+00 2.479643344879150391e+00
1.480453133583068848e+00 2.407819747924804688e+00
1.481095671653747559e+00 2.359406471252441406e+00
1.483267784118652344e+00 2.192571640014648438e+00
1.487691640853881836e+00 1.844732046127319336e+00
1.494454622268676758e+00 1.447597861289978027e+00
1.495492219924926758e+00 1.456745266914367676e+00
1.495709538459777832e+00 1.460273385047912598e+00
1.495806336402893066e+00 1.461963772773742676e+00
1.496040225028991699e+00 1.466298699378967285e+00
1.496810317039489746e+00 1.482427954673767090e+00
1.497061848640441895e+00 1.488115191459655762e+00
1.498355507850646973e+00 1.518934130668640137e+00
1.501159191131591797e+00 1.586526155471801758e+00
1.501753211021423340e+00 1.600178956985473633e+00
1.502607703208923340e+00 1.619221448898315430e+00
1.503216385841369629e+00 1.632338881492614746e+00
1.503222703933715820e+00 1.632473707199096680e+00
1.503499150276184082e+00 1.638305187225341797e+00
1.504316449165344238e+00 1.655086278915405273e+00
1.505212187767028809e+00 1.672692298889160156e+00
1.507096529006958008e+00 1.707081079483032227e+00
1.507102489471435547e+00 1.707183361053466797e+00
1.508242130279541016e+00 1.726287364959716797e+00
1.510872364044189453e+00 1.765831947326660156e+00
1.511170864105224609e+00 1.769942641258239746e+00
1.513947129249572754e+00 1.804856061935424805e+00
1.514232635498046875e+00 1.808134317398071289e+00
1.517786145210266113e+00 1.844868063926696777e+00
1.520547628402709961e+00 1.869140386581420898e+00
1.521840691566467285e+00 1.879505872726440430e+00
1.523912906646728516e+00 1.895061254501342773e+00
1.527568101882934570e+00 1.920174360275268555e+00
1.530726671218872070e+00 1.940509796142578125e+00
1.536806821823120117e+00 1.979747891426086426e+00
1.537151098251342773e+00 1.982057690620422363e+00
1.538443446159362793e+00 1.990866780281066895e+00
1.541505336761474609e+00 2.012480735778808594e+00
1.543408155441284180e+00 2.026129722595214844e+00
1.543968796730041504e+00 2.030141353607177734e+00
1.548198223114013672e+00 2.059465408325195312e+00
1.551275610923767090e+00 2.078745126724243164e+00
1.553342580795288086e+00 2.090132951736450195e+00
1.555743217468261719e+00 2.101301193237304688e+00
1.559291243553161621e+00 2.113092422485351562e+00
1.562154531478881836e+00 2.118280887603759766e+00
1.563623547554016113e+00 2.119447708129882812e+00
1.569477319717407227e+00 2.115535020828247070e+00
1.570261955261230469e+00 2.114220619201660156e+00
1.570281505584716797e+00 2.114187717437744141e+00
1.574351191520690918e+00 2.106310129165649414e+00
1.575029015541076660e+00 2.105069637298583984e+00
1.578444361686706543e+00 2.101286172866821289e+00
1.579535722732543945e+00 2.101597785949707031e+00
1.579546213150024414e+00 2.101602077484130859e+00
1.583061099052429199e+00 2.111896514892578125e+00
1.584864735603332520e+00 2.125110387802124023e+00
1.586966156959533691e+00 2.149868965148925781e+00
1.591918468475341797e+00 2.258508205413818359e+00
1.598372340202331543e+00 2.508953094482421875e+00
1.599385380744934082e+00 2.556938648223876953e+00
1.605204463005065918e+00 2.854979515075683594e+00
1.606332540512084961e+00 2.914347171783447266e+00
1.612679958343505859e+00 3.230759620666503906e+00
1.613226413726806641e+00 3.255353927612304688e+00
1.613754868507385254e+00 3.278565883636474609e+00
1.614196300506591797e+00 3.297501087188720703e+00
1.614804744720458984e+00 3.322883367538452148e+00
1.615015983581542969e+00 3.331489562988281250e+00
1.618261337280273438e+00 3.448735237121582031e+00
1.618872165679931641e+00 3.467278242111206055e+00
1.620205521583557129e+00 3.503355026245117188e+00
1.621039748191833496e+00 3.522665023803710938e+00
1.628012895584106445e+00 3.575963020324707031e+00
1.630329728126525879e+00 3.551918506622314453e+00
1.632490396499633789e+00 3.512062549591064453e+00
1.633889794349670410e+00 3.477719306945800781e+00
1.633983373641967773e+00 3.475191831588745117e+00
1.635053873062133789e+00 3.444271564483642578e+00
1.635440587997436523e+00 3.432209491729736328e+00
1.639327168464660645e+00 3.286303520202636719e+00
1.639488935470581055e+00 3.279310941696166992e+00
1.639645695686340332e+00 3.272469520568847656e+00
1.640636086463928223e+00 3.227769374847412109e+00
1.643595576286315918e+00 3.079969406127929688e+00
1.643813014030456543e+00 3.068331956863403320e+00
1.649838089942932129e+00 2.714142322540283203e+00
1.651472687721252441e+00 2.611058712005615234e+00
1.653475880622863770e+00 2.483648538589477539e+00
1.657707929611206055e+00 2.221432924270629883e+00
1.660033583641052246e+00 2.088440418243408203e+00
1.661530494689941406e+00 2.009424448013305664e+00
1.663260936737060547e+00 1.925936818122863770e+00
1.664829850196838379e+00 1.858419537544250488e+00
1.671392202377319336e+00 1.665009260177612305e+00
1.672432899475097656e+00 1.646309375762939453e+00
1.676102042198181152e+00 1.600526332855224609e+00
1.677155494689941406e+00 1.592298746109008789e+00
1.677204489707946777e+00 1.591961264610290527e+00
1.677333593368530273e+00 1.591093063354492188e+00
1.678039789199829102e+00 1.586806297302246094e+00
1.679732203483581543e+00 1.579488039016723633e+00
1.680209398269653320e+00 1.578107476234436035e+00
1.683676123619079590e+00 1.575525283813476562e+00
1.684811234474182129e+00 1.577065229415893555e+00
1.690229058265686035e+00 1.595964670181274414e+00
1.692367434501647949e+00 1.607317924499511719e+00
1.692456007003784180e+00 1.607822775840759277e+00
1.701989889144897461e+00 1.670101165771484375e+00
1.702985286712646484e+00 1.676714420318603516e+00
1.703062057495117188e+00 1.677217721939086914e+00
1.703543543815612793e+00 1.680363416671752930e+00
1.705298304557800293e+00 1.691485643386840820e+00
1.706242561340332031e+00 1.697191715240478516e+00
1.715539574623107910e+00 1.729629039764404297e+00
1.723813652992248535e+00 1.707297325134277344e+00
1.729330301284790039e+00 1.697293758392333984e+00
1.735303401947021484e+00 1.765944480895996094e+00
1.737588405609130859e+00 1.839548587799072266e+00
1.737933278083801270e+00 1.853581190109252930e+00
1.737987160682678223e+00 1.855842351913452148e+00
1.738184690475463867e+00 1.864300847053527832e+00
1.740707755088806152e+00 1.993510961532592773e+00
1.748343586921691895e+00 2.529352188110351562e+00
1.752435088157653809e+00 2.825619459152221680e+00
1.753022313117980957e+00 2.865727424621582031e+00
1.754842400550842285e+00 2.984421253204345703e+00
1.757307767868041992e+00 3.128816843032836914e+00
1.759373784065246582e+00 3.232317686080932617e+00
1.762644290924072266e+00 3.357322216033935547e+00
1.766250252723693848e+00 3.432672977447509766e+00
1.767816901206970215e+00 3.443197250366210938e+00
1.769601106643676758e+00 3.437792301177978516e+00
1.775065541267395020e+00 3.300574779510498047e+00
1.776382207870483398e+00 3.241733789443969727e+00
1.776438117027282715e+00 3.239037513732910156e+00
1.779273390769958496e+00 3.083130359649658203e+00
1.780558586120605469e+00 3.001207351684570312e+00
1.783558011054992676e+00 2.787649631500244141e+00
1.787988424301147461e+00 2.430337667465209961e+00
1.788226485252380371e+00 2.410181999206542969e+00
1.788377285003662109e+00 2.397375106811523438e+00
1.790539860725402832e+00 2.211377143859863281e+00
1.790923595428466797e+00 2.178053855895996094e+00
1.792843580245971680e+00 2.011012792587280273e+00
1.793770909309387207e+00 1.930678129196166992e+00
1.795318961143493652e+00 1.798264503479003906e+00
1.796095490455627441e+00 1.733082056045532227e+00
1.797203660011291504e+00 1.642294049263000488e+00
1.800384759902954102e+00 1.416033864021301270e+00
1.804962158203125000e+00 1.261117815971374512e+00
1.807928800582885742e+00 1.199452757835388184e+00
1.809330701828002930e+00 1.171807765960693359e+00
1.811017155647277832e+00 1.139270782470703125e+00
1.816563606262207031e+00 1.039714455604553223e+00
1.816844463348388672e+00 1.035108804702758789e+00
1.818541407585144043e+00 1.008462905883789062e+00
1.818779587745666504e+00 1.004902243614196777e+00
1.819103837013244629e+00 1.000128984451293945e+00
1.821206569671630859e+00 9.714720249176025391e-01
1.822258234024047852e+00 9.587889313697814941e-01
1.822500586509704590e+00 9.560341238975524902e-01
1.827538490295410156e+00 9.133821725845336914e-01
1.827637553215026855e+00 9.127925634384155273e-01
1.829329013824462891e+00 9.038637876510620117e-01
1.830641150474548340e+00 8.982619047164916992e-01
1.831187129020690918e+00 8.962037563323974609e-01
1.833668112754821777e+00 8.887563943862915039e-01
1.834583759307861328e+00 8.870682716369628906e-01
1.836741328239440918e+00 8.861490488052368164e-01
1.836808085441589355e+00 8.861998319625854492e-01
1.838712573051452637e+00 8.895604610443115234e-01
1.839277863502502441e+00 8.913516998291015625e-01
1.840042948722839355e+00 8.943982124328613281e-01
1.842469334602355957e+00 9.092373847961425781e-01
1.842515587806701660e+00 9.096007347106933594e-01
1.843061208724975586e+00 9.141777753829956055e-01
1.846529245376586914e+00 9.558484554290771484e-01
1.848120331764221191e+00 9.837292432785034180e-01
1.848778128623962402e+00 9.971765875816345215e-01
1.849101185798645020e+00 1.004229307174682617e+00
1.850857019424438477e+00 1.048034429550170898e+00
1.851240873336791992e+00 1.058905363082885742e+00
1.851944446563720703e+00 1.080088019371032715e+00
1.853474140167236328e+00 1.131861448287963867e+00
1.853673100471496582e+00 1.139164209365844727e+00
1.856039881706237793e+00 1.235708475112915039e+00
1.857954740524291992e+00 1.325267553329467773e+00
1.859321236610412598e+00 1.394016981124877930e+00
1.859909653663635254e+00 1.424567103385925293e+00
1.861600637435913086e+00 1.514629602432250977e+00
1.864971518516540527e+00 1.697894811630249023e+00
1.867579936981201172e+00 1.835782051086425781e+00
1.869783639907836914e+00 1.944510698318481445e+00
1.873383879661560059e+00 2.096607446670532227e+00
1.875304579734802246e+00 2.161285400390625000e+00
1.876539230346679688e+00 2.196080923080444336e+00
1.876633644104003906e+00 2.198514938354492188e+00
1.876752972602844238e+00 2.201540946960449219e+00
1.877429604530334473e+00 2.217709064483642578e+00
1.878282546997070312e+00 2.235621690750122070e+00
1.878452301025390625e+00 2.238854885101318359e+00
1.881909489631652832e+00 2.279581308364868164e+00
1.884817719459533691e+00 2.275136232376098633e+00
1.887340664863586426e+00 2.241666078567504883e+00
1.887823104858398438e+00 2.232203245162963867e+00
1.889594316482543945e+00 2.190165996551513672e+00
1.898919939994812012e+00 2.775389671325683594e+00
1.899425983428955078e+00 2.840614795684814453e+00
1.902860283851623535e+00 3.328670740127563477e+00
1.903967499732971191e+00 3.501339673995971680e+00
1.904633283615112305e+00 3.607811212539672852e+00
1.909757018089294434e+00 4.449814796447753906e+00
1.910543918609619141e+00 4.574932098388671875e+00
1.910712838172912598e+00 4.601363182067871094e+00
1.913543820381164551e+00 5.010747909545898438e+00
1.914527177810668945e+00 5.132586956024169922e+00
1.919010877609252930e+00 5.468727111816406250e+00
1.919047832489013672e+00 5.469565391540527344e+00
1.920755863189697266e+00 5.463594913482666016e+00
1.923694729804992676e+00 5.211884021759033203e+00
1.924829602241516113e+00 5.024068832397460938e+00
1.926015734672546387e+00 4.778704643249511719e+00
1.929855465888977051e+00 3.708589792251586914e+00
1.930339694023132324e+00 3.551230430603027344e+00
1.930714607238769531e+00 3.427053213119506836e+00
1.933689594268798828e+00 2.402352333068847656e+00
1.938561081886291504e+00 1.432667732238769531e+00
1.938647985458374023e+00 1.439914464950561523e+00
1.940409183502197266e+00 1.572651147842407227e+00
1.941809535026550293e+00 1.625807285308837891e+00
1.942919611930847168e+00 1.630936264991760254e+00
1.945999503135681152e+00 1.497244715690612793e+00
1.946965575218200684e+00 1.420403838157653809e+00
1.947154998779296875e+00 1.403976321220397949e+00
1.947343111038208008e+00 1.387284040451049805e+00
1.948850989341735840e+00 1.244806766510009766e+00
1.949680924415588379e+00 1.165472507476806641e+00
1.950319290161132812e+00 1.108120918273925781e+00
1.956328392028808594e+00 1.077342629432678223e+00
1.957082867622375488e+00 1.111492514610290527e+00
1.958682179450988770e+00 1.174829363822937012e+00
1.959500074386596680e+00 1.200796842575073242e+00
1.959982514381408691e+00 1.213914871215820312e+00
1.963502287864685059e+00 1.263700127601623535e+00
1.969880223274230957e+00 1.230475544929504395e+00
1.972009420394897461e+00 1.208179593086242676e+00
1.973471403121948242e+00 1.190409183502197266e+00
1.976610660552978516e+00 1.144801020622253418e+00
1.976670145988464355e+00 1.143833637237548828e+00
1.978243112564086914e+00 1.117034673690795898e+00
1.981306314468383789e+00 1.058341145515441895e+00
1.982184767723083496e+00 1.040234565734863281e+00
1.982657074928283691e+00 1.030332922935485840e+00
1.984349846839904785e+00 9.942535758018493652e-01
1.985384941101074219e+00 9.720937013626098633e-01
1.986396431922912598e+00 9.507452249526977539e-01
1.988786935806274414e+00 9.039534926414489746e-01
1.989356756210327148e+00 8.941586613655090332e-01
1.989584326744079590e+00 8.904615640640258789e-01
1.990306377410888672e+00 8.797039985656738281e-01
1.993995666503906250e+00 8.675059080123901367e-01
1.994275808334350586e+00 8.714666962623596191e-01
1.994385123252868652e+00 8.732663393020629883e-01
1.996001005172729492e+00 9.161013960838317871e-01
1.997725963592529297e+00 9.834569692611694336e-01
1.998290061950683594e+00 1.006466627120971680e+00
1.998340487480163574e+00 1.008507609367370605e+00


==> figsData/1st_experiment/conf_kan_low.txt <==
1.593828201293945312e-04 9.591568112373352051e-01
1.280069351196289062e-03 9.638526439666748047e-01
3.920078277587890625e-03 9.725522398948669434e-01
5.067110061645507812e-03 9.753391146659851074e-01
5.607843399047851562e-03 9.764444828033447266e-01
5.656361579895019531e-03 9.765380620956420898e-01
1.356577873229980469e-02 9.742605090141296387e-01
1.400804519653320312e-02 9.729585647583007812e-01
1.408410072326660156e-02 9.727234244346618652e-01
1.423883438110351562e-02 9.722343683242797852e-01
1.639366149902343750e-02 9.642297625541687012e-01
1.812243461608886719e-02 9.567795991897583008e-01
1.893711090087890625e-02 9.531500339508056641e-01
2.077877521514892578e-02 9.450200796127319336e-01
2.431917190551757812e-02 9.309583306312561035e-01
2.584457397460937500e-02 9.259110689163208008e-01
2.638542652130126953e-02 9.242965579032897949e-01
2.659046649932861328e-02 9.237091541290283203e-01
2.833938598632812500e-02 9.192824959754943848e-01
2.853453159332275391e-02 9.188558459281921387e-01
3.266966342926025391e-02 9.131384491920471191e-01
3.549623489379882812e-02 9.129092693328857422e-01
3.666055202484130859e-02 9.136102199554443359e-01
3.732383251190185547e-02 9.142003059387207031e-01
3.800177574157714844e-02 9.149358272552490234e-01
3.870666027069091797e-02 9.158363938331604004e-01
4.030954837799072266e-02 9.183495044708251953e-01
4.133880138397216797e-02 9.202586412429809570e-01
4.181480407714843750e-02 9.212080836296081543e-01
4.205477237701416016e-02 9.217004179954528809e-01
4.735648632049560547e-02 9.337298274040222168e-01
5.123674869537353516e-02 9.413492083549499512e-01
5.217564105987548828e-02 9.427662491798400879e-01
5.336737632751464844e-02 9.443098902702331543e-01
5.352103710174560547e-02 9.444898366928100586e-01
5.550134181976318359e-02 9.464737176895141602e-01
5.585289001464843750e-02 9.467743635177612305e-01
5.702829360961914062e-02 9.477060437202453613e-01
5.712676048278808594e-02 9.477803707122802734e-01
5.842006206512451172e-02 9.487376809120178223e-01
6.529152393341064453e-02 9.558099508285522461e-01
6.557011604309082031e-02 9.562361836433410645e-01
6.595158576965332031e-02 9.568374156951904297e-01
6.759691238403320312e-02 9.596842527389526367e-01
6.808733940124511719e-02 9.606025218963623047e-01
6.896090507507324219e-02 9.623171687126159668e-01
6.923377513885498047e-02 9.628697037696838379e-01
6.963527202606201172e-02 9.636960029602050781e-01
7.263004779815673828e-02 9.702583551406860352e-01
7.372033596038818359e-02 9.727311134338378906e-01
7.439851760864257812e-02 9.742694497108459473e-01
7.713067531585693359e-02 9.802359938621520996e-01
7.835435867309570312e-02 9.826821088790893555e-01
8.233451843261718750e-02 9.889932870864868164e-01
8.248162269592285156e-02 9.891690611839294434e-01
8.502149581909179688e-02 9.914745688438415527e-01
8.606147766113281250e-02 9.920274615287780762e-01
8.847510814666748047e-02 9.924995899200439453e-01
8.993494510650634766e-02 9.923043251037597656e-01
9.129476547241210938e-02 9.918550848960876465e-01
9.213042259216308594e-02 9.914764165878295898e-01
9.294033050537109375e-02 9.910508990287780762e-01
9.528899192810058594e-02 9.895972013473510742e-01
9.637689590454101562e-02 9.888794422149658203e-01
9.828090667724609375e-02 9.876728057861328125e-01
9.840846061706542969e-02 9.875973463058471680e-01
1.047896146774291992e-01 9.861733317375183105e-01
1.053872108459472656e-01 9.863948225975036621e-01
1.055673360824584961e-01 9.864776134490966797e-01
1.090300083160400391e-01 9.897233843803405762e-01
1.135122776031494141e-01 9.997987747192382812e-01
1.182328462600708008e-01 1.019842863082885742e+00
1.210693120956420898e-01 1.037576913833618164e+00
1.230605840682983398e-01 1.052749395370483398e+00
1.239149570465087891e-01 1.059915423393249512e+00
1.239197254180908203e-01 1.059956908226013184e+00
1.277488470077514648e-01 1.096497416496276855e+00
1.292003393173217773e-01 1.112056136131286621e+00
1.294447183609008789e-01 1.114758253097534180e+00
1.296858787536621094e-01 1.117448329925537109e+00
1.313931941986083984e-01 1.137102365493774414e+00
1.347789764404296875e-01 1.178858280181884766e+00
1.415855884552001953e-01 1.263555645942687988e+00
1.436043977737426758e-01 1.256041288375854492e+00
1.449595689773559570e-01 1.250729322433471680e+00
1.458986997604370117e-01 1.247105479240417480e+00
1.486786603927612305e-01 1.236919999122619629e+00
1.564149856567382812e-01 1.216886401176452637e+00
1.577286720275878906e-01 1.215319275856018066e+00
1.594332456588745117e-01 1.214331746101379395e+00
1.602284908294677734e-01 1.214311242103576660e+00
1.620544195175170898e-01 1.215417742729187012e+00
1.625462770462036133e-01 1.216008186340332031e+00
1.649062633514404297e-01 1.220688700675964355e+00
1.681990623474121094e-01 1.232870936393737793e+00
1.692152023315429688e-01 1.238082289695739746e+00
1.699557304382324219e-01 1.242316961288452148e+00
1.715193986892700195e-01 1.252428531646728516e+00
1.719764471054077148e-01 1.255675792694091797e+00
1.763110160827636719e-01 1.292559146881103516e+00
1.824314594268798828e-01 1.360676407814025879e+00
1.833976507186889648e-01 1.372799754142761230e+00
1.864098310470581055e-01 1.412245750427246094e+00
1.893301010131835938e-01 1.451416015625000000e+00
1.958770751953125000e-01 1.493250846862792969e+00
1.981709003448486328e-01 1.486859440803527832e+00
1.988960504531860352e-01 1.484549283981323242e+00
1.992868185043334961e-01 1.483301877975463867e+00
2.005997896194458008e-01 1.479208588600158691e+00
2.044917345046997070e-01 1.469438910484313965e+00
2.055209875106811523e-01 1.467737197875976562e+00
2.064926624298095703e-01 1.466550350189208984e+00
2.096439599990844727e-01 1.465916872024536133e+00
2.148382663726806641e-01 1.477800130844116211e+00
2.156174182891845703e-01 1.481182813644409180e+00
2.165795564651489258e-01 1.485980749130249023e+00
2.191557884216308594e-01 1.502215743064880371e+00
2.201206684112548828e-01 1.509512901306152344e+00
2.210215330123901367e-01 1.516901373863220215e+00
2.239531278610229492e-01 1.544574975967407227e+00
2.246803045272827148e-01 1.552257418632507324e+00
2.250140905380249023e-01 1.555887818336486816e+00
2.258135080337524414e-01 1.564843416213989258e+00
2.303103208541870117e-01 1.621545076370239258e+00
2.327653169631958008e-01 1.656581878662109375e+00
2.361489534378051758e-01 1.708868384361267090e+00
2.376819849014282227e-01 1.733880281448364258e+00
2.408546209335327148e-01 1.787771463394165039e+00
2.420070171356201172e-01 1.807931184768676758e+00
2.421658039093017578e-01 1.810726881027221680e+00
2.458133697509765625e-01 1.875928997993469238e+00
2.466630935668945312e-01 1.891253590583801270e+00
2.474709749221801758e-01 1.905806779861450195e+00
2.529964447021484375e-01 2.001013755798339844e+00
2.568554878234863281e-01 2.052159786224365234e+00
2.585487365722656250e-01 2.067557811737060547e+00
2.591168880462646484e-01 2.071858882904052734e+00
2.621200084686279297e-01 2.089646577835083008e+00
2.669931650161743164e-01 2.110380649566650391e+00
2.686095237731933594e-01 2.116676330566406250e+00
2.703243494033813477e-01 2.123430728912353516e+00
2.723408937454223633e-01 2.131637096405029297e+00
2.726918458938598633e-01 2.133103609085083008e+00
2.733060121536254883e-01 2.135694503784179688e+00
2.741192579269409180e-01 2.139186859130859375e+00
2.756057977676391602e-01 2.145753622055053711e+00
2.795958518981933594e-01 2.164611816406250000e+00
2.831476926803588867e-01 2.182969808578491211e+00
2.835770845413208008e-01 2.185289621353149414e+00
2.853271961212158203e-01 2.194966316223144531e+00
2.858523130416870117e-01 2.197936534881591797e+00
2.876566648483276367e-01 2.208380937576293945e+00
2.889826297760009766e-01 2.216284513473510742e+00
2.898697853088378906e-01 2.221679210662841797e+00
2.927818298339843750e-01 2.239948034286499023e+00
2.940678596496582031e-01 2.248279571533203125e+00
2.958778142929077148e-01 2.260263204574584961e+00
2.983198165893554688e-01 2.276884794235229492e+00
2.993872165679931641e-01 2.284302234649658203e+00
2.994101047515869141e-01 2.284461975097656250e+00
3.009674549102783203e-01 2.295437812805175781e+00
3.010350465774536133e-01 2.295916795730590820e+00
3.046348094940185547e-01 2.321948528289794922e+00
3.046497106552124023e-01 2.322057723999023438e+00
3.053472042083740234e-01 2.327199935913085938e+00
3.053586483001708984e-01 2.327284812927246094e+00
3.067626953125000000e-01 2.337725639343261719e+00
3.067811727523803711e-01 2.337865114212036133e+00
3.111194372177124023e-01 2.370837450027465820e+00
3.118435144424438477e-01 2.376436710357666016e+00
3.122361898422241211e-01 2.379482746124267578e+00
3.188325166702270508e-01 2.431324720382690430e+00
3.209886550903320312e-01 2.448291301727294922e+00
3.222427368164062500e-01 2.458098649978637695e+00
3.239207267761230469e-01 2.471093177795410156e+00
3.259482383728027344e-01 2.486535310745239258e+00
3.281072378158569336e-01 2.502536535263061523e+00
3.309166431427001953e-01 2.522403240203857422e+00
3.322722911834716797e-01 2.531476974487304688e+00
3.335123062133789062e-01 2.539416313171386719e+00
3.341878652572631836e-01 2.543572664260864258e+00
3.365275859832763672e-01 2.556886672973632812e+00
3.366594314575195312e-01 2.557581424713134766e+00
3.385196924209594727e-01 2.566612482070922852e+00
3.399310111999511719e-01 2.572401046752929688e+00
3.449652194976806641e-01 2.583543300628662109e+00
3.454543352127075195e-01 2.583729743957519531e+00
3.501577377319335938e-01 2.577547550201416016e+00
3.507530689239501953e-01 2.575835227966308594e+00
3.516502380371093750e-01 2.572937250137329102e+00
3.528662919998168945e-01 2.568437576293945312e+00
3.529479503631591797e-01 2.568112611770629883e+00
3.542972803115844727e-01 2.562413215637207031e+00
3.579331636428833008e-01 2.544394254684448242e+00
3.601944446563720703e-01 2.531790256500244141e+00
3.621410131454467773e-01 2.520375490188598633e+00
3.622989654541015625e-01 2.519429922103881836e+00
3.624528646469116211e-01 2.518508911132812500e+00
3.631637096405029297e-01 2.514223575592041016e+00
3.652486801147460938e-01 2.501479625701904297e+00
3.660490512847900391e-01 2.496539115905761719e+00
3.673100471496582031e-01 2.488725662231445312e+00
3.705067634582519531e-01 2.468964338302612305e+00
3.728197813034057617e-01 2.454894542694091797e+00
3.740109205245971680e-01 2.447771787643432617e+00
3.752501010894775391e-01 2.440471649169921875e+00
3.789209127426147461e-01 2.419595241546630859e+00
3.821338415145874023e-01 2.402392387390136719e+00
3.825600147247314453e-01 2.400188922882080078e+00
3.831323385238647461e-01 2.397259473800659180e+00
3.915102481842041016e-01 2.357307195663452148e+00
3.916103839874267578e-01 2.356860160827636719e+00
3.936498165130615234e-01 2.347761154174804688e+00
3.941253423690795898e-01 2.345660209655761719e+00
4.067175388336181641e-01 2.290135145187377930e+00
4.072384834289550781e-01 2.287764310836791992e+00
4.078866243362426758e-01 2.284800529479980469e+00
4.082623720169067383e-01 2.283077716827392578e+00
4.096398353576660156e-01 2.276681184768676758e+00
4.119712114334106445e-01 2.265513181686401367e+00
4.185005426406860352e-01 2.227502346038818359e+00
4.197065830230712891e-01 2.217327594757080078e+00
4.207377433776855469e-01 2.206764936447143555e+00
4.213798046112060547e-01 2.199059963226318359e+00
4.234149456024169922e-01 2.167740583419799805e+00
4.271247386932373047e-01 2.087007761001586914e+00
4.286482334136962891e-01 2.048197507858276367e+00
4.289233684539794922e-01 2.040950775146484375e+00
4.297643899917602539e-01 2.018426179885864258e+00
4.318109750747680664e-01 1.961597442626953125e+00
4.335848093032836914e-01 1.910551428794860840e+00
4.375729560852050781e-01 1.791915535926818848e+00
4.419140815734863281e-01 1.660409688949584961e+00
4.423404932022094727e-01 1.647521257400512695e+00
4.462416172027587891e-01 1.531241655349731445e+00
4.476354122161865234e-01 1.490769982337951660e+00
4.483575820922851562e-01 1.470101118087768555e+00
4.493169784545898438e-01 1.443007946014404297e+00
4.537403583526611328e-01 1.324700355529785156e+00
4.545769691467285156e-01 1.303778648376464844e+00
4.555863142013549805e-01 1.279239416122436523e+00
4.589421749114990234e-01 1.203829526901245117e+00
4.596134424209594727e-01 1.189980506896972656e+00
4.603706598281860352e-01 1.174887180328369141e+00
4.610496759414672852e-01 1.161837935447692871e+00
4.684301614761352539e-01 1.046815395355224609e+00
4.754389524459838867e-01 9.710907936096191406e-01
4.775092601776123047e-01 9.532331228256225586e-01
4.815332889556884766e-01 9.224084615707397461e-01
4.918591976165771484e-01 8.532318472862243652e-01
4.921678304672241211e-01 8.511154651641845703e-01
4.924094676971435547e-01 8.494490385055541992e-01
4.950127601623535156e-01 8.308492898941040039e-01
4.956785440444946289e-01 8.258802890777587891e-01
5.046890974044799805e-01 7.487238645553588867e-01
5.074778795242309570e-01 7.200100421905517578e-01
5.114283561706542969e-01 6.742352247238159180e-01
5.154366493225097656e-01 6.214783787727355957e-01
5.155044794082641602e-01 6.205332279205322266e-01
5.169849395751953125e-01 5.995280742645263672e-01
5.225991010665893555e-01 5.143049359321594238e-01
5.228797197341918945e-01 5.098489522933959961e-01
5.250722169876098633e-01 4.745174050331115723e-01
5.278646945953369141e-01 4.288573861122131348e-01
5.311483144760131836e-01 3.762543201446533203e-01
5.319634675979614258e-01 3.637295365333557129e-01
5.334936380386352539e-01 3.411450982093811035e-01
5.373433828353881836e-01 2.915485203266143799e-01
5.374076366424560547e-01 2.908259630203247070e-01
5.401089191436767578e-01 2.641825973987579346e-01
5.410062074661254883e-01 2.570480704307556152e-01
5.434454679489135742e-01 2.424411475658416748e-01
5.488003492355346680e-01 2.369497716426849365e-01
5.490808486938476562e-01 2.376633584499359131e-01
5.516320466995239258e-01 2.481438815593719482e-01
5.539402961730957031e-01 2.626628875732421875e-01
5.550105571746826172e-01 2.704996466636657715e-01
5.580289363861083984e-01 2.939381003379821777e-01
5.588783025741577148e-01 3.002575039863586426e-01
5.620950460433959961e-01 3.185746669769287109e-01
5.642806291580200195e-01 3.217995762825012207e-01
5.670783519744873047e-01 3.098249435424804688e-01
5.703200101852416992e-01 2.732246220111846924e-01
5.716123580932617188e-01 2.532777190208435059e-01
5.725631713867187500e-01 2.371590584516525269e-01
5.726476907730102539e-01 2.356755137443542480e-01
5.728074312210083008e-01 2.328521013259887695e-01
5.733144283294677734e-01 2.237193286418914795e-01
5.767215490341186523e-01 1.575049459934234619e-01
5.778046846389770508e-01 1.353870630264282227e-01
5.805245637893676758e-01 7.924944162368774414e-02
5.823034048080444336e-01 4.283350706100463867e-02
5.838915109634399414e-01 1.098170876502990723e-02
5.853410959243774414e-01 -1.730218529701232910e-02
5.865331888198852539e-01 -3.985363245010375977e-02
5.884532928466796875e-01 -7.458946108818054199e-02
5.891301631927490234e-01 -8.629727363586425781e-02
5.914193391799926758e-01 -1.233201920986175537e-01
5.974466800689697266e-01 -1.967383623123168945e-01
5.990034341812133789e-01 -2.093284726142883301e-01
5.993263721466064453e-01 -2.115903198719024658e-01
5.995162725448608398e-01 -2.128626704216003418e-01
5.999771356582641602e-01 -2.157768011093139648e-01
6.020932197570800781e-01 -2.258467376232147217e-01
6.021997928619384766e-01 -2.262074947357177734e-01
6.028045415878295898e-01 -2.279852628707885742e-01
6.034680604934692383e-01 -2.293972671031951904e-01
6.054177284240722656e-01 -2.302153706550598145e-01
6.057713031768798828e-01 -2.298198342323303223e-01
6.059298515319824219e-01 -2.295863628387451172e-01
6.068199872970581055e-01 -2.276325225830078125e-01
6.105074882507324219e-01 -2.078732252120971680e-01
6.128638982772827148e-01 -1.857574880123138428e-01
6.147137880325317383e-01 -1.634587049484252930e-01
6.182769536972045898e-01 -1.101174056529998779e-01
6.222316026687622070e-01 -3.884714841842651367e-02
6.226766109466552734e-01 -3.024765849113464355e-02
6.259300708770751953e-01 3.494733572006225586e-02
6.272042989730834961e-01 6.123819947242736816e-02
6.280096769332885742e-01 7.798564434051513672e-02
6.286127567291259766e-01 9.056875109672546387e-02
6.287728548049926758e-01 9.391433000564575195e-02
6.296945810317993164e-01 1.131867319345474243e-01
6.312322616577148438e-01 1.452552974224090576e-01
6.339275836944580078e-01 2.001415640115737915e-01
6.355091333389282227e-01 2.305651754140853882e-01
6.381800174713134766e-01 2.753836810588836670e-01
6.382979154586791992e-01 2.770606279373168945e-01
6.413278579711914062e-01 3.054391443729400635e-01
6.417150497436523438e-01 3.066221177577972412e-01
6.533674001693725586e-01 2.077925503253936768e-01
6.545051336288452148e-01 1.954865455627441406e-01
6.570854187011718750e-01 1.694912612438201904e-01
6.573013067245483398e-01 1.674613654613494873e-01
6.576948165893554688e-01 1.638276278972625732e-01
6.586867570877075195e-01 1.550562977790832520e-01
6.590996980667114258e-01 1.515786051750183105e-01
6.608242988586425781e-01 1.381959915161132812e-01
6.618950366973876953e-01 1.307632923126220703e-01
6.640743017196655273e-01 1.174486577510833740e-01
6.643801927566528320e-01 1.157541275024414062e-01
6.657670736312866211e-01 1.085387468338012695e-01
6.681613922119140625e-01 9.762912988662719727e-02
6.783773899078369141e-01 6.787821650505065918e-02
6.784386634826660156e-01 6.771352887153625488e-02
6.825728416442871094e-01 5.525571107864379883e-02
6.853151321411132812e-01 4.569047689437866211e-02
6.855190992355346680e-01 4.495194554328918457e-02
6.864330768585205078e-01 4.163151979446411133e-02
6.908220052719116211e-01 2.654141187667846680e-02
6.914808750152587891e-01 2.462667226791381836e-02
6.914833784103393555e-01 2.461892366409301758e-02
6.920431852340698242e-01 2.311134338378906250e-02
6.943316459655761719e-01 1.842081546783447266e-02
6.966460943222045898e-01 1.687759160995483398e-02
6.984655857086181641e-01 1.865619421005249023e-02
7.029432058334350586e-01 3.784400224685668945e-02
7.038166522979736328e-01 4.450666904449462891e-02
7.045066356658935547e-01 5.052953958511352539e-02
7.076125144958496094e-01 8.657234907150268555e-02
7.077227830886840820e-01 8.813565969467163086e-02
7.096681594848632812e-01 1.191211938858032227e-01
7.122865915298461914e-01 1.714596748352050781e-01
7.123734951019287109e-01 1.734132170677185059e-01
7.139707803726196289e-01 2.119101881980895996e-01
7.153084278106689453e-01 2.479895949363708496e-01
7.153167724609375000e-01 2.482264637947082520e-01
7.170159816741943359e-01 2.992818951606750488e-01
7.199056148529052734e-01 3.998146653175354004e-01
7.225453853607177734e-01 5.069621205329895020e-01
7.258659601211547852e-01 6.614306569099426270e-01
7.285548448562622070e-01 7.980818748474121094e-01
7.294268608093261719e-01 8.437623977661132812e-01
7.309159040451049805e-01 9.226437807083129883e-01
7.316156625747680664e-01 9.599300026893615723e-01
7.327045202255249023e-01 1.018011927604675293e+00
7.418848276138305664e-01 1.488691091537475586e+00
7.422192096710205078e-01 1.504772663116455078e+00
7.429314851760864258e-01 1.538728237152099609e+00
7.450960874557495117e-01 1.639359116554260254e+00
7.492929697036743164e-01 1.822212457656860352e+00
7.506004571914672852e-01 1.875239491462707520e+00
7.535635232925415039e-01 1.986543655395507812e+00
7.546336650848388672e-01 2.023229598999023438e+00
7.558234930038452148e-01 2.061560869216918945e+00
7.563480138778686523e-01 2.077599763870239258e+00
7.588130235671997070e-01 2.145673513412475586e+00
7.592743635177612305e-01 2.157068729400634766e+00
7.594515085220336914e-01 2.161333084106445312e+00
7.610043287277221680e-01 2.196118354797363281e+00
7.636983394622802734e-01 2.246176004409790039e+00
7.671011686325073242e-01 2.294046878814697266e+00
7.706841230392456055e-01 2.332244873046875000e+00
7.738296985626220703e-01 2.361812114715576172e+00
7.766522169113159180e-01 2.389506578445434570e+00
7.772706747055053711e-01 2.395845413208007812e+00
7.825683355331420898e-01 2.453733921051025391e+00
7.831376791000366211e-01 2.460229396820068359e+00
7.845925092697143555e-01 2.476902484893798828e+00
7.848691940307617188e-01 2.480076551437377930e+00
7.861188650131225586e-01 2.494357347488403320e+00
7.884184122085571289e-01 2.520094871520996094e+00
7.893429994583129883e-01 2.530045747756958008e+00
7.971366643905639648e-01 2.571598529815673828e+00
7.975946664810180664e-01 2.567985773086547852e+00
8.000799417495727539e-01 2.523874521255493164e+00
8.000957965850830078e-01 2.523460149765014648e+00
8.009490966796875000e-01 2.498836994171142578e+00
8.052257299423217773e-01 2.333853721618652344e+00
8.070712089538574219e-01 2.254187107086181641e+00
8.077268600463867188e-01 2.225884675979614258e+00
8.100575208663940430e-01 2.127890586853027344e+00
8.111250400543212891e-01 2.085366725921630859e+00
8.116861581802368164e-01 2.063848495483398438e+00
8.172432184219360352e-01 1.891749024391174316e+00
8.191831111907958984e-01 1.849286198616027832e+00
8.204380273818969727e-01 1.826192259788513184e+00
8.205673694610595703e-01 1.823991298675537109e+00
8.210575580596923828e-01 1.815961837768554688e+00
8.231344223022460938e-01 1.786888599395751953e+00
8.243535757064819336e-01 1.773137688636779785e+00
8.269976377487182617e-01 1.749823093414306641e+00
8.305288553237915039e-01 1.724973440170288086e+00
8.323025703430175781e-01 1.709723472595214844e+00
8.348541259765625000e-01 1.674677968025207520e+00
8.389501571655273438e-01 1.562356472015380859e+00
8.389991521835327148e-01 1.560581445693969727e+00
8.397831916809082031e-01 1.531103610992431641e+00
8.414962291717529297e-01 1.460885047912597656e+00
8.417770862579345703e-01 1.448794841766357422e+00
8.432856798171997070e-01 1.382067084312438965e+00
8.479580879211425781e-01 1.170401453971862793e+00
8.503162860870361328e-01 1.067520618438720703e+00
8.510140180587768555e-01 1.037972450256347656e+00
8.539270162582397461e-01 9.199466705322265625e-01
8.558763265609741211e-01 8.462206125259399414e-01
8.594455718994140625e-01 7.232849001884460449e-01
8.617749214172363281e-01 6.520502567291259766e-01
8.619587421417236328e-01 6.467407345771789551e-01
8.625878095626831055e-01 6.289272308349609375e-01
8.707301616668701172e-01 4.493685364723205566e-01
8.709702491760253906e-01 4.455397129058837891e-01
8.729661703109741211e-01 4.169890284538269043e-01
8.753532171249389648e-01 3.904004096984863281e-01
8.810633420944213867e-01 3.581084311008453369e-01
8.827871084213256836e-01 3.557837009429931641e-01
8.841789960861206055e-01 3.557716906070709229e-01
8.873907327651977539e-01 3.596418797969818115e-01
8.877354860305786133e-01 3.601756393909454346e-01
8.882565498352050781e-01 3.609692454338073730e-01
8.886554241180419922e-01 3.615238368511199951e-01
8.903801441192626953e-01 3.629499077796936035e-01
8.912699222564697266e-01 3.626559376716613770e-01
8.917901515960693359e-01 3.620201945304870605e-01
8.918663263320922852e-01 3.618954420089721680e-01
8.927723169326782227e-01 3.596363961696624756e-01
8.981049060821533203e-01 3.071319758892059326e-01
8.992042541503906250e-01 2.866602540016174316e-01
9.005032777786254883e-01 2.586747407913208008e-01
9.011931419372558594e-01 2.423608601093292236e-01
9.038804769515991211e-01 1.716318428516387939e-01
9.045768976211547852e-01 1.519609987735748291e-01
9.074535369873046875e-01 6.780105829238891602e-02
9.095766544342041016e-01 4.800081253051757812e-03
9.100902080535888672e-01 -1.034364104270935059e-02
9.101636409759521484e-01 -1.250642538070678711e-02
9.116811752319335938e-01 -5.673485994338989258e-02
9.125285148620605469e-01 -8.099859952926635742e-02
9.136939048767089844e-01 -1.137235760688781738e-01
9.149358272552490234e-01 -1.476257145404815674e-01
9.149826765060424805e-01 -1.488869786262512207e-01
9.151489734649658203e-01 -1.533310711383819580e-01
9.198664426803588867e-01 -2.693107128143310547e-01
9.209252595901489258e-01 -2.922241687774658203e-01
9.242802858352661133e-01 -3.560160398483276367e-01
9.255969524383544922e-01 -3.771633505821228027e-01
9.270545244216918945e-01 -3.978694081306457520e-01
9.287992715835571289e-01 -4.187952280044555664e-01
9.294288158416748047e-01 -4.252782464027404785e-01
9.299340248107910156e-01 -4.300647675991058350e-01
9.311363697052001953e-01 -4.399361610412597656e-01
9.333733320236206055e-01 -4.524611234664916992e-01
9.341895580291748047e-01 -4.550868272781372070e-01
9.365044832229614258e-01 -4.566941559314727783e-01
9.371366500854492188e-01 -4.555984735488891602e-01
9.376455545425415039e-01 -4.542243480682373047e-01
9.376538991928100586e-01 -4.541974067687988281e-01
9.384008646011352539e-01 -4.513824582099914551e-01
9.454032182693481445e-01 -3.801726102828979492e-01
9.462890625000000000e-01 -3.656046390533447266e-01
9.494341611862182617e-01 -3.044840693473815918e-01
9.566731452941894531e-01 -1.141571700572967529e-01
9.579014778137207031e-01 -7.611334323883056641e-02
9.603449106216430664e-01 3.254026174545288086e-03
9.703780412673950195e-01 3.238227963447570801e-01
9.722617864608764648e-01 3.573110401630401611e-01
9.727307558059692383e-01 3.626492917537689209e-01
9.885065555572509766e-01 3.148156404495239258e-01
9.900150299072265625e-01 3.227590322494506836e-01
9.937874078750610352e-01 3.629491329193115234e-01
9.938501119613647461e-01 3.638632297515869141e-01
9.951772689819335938e-01 3.850814104080200195e-01
9.972696304321289062e-01 4.257846474647521973e-01
9.991533756256103516e-01 4.699440002441406250e-01
1.000413179397583008e+00 5.034054517745971680e-01
1.002842187881469727e+00 5.767164826393127441e-01
1.003588795661926270e+00 6.015537381172180176e-01
1.005059361457824707e+00 6.535878181457519531e-01
1.010598897933959961e+00 8.834192156791687012e-01
1.014696478843688965e+00 1.081840991973876953e+00
1.014736890792846680e+00 1.083898067474365234e+00
1.016032457351684570e+00 1.150620460510253906e+00
1.017396330833435059e+00 1.222487568855285645e+00
1.021282196044921875e+00 1.433762788772583008e+00
1.021591782569885254e+00 1.450836181640625000e+00
1.030008077621459961e+00 1.874360799789428711e+00
1.032156109809875488e+00 1.931419253349304199e+00
1.036335587501525879e+00 1.962335944175720215e+00
1.037680387496948242e+00 1.961029410362243652e+00
1.041319131851196289e+00 1.945817589759826660e+00
1.044925212860107422e+00 1.921049594879150391e+00
1.045602917671203613e+00 1.915723800659179688e+00
1.046018362045288086e+00 1.912384748458862305e+00
1.046434402465820312e+00 1.908979296684265137e+00
1.047796964645385742e+00 1.897503376007080078e+00
1.049604654312133789e+00 1.881662845611572266e+00
1.049948811531066895e+00 1.878585577011108398e+00
1.051204085350036621e+00 1.867259263992309570e+00
1.051254272460937500e+00 1.866802215576171875e+00
1.051968693733215332e+00 1.860297441482543945e+00
1.053540349006652832e+00 1.845930576324462891e+00
1.053744435310363770e+00 1.844064354896545410e+00
1.054645061492919922e+00 1.835848450660705566e+00
1.056643128395080566e+00 1.817806005477905273e+00
1.057689309120178223e+00 1.808534622192382812e+00
1.060919165611267090e+00 1.781115531921386719e+00
1.061184167861938477e+00 1.778968572616577148e+00
1.065567851066589355e+00 1.746436357498168945e+00
1.065588355064392090e+00 1.746299982070922852e+00
1.070803880691528320e+00 1.717016220092773438e+00
1.072248458862304688e+00 1.711089372634887695e+00
1.073882341384887695e+00 1.705656051635742188e+00
1.074334025382995605e+00 1.704395294189453125e+00
1.080832004547119141e+00 1.693137645721435547e+00
1.086218118667602539e+00 1.682842016220092773e+00
1.086436510086059570e+00 1.682239294052124023e+00
1.086771368980407715e+00 1.681281805038452148e+00
1.088398337364196777e+00 1.675959348678588867e+00
1.091055750846862793e+00 1.664494514465332031e+00
1.092873215675354004e+00 1.654212594032287598e+00
1.093300700187683105e+00 1.651460409164428711e+00
1.095700621604919434e+00 1.633235216140747070e+00
1.100125789642333984e+00 1.583101391792297363e+00
1.100280165672302246e+00 1.580827832221984863e+00
1.104512929916381836e+00 1.495792031288146973e+00
1.104626297950744629e+00 1.492739677429199219e+00
1.105019211769104004e+00 1.481773853302001953e+00
1.106213331222534180e+00 1.444529652595520020e+00
1.118122696876525879e+00 8.636475801467895508e-01
1.126872539520263672e+00 4.337463676929473877e-01
1.127957940101623535e+00 3.860825300216674805e-01
1.128124952316284180e+00 3.788776099681854248e-01
1.128628849983215332e+00 3.573498427867889404e-01
1.132900595664978027e+00 1.881570816040039062e-01
1.133203506469726562e+00 1.770902872085571289e-01
1.133561372756958008e+00 1.641832888126373291e-01
1.134426236152648926e+00 1.337238848209381104e-01
1.136279225349426270e+00 7.199764251708984375e-02
1.137385487556457520e+00 3.747108578681945801e-02
1.139309287071228027e+00 -1.838922500610351562e-02
1.141579866409301758e+00 -7.743456959724426270e-02
1.141712188720703125e+00 -8.064332604408264160e-02
1.143466472625732422e+00 -1.207934021949768066e-01
1.145301342010498047e+00 -1.580038666725158691e-01
1.145317792892456055e+00 -1.583135724067687988e-01
1.145469903945922852e+00 -1.611770689487457275e-01
1.146024584770202637e+00 -1.713312566280364990e-01
1.149079084396362305e+00 -2.193439602851867676e-01
1.150436758995056152e+00 -2.364201843738555908e-01
1.153993487358093262e+00 -2.687715291976928711e-01
1.161226987838745117e+00 -2.771703004837036133e-01
1.161351919174194336e+00 -2.765870690345764160e-01
1.161650419235229492e+00 -2.750865817070007324e-01
1.164995670318603516e+00 -2.478455007076263428e-01
1.166015625000000000e+00 -2.359225153923034668e-01
1.169287443161010742e+00 -1.887247860431671143e-01
1.173023581504821777e+00 -1.262503564357757568e-01
1.176858901977539062e+00 -6.950838863849639893e-02
1.177068829536437988e+00 -6.698246300220489502e-02
1.178128957748413086e+00 -5.537603795528411865e-02
1.178758263587951660e+00 -4.941731691360473633e-02
1.182020902633666992e+00 -2.876929938793182373e-02
1.186966300010681152e+00 -1.727861166000366211e-02
1.187402963638305664e+00 -1.661169528961181641e-02
1.187691688537597656e+00 -1.616102457046508789e-02
1.188930869102478027e+00 -1.403471827507019043e-02
1.191723346710205078e+00 -6.902247667312622070e-03
1.195692896842956543e+00 1.336145401000976562e-02
1.202131867408752441e+00 8.486664295196533203e-02
1.202340126037597656e+00 8.814686536788940430e-02
1.211247205734252930e+00 2.924708724021911621e-01
1.215189814567565918e+00 4.195939898490905762e-01
1.215731143951416016e+00 4.382837414741516113e-01
1.216410756111145020e+00 4.620357155799865723e-01
1.217338919639587402e+00 4.949393272399902344e-01
1.218364119529724121e+00 5.317379832267761230e-01
1.220137119293212891e+00 5.958560705184936523e-01
1.221582531929016113e+00 6.478814482688903809e-01
1.221974015235900879e+00 6.618304252624511719e-01
1.223401665687561035e+00 7.118578553199768066e-01
1.227123022079467773e+00 8.314366340637207031e-01
1.227759480476379395e+00 8.496322035789489746e-01
1.229872107505798340e+00 9.037895202636718750e-01
1.233304738998413086e+00 9.678972363471984863e-01
1.234386920928955078e+00 9.813967347145080566e-01
1.236680507659912109e+00 9.992957115173339844e-01
1.236764550209045410e+00 9.996835589408874512e-01
1.236955761909484863e+00 1.000492095947265625e+00
1.237207055091857910e+00 1.001414299011230469e+00
1.240056872367858887e+00 1.001147031784057617e+00
1.241560697555541992e+00 9.938508868217468262e-01
1.244904398918151855e+00 9.636975526809692383e-01
1.247978568077087402e+00 9.237848520278930664e-01
1.250501513481140137e+00 8.859473466873168945e-01
1.250599384307861328e+00 8.844265937805175781e-01
1.251749038696289062e+00 8.663939237594604492e-01
1.259800434112548828e+00 7.445583343505859375e-01
1.260092496871948242e+00 7.405468225479125977e-01
1.261521339416503906e+00 7.215418815612792969e-01
1.262090086936950684e+00 7.142732143402099609e-01
1.262838482856750488e+00 7.049915790557861328e-01
1.263693690299987793e+00 6.947927474975585938e-01
1.265884041786193848e+00 6.708098649978637695e-01
1.270853996276855469e+00 6.293942928314208984e-01
1.271112322807312012e+00 6.277806758880615234e-01
1.272211909294128418e+00 6.215373277664184570e-01
1.275341510772705078e+00 6.095042228698730469e-01
1.287462592124938965e+00 6.417658329010009766e-01
1.292702198028564453e+00 6.888822317123413086e-01
1.292810320854187012e+00 6.900323629379272461e-01
1.292884111404418945e+00 6.908200979232788086e-01
1.299131751060485840e+00 7.682061195373535156e-01
1.299894452095031738e+00 7.789791822433471680e-01
1.304333925247192383e+00 8.466163873672485352e-01
1.305681943893432617e+00 8.686697483062744141e-01
1.307009696960449219e+00 8.910056352615356445e-01
1.308316349983215332e+00 9.135342836380004883e-01
1.313790440559387207e+00 1.012614011764526367e+00
1.315106272697448730e+00 1.037165284156799316e+00
1.315775752067565918e+00 1.049685239791870117e+00
1.316204428672790527e+00 1.057693600654602051e+00
1.318764209747314453e+00 1.104742765426635742e+00
1.319191455841064453e+00 1.112288594245910645e+00
1.322930335998535156e+00 1.155551195144653320e+00
1.324084997177124023e+00 1.135121941566467285e+00
1.327980279922485352e+00 9.138450622558593750e-01
1.328119277954101562e+00 9.047205448150634766e-01
1.332700967788696289e+00 6.012836694717407227e-01
1.333551168441772461e+00 5.455459952354431152e-01
1.333999514579772949e+00 5.163148641586303711e-01
1.334564566612243652e+00 4.796501994132995605e-01
1.334653139114379883e+00 4.739200770854949951e-01
1.348195552825927734e+00 -3.044703602790832520e-01
1.350499629974365234e+00 -4.100145101547241211e-01
1.350616455078125000e+00 -4.150983691215515137e-01
1.351027250289916992e+00 -4.327703714370727539e-01
1.354693651199340820e+00 -5.750873088836669922e-01
1.354714870452880859e+00 -5.758273005485534668e-01
1.357628226280212402e+00 -6.673653125762939453e-01
1.359731078147888184e+00 -7.206043601036071777e-01
1.360210776329040527e+00 -7.311629056930541992e-01
1.360293388366699219e+00 -7.329206466674804688e-01
1.364231348037719727e+00 -7.959442138671875000e-01
1.364685773849487305e+00 -8.005961179733276367e-01
1.371726870536804199e+00 -8.033315539360046387e-01
1.372818708419799805e+00 -7.921431064605712891e-01
1.376049518585205078e+00 -7.409094572067260742e-01
1.377736687660217285e+00 -7.034577727317810059e-01
1.378232598304748535e+00 -6.910620927810668945e-01
1.379585266113281250e+00 -6.540786027908325195e-01
1.379758834838867188e+00 -6.489968895912170410e-01
1.381434559822082520e+00 -5.960800647735595703e-01
1.384045720100402832e+00 -5.003162622451782227e-01
1.387286782264709473e+00 -3.610910177230834961e-01
1.387363076210021973e+00 -3.575667142868041992e-01
1.391975164413452148e+00 -1.264424920082092285e-01
1.392327427864074707e+00 -1.075044870376586914e-01
1.393031001091003418e+00 -6.921988725662231445e-02
1.395457983016967773e+00 6.686836481094360352e-02
1.400823593139648438e+00 3.789268732070922852e-01
1.401699304580688477e+00 4.291830062866210938e-01
1.404667258262634277e+00 5.905302762985229492e-01
1.405532836914062500e+00 6.334010362625122070e-01
1.407989382743835449e+00 7.388488650321960449e-01
1.408342480659484863e+00 7.516244053840637207e-01
1.408940672874450684e+00 7.717211246490478516e-01
1.409233212471008301e+00 7.808213233947753906e-01
1.409928441047668457e+00 8.004795908927917480e-01
1.414284586906433105e+00 8.630894422531127930e-01
1.415039896965026855e+00 8.649030923843383789e-01
1.416822910308837891e+00 8.616167902946472168e-01
1.417469739913940430e+00 8.582592010498046875e-01
1.425094127655029297e+00 7.722041010856628418e-01
1.430524110794067383e+00 6.924482583999633789e-01
1.432664871215820312e+00 6.614596843719482422e-01
1.432724714279174805e+00 6.606093645095825195e-01
1.433402538299560547e+00 6.510394811630249023e-01
1.434680223464965820e+00 6.334025859832763672e-01
1.435696244239807129e+00 6.198130846023559570e-01
1.435753583908081055e+00 6.190588474273681641e-01
1.435907363891601562e+00 6.170421838760375977e-01
1.438958168029785156e+00 5.794050693511962891e-01
1.440196037292480469e+00 5.655944347381591797e-01
1.440749645233154297e+00 5.597281455993652344e-01
1.440797448158264160e+00 5.592308044433593750e-01
1.441877365112304688e+00 5.484102964401245117e-01
1.441998243331909180e+00 5.472495555877685547e-01
1.442055225372314453e+00 5.467076301574707031e-01
1.442352175712585449e+00 5.439125299453735352e-01
1.444862484931945801e+00 5.229851007461547852e-01
1.446209907531738281e+00 5.139056444168090820e-01
1.448637485504150391e+00 5.018004179000854492e-01
1.449129104614257812e+00 5.000636577606201172e-01
1.453712701797485352e+00 4.957667589187622070e-01
1.455732226371765137e+00 5.010482072830200195e-01
1.461017727851867676e+00 5.381784439086914062e-01
1.464526772499084473e+00 5.813843011856079102e-01
1.466607928276062012e+00 6.137436628341674805e-01
1.470666885375976562e+00 6.904894113540649414e-01
1.471665263175964355e+00 7.119759321212768555e-01
1.474172353744506836e+00 7.701226472854614258e-01
1.474216461181640625e+00 7.711955308914184570e-01
1.479487180709838867e+00 9.106832742691040039e-01
1.480453133583068848e+00 9.383020997047424316e-01
1.481095671653747559e+00 9.569512009620666504e-01
1.483267784118652344e+00 1.021332144737243652e+00
1.487691640853881836e+00 1.154729127883911133e+00
1.494454622268676758e+00 1.223732590675354004e+00
1.495492219924926758e+00 1.165702223777770996e+00
1.495709538459777832e+00 1.152019619941711426e+00
1.495806336402893066e+00 1.145815730094909668e+00
1.496040225028991699e+00 1.130602955818176270e+00
1.496810317039489746e+00 1.078925490379333496e+00
1.497061848640441895e+00 1.061724305152893066e+00
1.498355507850646973e+00 9.725090265274047852e-01
1.501159191131591797e+00 7.839238047599792480e-01
1.501753211021423340e+00 7.457687854766845703e-01
1.502607703208923340e+00 6.922280788421630859e-01
1.503216385841369629e+00 6.550768613815307617e-01
1.503222703933715820e+00 6.546948552131652832e-01
1.503499150276184082e+00 6.380996108055114746e-01
1.504316449165344238e+00 5.900413990020751953e-01
1.505212187767028809e+00 5.391006469726562500e-01
1.507096529006958008e+00 4.378378391265869141e-01
1.507102489471435547e+00 4.375300407409667969e-01
1.508242130279541016e+00 3.801407217979431152e-01
1.510872364044189453e+00 2.584647536277770996e-01
1.511170864105224609e+00 2.455831766128540039e-01
1.513947129249572754e+00 1.344909071922302246e-01
1.514232635498046875e+00 1.239380240440368652e-01
1.517786145210266113e+00 5.655169486999511719e-03
1.520547628402709961e+00 -7.022482156753540039e-02
1.521840691566467285e+00 -1.011621952056884766e-01
1.523912906646728516e+00 -1.448798775672912598e-01
1.527568101882934570e+00 -2.053060531616210938e-01
1.530726671218872070e+00 -2.416591644287109375e-01
1.536806821823120117e+00 -2.760876417160034180e-01
1.537151098251342773e+00 -2.768362760543823242e-01
1.538443446159362793e+00 -2.786651849746704102e-01
1.541505336761474609e+00 -2.769326567649841309e-01
1.543408155441284180e+00 -2.713374495506286621e-01
1.543968796730041504e+00 -2.689964771270751953e-01
1.548198223114013672e+00 -2.405610680580139160e-01
1.551275610923767090e+00 -2.071180343627929688e-01
1.553342580795288086e+00 -1.781551837921142578e-01
1.555743217468261719e+00 -1.375688314437866211e-01
1.559291243553161621e+00 -6.361782550811767578e-02
1.562154531478881836e+00 7.863640785217285156e-03
1.563623547554016113e+00 4.843318462371826172e-02
1.569477319717407227e+00 2.323505282402038574e-01
1.570261955261230469e+00 2.591921091079711914e-01
1.570281505584716797e+00 2.598653435707092285e-01
1.574351191520690918e+00 4.043000340461730957e-01
1.575029015541076660e+00 4.288586974143981934e-01
1.578444361686706543e+00 5.520271658897399902e-01
1.579535722732543945e+00 5.903983712196350098e-01
1.579546213150024414e+00 5.907634496688842773e-01
1.583061099052429199e+00 7.061312794685363770e-01
1.584864735603332520e+00 7.577026486396789551e-01
1.586966156959533691e+00 8.083437681198120117e-01
1.591918468475341797e+00 8.752056360244750977e-01
1.598372340202331543e+00 8.422008156776428223e-01
1.599385380744934082e+00 8.264758586883544922e-01
1.605204463005065918e+00 6.992758512496948242e-01
1.606332540512084961e+00 6.695647239685058594e-01
1.612679958343505859e+00 4.922353029251098633e-01
1.613226413726806641e+00 4.770539999008178711e-01
1.613754868507385254e+00 4.625064134597778320e-01
1.614196300506591797e+00 4.504691362380981445e-01
1.614804744720458984e+00 4.340784549713134766e-01
1.615015983581542969e+00 4.284487962722778320e-01
1.618261337280273438e+00 3.470518589019775391e-01
1.618872165679931641e+00 3.330464363098144531e-01
1.620205521583557129e+00 3.042536973953247070e-01
1.621039748191833496e+00 2.875992059707641602e-01
1.628012895584106445e+00 1.953116655349731445e-01
1.630329728126525879e+00 1.823488473892211914e-01
1.632490396499633789e+00 1.772183179855346680e-01
1.633889794349670410e+00 1.771509647369384766e-01
1.633983373641967773e+00 1.772305965423583984e-01
1.635053873062133789e+00 1.788755655288696289e-01
1.635440587997436523e+00 1.797853708267211914e-01
1.639327168464660645e+00 1.971237659454345703e-01
1.639488935470581055e+00 1.981289386749267578e-01
1.639645695686340332e+00 1.991285085678100586e-01
1.640636086463928223e+00 2.058349847793579102e-01
1.643595576286315918e+00 2.295653820037841797e-01
1.643813014030456543e+00 2.314882278442382812e-01
1.649838089942932129e+00 2.881036996841430664e-01
1.651472687721252441e+00 3.023457527160644531e-01
1.653475880622863770e+00 3.172149658203125000e-01
1.657707929611206055e+00 3.318834900856018066e-01
1.660033583641052246e+00 3.253571391105651855e-01
1.661530494689941406e+00 3.140231966972351074e-01
1.663260936737060547e+00 2.930542230606079102e-01
1.664829850196838379e+00 2.662917375564575195e-01
1.671392202377319336e+00 7.909113168716430664e-02
1.672432899475097656e+00 4.076266288757324219e-02
1.676102042198181152e+00 -1.045675873756408691e-01
1.677155494689941406e+00 -1.480198502540588379e-01
1.677204489707946777e+00 -1.500490903854370117e-01
1.677333593368530273e+00 -1.554006338119506836e-01
1.678039789199829102e+00 -1.847059130668640137e-01
1.679732203483581543e+00 -2.548682689666748047e-01
1.680209398269653320e+00 -2.745305299758911133e-01
1.683676123619079590e+00 -4.133173227310180664e-01
1.684811234474182129e+00 -4.564549922943115234e-01
1.690229058265686035e+00 -6.384044289588928223e-01
1.692367434501647949e+00 -6.967877745628356934e-01
1.692456007003784180e+00 -6.990176439285278320e-01
1.701989889144897461e+00 -8.354179859161376953e-01
1.702985286712646484e+00 -8.363333344459533691e-01
1.703062057495117188e+00 -8.362857699394226074e-01
1.703543543815612793e+00 -8.356204032897949219e-01
1.705298304557800293e+00 -8.275255560874938965e-01
1.706242561340332031e+00 -8.193908333778381348e-01
1.715539574623107910e+00 -5.767813324928283691e-01
1.723813652992248535e+00 -1.008371114730834961e-01
1.729330301284790039e+00 2.950655817985534668e-01
1.735303401947021484e+00 6.893887519836425781e-01
1.737588405609130859e+00 7.991343140602111816e-01
1.737933278083801270e+00 8.128833174705505371e-01
1.737987160682678223e+00 8.149649500846862793e-01
1.738184690475463867e+00 8.224238157272338867e-01
1.740707755088806152e+00 8.963388800621032715e-01
1.748343586921691895e+00 9.525123238563537598e-01
1.752435088157653809e+00 9.417091012001037598e-01
1.753022313117980957e+00 9.398642182350158691e-01
1.754842400550842285e+00 9.346820116043090820e-01
1.757307767868041992e+00 9.304068088531494141e-01
1.759373784065246582e+00 9.306414127349853516e-01
1.762644290924072266e+00 9.405474662780761719e-01
1.766250252723693848e+00 9.651541709899902344e-01
1.767816901206970215e+00 9.800435304641723633e-01
1.769601106643676758e+00 1.000217795372009277e+00
1.775065541267395020e+00 1.084003090858459473e+00
1.776382207870483398e+00 1.108089685440063477e+00
1.776438117027282715e+00 1.109132409095764160e+00
1.779273390769958496e+00 1.162744045257568359e+00
1.780558586120605469e+00 1.186887741088867188e+00
1.783558011054992676e+00 1.239942550659179688e+00
1.787988424301147461e+00 1.301152944564819336e+00
1.788226485252380371e+00 1.303609728813171387e+00
1.788377285003662109e+00 1.305118560791015625e+00
1.790539860725402832e+00 1.321949601173400879e+00
1.790923595428466797e+00 1.323929429054260254e+00
1.792843580245971680e+00 1.328636169433593750e+00
1.793770909309387207e+00 1.327500104904174805e+00
1.795318961143493652e+00 1.319924831390380859e+00
1.796095490455627441e+00 1.313250541687011719e+00
1.797203660011291504e+00 1.299933552742004395e+00
1.800384759902954102e+00 1.220352530479431152e+00
1.804962158203125000e+00 9.311395883560180664e-01
1.807928800582885742e+00 7.128252983093261719e-01
1.809330701828002930e+00 6.125999689102172852e-01
1.811017155647277832e+00 4.963467717170715332e-01
1.816563606262207031e+00 1.585962474346160889e-01
1.816844463348388672e+00 1.436325907707214355e-01
1.818541407585144043e+00 5.821424722671508789e-02
1.818779587745666504e+00 4.692879319190979004e-02
1.819103837013244629e+00 3.185275197029113770e-02
1.821206569671630859e+00 -5.760645866394042969e-02
1.822258234024047852e+00 -9.673184156417846680e-02
1.822500586509704590e+00 -1.051960587501525879e-01
1.827538490295410156e+00 -2.305109500885009766e-01
1.827637553215026855e+00 -2.319279611110687256e-01
1.829329013824462891e+00 -2.492589950561523438e-01
1.830641150474548340e+00 -2.534593045711517334e-01
1.831187129020690918e+00 -2.527516782283782959e-01
1.833668112754821777e+00 -2.317217886447906494e-01
1.834583759307861328e+00 -2.171947658061981201e-01
1.836741328239440918e+00 -1.704818308353424072e-01
1.836808085441589355e+00 -1.687833070755004883e-01
1.838712573051452637e+00 -1.144992113113403320e-01
1.839277863502502441e+00 -9.642967581748962402e-02
1.840042948722839355e+00 -7.070574164390563965e-02
1.842469334602355957e+00 1.894649863243103027e-02
1.842515587806701660e+00 2.075448632240295410e-02
1.843061208724975586e+00 4.231110215187072754e-02
1.846529245376586914e+00 1.854618787765502930e-01
1.848120331764221191e+00 2.517090737819671631e-01
1.848778128623962402e+00 2.786156535148620605e-01
1.849101185798645020e+00 2.916679382324218750e-01
1.850857019424438477e+00 3.601189851760864258e-01
1.851240873336791992e+00 3.743951320648193359e-01
1.851944446563720703e+00 3.998194932937622070e-01
1.853474140167236328e+00 4.514060616493225098e-01
1.853673100471496582e+00 4.577231705188751221e-01
1.856039881706237793e+00 5.258470773696899414e-01
1.857954740524291992e+00 5.721447467803955078e-01
1.859321236610412598e+00 6.012346744537353516e-01
1.859909653663635254e+00 6.129580736160278320e-01
1.861600637435913086e+00 6.445941329002380371e-01
1.864971518516540527e+00 7.034216523170471191e-01
1.867579936981201172e+00 7.509173750877380371e-01
1.869783639907836914e+00 7.967594265937805176e-01
1.873383879661560059e+00 8.924171328544616699e-01
1.875304579734802246e+00 9.568677544593811035e-01
1.876539230346679688e+00 1.003643751144409180e+00
1.876633644104003906e+00 1.007399082183837891e+00
1.876752972602844238e+00 1.012181401252746582e+00
1.877429604530334473e+00 1.040080547332763672e+00
1.878282546997070312e+00 1.077163934707641602e+00
1.878452301025390625e+00 1.084801793098449707e+00
1.881909489631652832e+00 1.259680986404418945e+00
1.884817719459533691e+00 1.436388969421386719e+00
1.887340664863586426e+00 1.612011671066284180e+00
1.887823104858398438e+00 1.647853255271911621e+00
1.889594316482543945e+00 1.784440159797668457e+00
1.898919939994812012e+00 1.639908313751220703e+00
1.899425983428955078e+00 1.596366047859191895e+00
1.902860283851623535e+00 1.251017808914184570e+00
1.903967499732971191e+00 1.122193574905395508e+00
1.904633283615112305e+00 1.041274785995483398e+00
1.909757018089294434e+00 3.621799945831298828e-01
1.910543918609619141e+00 2.545616626739501953e-01
1.910712838172912598e+00 2.315495014190673828e-01
1.913543820381164551e+00 -1.414425373077392578e-01
1.914527177810668945e+00 -2.613635063171386719e-01
1.919010877609252930e+00 -6.825766563415527344e-01
1.919047832489013672e+00 -6.848814487457275391e-01
1.920755863189697266e+00 -7.629008293151855469e-01
1.923694729804992676e+00 -7.412309646606445312e-01
1.924829602241516113e+00 -6.735563278198242188e-01
1.926015734672546387e+00 -5.707721710205078125e-01
1.929855465888977051e+00 -5.982017517089843750e-02
1.930339694023132324e+00 1.878273487091064453e-02
1.930714607238769531e+00 8.105254173278808594e-02
1.933689594268798828e+00 5.954766273498535156e-01
1.938561081886291504e+00 7.474036812782287598e-01
1.938647985458374023e+00 7.268791198730468750e-01
1.940409183502197266e+00 3.430927395820617676e-01
1.941809535026550293e+00 1.181498169898986816e-01
1.942919611930847168e+00 -6.080865859985351562e-03
1.945999503135681152e+00 -1.323817968368530273e-01
1.946965575218200684e+00 -1.184799671173095703e-01
1.947154998779296875e+00 -1.134909391403198242e-01
1.947343111038208008e+00 -1.078794002532958984e-01
1.948850989341735840e+00 -4.503595829010009766e-02
1.949680924415588379e+00 -3.422737121582031250e-03
1.950319290161132812e+00 2.734422683715820312e-02
1.956328392028808594e+00 -1.511415541172027588e-01
1.957082867622375488e+00 -2.130406796932220459e-01
1.958682179450988770e+00 -3.365617096424102783e-01
1.959500074386596680e+00 -3.935208320617675781e-01
1.959982514381408691e+00 -4.248576462268829346e-01
1.963502287864685059e+00 -6.009632349014282227e-01
1.969880223274230957e+00 -7.112752199172973633e-01
1.972009420394897461e+00 -6.967908143997192383e-01
1.973471403121948242e+00 -6.720960140228271484e-01
1.976610660552978516e+00 -5.788054466247558594e-01
1.976670145988464355e+00 -5.765155553817749023e-01
1.978243112564086914e+00 -5.092908143997192383e-01
1.981306314468383789e+00 -3.432953357696533203e-01
1.982184767723083496e+00 -2.879300415515899658e-01
1.982657074928283691e+00 -2.568887770175933838e-01
1.984349846839904785e+00 -1.390354037284851074e-01
1.985384941101074219e+00 -6.259143352508544922e-02
1.986396431922912598e+00 1.460778713226318359e-02
1.988786935806274414e+00 2.027340531349182129e-01
1.989356756210327148e+00 2.478033900260925293e-01
1.989584326744079590e+00 2.657233178615570068e-01
1.990306377410888672e+00 3.220676481723785400e-01
1.993995666503906250e+00 5.728739500045776367e-01
1.994275808334350586e+00 5.870468020439147949e-01
1.994385123252868652e+00 5.923105478286743164e-01
1.996001005172729492e+00 6.528831124305725098e-01
1.997725963592529297e+00 6.925899982452392578e-01
1.998290061950683594e+00 7.036005854606628418e-01
1.998340487480163574e+00 7.045766115188598633e-01


==> figsData/1st_experiment/domain_conf_fbKAN.txt <==
3.000000000000000000e+00 9.400000000000000000e+01
6.000000000000000000e+00 9.389000000000000057e+01
1.000000000000000000e+01 9.529999999999999716e+01
1.500000000000000000e+01 9.468999999999999773e+01
2.000000000000000000e+01 9.468999999999999773e+01


==> figsData/1st_experiment/domain_fbKAN.txt <==
3.000000000000000000e+00 5.759000000000000341e+01
6.000000000000000000e+00 6.550000000000000000e+01
1.000000000000000000e+01 5.279999999999999716e+01
1.500000000000000000e+01 4.910000000000000142e+01
2.000000000000000000e+01 6.129999999999999716e+01


==> figsData/1st_experiment/ens_KAN.txt <==
3.000000000000000000e+00 8.529999999999999716e+01
4.000000000000000000e+00 8.829999999999999716e+01
5.000000000000000000e+00 9.270000000000000284e+01
6.000000000000000000e+00 9.109999999999999432e+01
7.000000000000000000e+00 9.529999999999999716e+01


==> figsData/1st_experiment/ens_conf_KAN.txt <==
3.000000000000000000e+00 9.518999999999999773e+01
4.000000000000000000e+00 9.609999999999999432e+01
5.000000000000000000e+00 9.450000000000000000e+01
6.000000000000000000e+00 9.439000000000000057e+01
7.000000000000000000e+00 9.489000000000000057e+01


==> figsData/1st_experiment/ens_conf_fbKAN.txt <==
3.000000000000000000e+00 9.450000000000000000e+01
4.000000000000000000e+00 9.550000000000000000e+01
5.000000000000000000e+00 9.550000000000000000e+01
6.000000000000000000e+00 9.539000000000000057e+01
7.000000000000000000e+00 9.518999999999999773e+01


==> figsData/1st_experiment/ens_fbKAN.txt <==
3.000000000000000000e+00 5.139999999999999858e+01
4.000000000000000000e+00 5.279999999999999716e+01
5.000000000000000000e+00 5.389999999999999858e+01
6.000000000000000000e+00 5.429999999999999716e+01
7.000000000000000000e+00 5.350000000000000000e+01


==> figsData/1st_experiment/fbkan_high.txt <==
1.593828201293945312e-04 9.967648386955261230e-01
1.280069351196289062e-03 9.966242909431457520e-01
3.920078277587890625e-03 9.962941408157348633e-01
5.067110061645507812e-03 9.961516261100769043e-01
5.607843399047851562e-03 9.960847496986389160e-01
5.656361579895019531e-03 9.960787892341613770e-01
1.356577873229980469e-02 9.951567053794860840e-01
1.400804519653320312e-02 9.951107501983642578e-01
1.408410072326660156e-02 9.951030015945434570e-01
1.423883438110351562e-02 9.950872063636779785e-01
1.639366149902343750e-02 9.948821067810058594e-01
1.812243461608886719e-02 9.947447776794433594e-01
1.893711090087890625e-02 9.946914315223693848e-01
2.077877521514892578e-02 9.946078062057495117e-01
2.431917190551757812e-02 9.946756362915039062e-01
2.584457397460937500e-02 9.948548078536987305e-01
2.638542652130126953e-02 9.949495196342468262e-01
2.659046649932861328e-02 9.949901700019836426e-01
2.833938598632812500e-02 9.954592585563659668e-01
2.853453159332275391e-02 9.955263733863830566e-01
3.266966342926025391e-02 9.977238178253173828e-01
3.549623489379882812e-02 9.999710917472839355e-01
3.666055202484130859e-02 1.001018285751342773e+00
3.732383251190185547e-02 1.001638531684875488e+00
3.800177574157714844e-02 1.002287626266479492e+00
3.870666027069091797e-02 1.002976775169372559e+00
4.030954837799072266e-02 1.004589200019836426e+00
4.133880138397216797e-02 1.005651593208312988e+00
4.181480407714843750e-02 1.006148934364318848e+00
4.205477237701416016e-02 1.006400823593139648e+00
4.735648632049560547e-02 1.012131571769714355e+00
5.123674869537353516e-02 1.016449928283691406e+00
5.217564105987548828e-02 1.017503976821899414e+00
5.336737632751464844e-02 1.018845677375793457e+00
5.352103710174560547e-02 1.019019007682800293e+00
5.550134181976318359e-02 1.021257281303405762e+00
5.585289001464843750e-02 1.021655440330505371e+00
5.702829360961914062e-02 1.022988438606262207e+00
5.712676048278808594e-02 1.023100256919860840e+00
5.842006206512451172e-02 1.024570226669311523e+00
6.529152393341064453e-02 1.032430768013000488e+00
6.557011604309082031e-02 1.032752037048339844e+00
6.595158576965332031e-02 1.033192157745361328e+00
6.759691238403320312e-02 1.035097122192382812e+00
6.808733940124511719e-02 1.035667538642883301e+00
6.896090507507324219e-02 1.036686658859252930e+00
6.923377513885498047e-02 1.037005901336669922e+00
6.963527202606201172e-02 1.037476658821105957e+00
7.263004779815673828e-02 1.041033029556274414e+00
7.372033596038818359e-02 1.042353153228759766e+00
7.439851760864257812e-02 1.043182969093322754e+00
7.713067531585693359e-02 1.046620011329650879e+00
7.835435867309570312e-02 1.048223733901977539e+00
8.233451843261718750e-02 1.053927540779113770e+00
8.248162269592285156e-02 1.054159879684448242e+00
8.502149581909179688e-02 1.058622717857360840e+00
8.606147766113281250e-02 1.060812950134277344e+00
8.847510814666748047e-02 1.067299365997314453e+00
8.993494510650634766e-02 1.072398185729980469e+00
9.129476547241210938e-02 1.077885389328002930e+00
9.213042259216308594e-02 1.081546425819396973e+00
9.294033050537109375e-02 1.085269689559936523e+00
9.528899192810058594e-02 1.096847772598266602e+00
9.637689590454101562e-02 1.102529287338256836e+00
9.828090667724609375e-02 1.112856268882751465e+00
9.840846061706542969e-02 1.113563179969787598e+00
1.047896146774291992e-01 1.150510787963867188e+00
1.053872108459472656e-01 1.154059410095214844e+00
1.055673360824584961e-01 1.155129313468933105e+00
1.090300083160400391e-01 1.175631523132324219e+00
1.135122776031494141e-01 1.201308965682983398e+00
1.182328462600708008e-01 1.226173043251037598e+00
1.210693120956420898e-01 1.239629745483398438e+00
1.230605840682983398e-01 1.248316526412963867e+00
1.239149570465087891e-01 1.251843452453613281e+00
1.239197254180908203e-01 1.251862645149230957e+00
1.277488470077514648e-01 1.266172409057617188e+00
1.292003393173217773e-01 1.270967960357666016e+00
1.294447183609008789e-01 1.271742582321166992e+00
1.296858787536621094e-01 1.272497415542602539e+00
1.313931941986083984e-01 1.277588605880737305e+00
1.347789764404296875e-01 1.286458730697631836e+00
1.415855884552001953e-01 1.300433158874511719e+00
1.436043977737426758e-01 1.303937315940856934e+00
1.449595689773559570e-01 1.306211829185485840e+00
1.458986997604370117e-01 1.307771444320678711e+00
1.486786603927612305e-01 1.312441945075988770e+00
1.564149856567382812e-01 1.332476496696472168e+00
1.577286720275878906e-01 1.338521122932434082e+00
1.594332456588745117e-01 1.346942901611328125e+00
1.602284908294677734e-01 1.350979804992675781e+00
1.620544195175170898e-01 1.360364794731140137e+00
1.625462770462036133e-01 1.362907767295837402e+00
1.649062633514404297e-01 1.375142216682434082e+00
1.681990623474121094e-01 1.392211437225341797e+00
1.692152023315429688e-01 1.397478938102722168e+00
1.699557304382324219e-01 1.401320695877075195e+00
1.715193986892700195e-01 1.409448742866516113e+00
1.719764471054077148e-01 1.411829948425292969e+00
1.763110160827636719e-01 1.434621691703796387e+00
1.824314594268798828e-01 1.467912912368774414e+00
1.833976507186889648e-01 1.473340153694152832e+00
1.864098310470581055e-01 1.490639805793762207e+00
1.893301010131835938e-01 1.508038282394409180e+00
1.958770751953125000e-01 1.549736142158508301e+00
1.981709003448486328e-01 1.565347433090209961e+00
1.988960504531860352e-01 1.570397019386291504e+00
1.992868185043334961e-01 1.573141217231750488e+00
2.005997896194458008e-01 1.582477688789367676e+00
2.044917345046997070e-01 1.611182212829589844e+00
2.055209875106811523e-01 1.619021654129028320e+00
2.064926624298095703e-01 1.626514792442321777e+00
2.096439599990844727e-01 1.651419043540954590e+00
2.148382663726806641e-01 1.694498896598815918e+00
2.156174182891845703e-01 1.701200723648071289e+00
2.165795564651489258e-01 1.709579348564147949e+00
2.191557884216308594e-01 1.732692956924438477e+00
2.201206684112548828e-01 1.741654753684997559e+00
2.210215330123901367e-01 1.750189304351806641e+00
2.239531278610229492e-01 1.778974771499633789e+00
2.246803045272827148e-01 1.786307215690612793e+00
2.250140905380249023e-01 1.789692401885986328e+00
2.258135080337524414e-01 1.797844171524047852e+00
2.303103208541870117e-01 1.844511747360229492e+00
2.327653169631958008e-01 1.870350837707519531e+00
2.361489534378051758e-01 1.906161904335021973e+00
2.376819849014282227e-01 1.922416687011718750e+00
2.408546209335327148e-01 1.956025123596191406e+00
2.420070171356201172e-01 1.968201518058776855e+00
2.421658039093017578e-01 1.969877362251281738e+00
2.458133697509765625e-01 2.008186817169189453e+00
2.466630935668945312e-01 2.017045736312866211e+00
2.474709749221801758e-01 2.025439023971557617e+00
2.529964447021484375e-01 2.081867456436157227e+00
2.568554878234863281e-01 2.119966506958007812e+00
2.585487365722656250e-01 2.136258602142333984e+00
2.591168880462646484e-01 2.141661405563354492e+00
2.621200084686279297e-01 2.169643402099609375e+00
2.669931650161743164e-01 2.212773561477661133e+00
2.686095237731933594e-01 2.226412773132324219e+00
2.703243494033813477e-01 2.240520715713500977e+00
2.723408937454223633e-01 2.256639480590820312e+00
2.726918458938598633e-01 2.259393215179443359e+00
2.733060121536254883e-01 2.264176607131958008e+00
2.741192579269409180e-01 2.270440578460693359e+00
2.756057977676391602e-01 2.281693696975708008e+00
2.795958518981933594e-01 2.310796499252319336e+00
2.831476926803588867e-01 2.336011409759521484e+00
2.835770845413208008e-01 2.339089870452880859e+00
2.853271961212158203e-01 2.351872682571411133e+00
2.858523130416870117e-01 2.355795621871948242e+00
2.876566648483276367e-01 2.369526863098144531e+00
2.889826297760009766e-01 2.379740238189697266e+00
2.898697853088378906e-01 2.386567115783691406e+00
2.927818298339843750e-01 2.408638000488281250e+00
2.940678596496582031e-01 2.418132781982421875e+00
2.958778142929077148e-01 2.431169509887695312e+00
2.983198165893554688e-01 2.448092699050903320e+00
2.993872165679931641e-01 2.455234050750732422e+00
2.994101047515869141e-01 2.455384969711303711e+00
3.009674549102783203e-01 2.465512514114379883e+00
3.010350465774536133e-01 2.465944290161132812e+00
3.046348094940185547e-01 2.487970590591430664e+00
3.046497106552124023e-01 2.488058090209960938e+00
3.053472042083740234e-01 2.492102622985839844e+00
3.053586483001708984e-01 2.492168188095092773e+00
3.067626953125000000e-01 2.500087738037109375e+00
3.067811727523803711e-01 2.500190019607543945e+00
3.111194372177124023e-01 2.522854089736938477e+00
3.118435144424438477e-01 2.526388168334960938e+00
3.122361898422241211e-01 2.528278112411499023e+00
3.188325166702270508e-01 2.557883977890014648e+00
3.209886550903320312e-01 2.567342996597290039e+00
3.222427368164062500e-01 2.573107242584228516e+00
3.239207267761230469e-01 2.581404447555541992e+00
3.259482383728027344e-01 2.592515468597412109e+00
3.281072378158569336e-01 2.605338573455810547e+00
3.309166431427001953e-01 2.622657060623168945e+00
3.322722911834716797e-01 2.631034851074218750e+00
3.335123062133789062e-01 2.638628005981445312e+00
3.341878652572631836e-01 2.642720937728881836e+00
3.365275859832763672e-01 2.656558752059936523e+00
3.366594314575195312e-01 2.657319307327270508e+00
3.385196924209594727e-01 2.667795658111572266e+00
3.399310111999511719e-01 2.675374507904052734e+00
3.449652194976806641e-01 2.699142456054687500e+00
3.454543352127075195e-01 2.701137065887451172e+00
3.501577377319335938e-01 2.716997861862182617e+00
3.507530689239501953e-01 2.718548059463500977e+00
3.516502380371093750e-01 2.720677852630615234e+00
3.528662919998168945e-01 2.723161935806274414e+00
3.529479503631591797e-01 2.723311662673950195e+00
3.542972803115844727e-01 2.725476264953613281e+00
3.579331636428833008e-01 2.728302478790283203e+00
3.601944446563720703e-01 2.727784156799316406e+00
3.621410131454467773e-01 2.725914239883422852e+00
3.622989654541015625e-01 2.725704669952392578e+00
3.624528646469116211e-01 2.725492715835571289e+00
3.631637096405029297e-01 2.724410772323608398e+00
3.652486801147460938e-01 2.720303535461425781e+00
3.660490512847900391e-01 2.718392133712768555e+00
3.673100471496582031e-01 2.715085983276367188e+00
3.705067634582519531e-01 2.706334352493286133e+00
3.728197813034057617e-01 2.700564861297607422e+00
3.740109205245971680e-01 2.697402954101562500e+00
3.752501010894775391e-01 2.693750381469726562e+00
3.789209127426147461e-01 2.679999113082885742e+00
3.821338415145874023e-01 2.663775682449340820e+00
3.825600147247314453e-01 2.661306381225585938e+00
3.831323385238647461e-01 2.657871246337890625e+00
3.915102481842041016e-01 2.592525720596313477e+00
3.916103839874267578e-01 2.591582298278808594e+00
3.936498165130615234e-01 2.571587324142456055e+00
3.941253423690795898e-01 2.566714763641357422e+00
4.067175388336181641e-01 2.411947250366210938e+00
4.072384834289550781e-01 2.404608249664306641e+00
4.078866243362426758e-01 2.395391225814819336e+00
4.082623720169067383e-01 2.390004634857177734e+00
4.096398353576660156e-01 2.369997978210449219e+00
4.119712114334106445e-01 2.335294961929321289e+00
4.185005426406860352e-01 2.238093614578247070e+00
4.197065830230712891e-01 2.221483707427978516e+00
4.207377433776855469e-01 2.207326650619506836e+00
4.213798046112060547e-01 2.198498010635375977e+00
4.234149456024169922e-01 2.170354843139648438e+00
4.271247386932373047e-01 2.118249893188476562e+00
4.286482334136962891e-01 2.096533775329589844e+00
4.289233684539794922e-01 2.092592716217041016e+00
4.297643899917602539e-01 2.080508947372436523e+00
4.318109750747680664e-01 2.050874948501586914e+00
4.335848093032836914e-01 2.024938106536865234e+00
4.375729560852050781e-01 1.965807914733886719e+00
4.419140815734863281e-01 1.900256514549255371e+00
4.423404932022094727e-01 1.893753051757812500e+00
4.462416172027587891e-01 1.833715915679931641e+00
4.476354122161865234e-01 1.812059998512268066e+00
4.483575820922851562e-01 1.800802946090698242e+00
4.493169784545898438e-01 1.785813927650451660e+00
4.537403583526611328e-01 1.716304302215576172e+00
4.545769691467285156e-01 1.703103303909301758e+00
4.555863142013549805e-01 1.687162995338439941e+00
4.589421749114990234e-01 1.634109258651733398e+00
4.596134424209594727e-01 1.623497366905212402e+00
4.603706598281860352e-01 1.611531019210815430e+00
4.610496759414672852e-01 1.600805401802062988e+00
4.684301614761352539e-01 1.485012412071228027e+00
4.754389524459838867e-01 1.378339529037475586e+00
4.775092601776123047e-01 1.348152756690979004e+00
4.815332889556884766e-01 1.292130470275878906e+00
4.918591976165771484e-01 1.157671451568603516e+00
4.921678304672241211e-01 1.153699278831481934e+00
4.924094676971435547e-01 1.150589108467102051e+00
4.950127601623535156e-01 1.117015361785888672e+00
4.956785440444946289e-01 1.108403801918029785e+00
5.046890974044799805e-01 9.903707504272460938e-01
5.074778795242309570e-01 9.532744884490966797e-01
5.114283561706542969e-01 9.005578756332397461e-01
5.154366493225097656e-01 8.472729921340942383e-01
5.155044794082641602e-01 8.463761210441589355e-01
5.169849395751953125e-01 8.268428444862365723e-01
5.225991010665893555e-01 7.541648149490356445e-01
5.228797197341918945e-01 7.506293058395385742e-01
5.250722169876098633e-01 7.249329090118408203e-01
5.278646945953369141e-01 6.970135569572448730e-01
5.311483144760131836e-01 6.660521626472473145e-01
5.319634675979614258e-01 6.586509943008422852e-01
5.334936380386352539e-01 6.450729966163635254e-01
5.373433828353881836e-01 6.128027439117431641e-01
5.374076366424560547e-01 6.122877597808837891e-01
5.401089191436767578e-01 5.913578867912292480e-01
5.410062074661254883e-01 5.847201943397521973e-01
5.434454679489135742e-01 5.674765110015869141e-01
5.488003492355346680e-01 5.337710380554199219e-01
5.490808486938476562e-01 5.321633219718933105e-01
5.516320466995239258e-01 5.182533860206604004e-01
5.539402961730957031e-01 5.067451000213623047e-01
5.550105571746826172e-01 5.017393827438354492e-01
5.580289363861083984e-01 4.886708855628967285e-01
5.588783025741577148e-01 4.852546155452728271e-01
5.620950460433959961e-01 4.732444286346435547e-01
5.642806291580200195e-01 4.658367037773132324e-01
5.670783519744873047e-01 4.571332037448883057e-01
5.703200101852416992e-01 4.480068087577819824e-01
5.716123580932617188e-01 4.446217119693756104e-01
5.725631713867187500e-01 4.422133564949035645e-01
5.726476907730102539e-01 4.420025944709777832e-01
5.728074312210083008e-01 4.416053295135498047e-01
5.733144283294677734e-01 4.403564929962158203e-01
5.767215490341186523e-01 4.323651492595672607e-01
5.778046846389770508e-01 4.299402534961700439e-01
5.805245637893676758e-01 4.239849746227264404e-01
5.823034048080444336e-01 4.201288521289825439e-01
5.838915109634399414e-01 4.166691899299621582e-01
5.853410959243774414e-01 4.134750664234161377e-01
5.865331888198852539e-01 4.108102321624755859e-01
5.884532928466796875e-01 4.064298272132873535e-01
5.891301631927490234e-01 4.048566222190856934e-01
5.914193391799926758e-01 3.994200229644775391e-01
5.974466800689697266e-01 3.843570053577423096e-01
5.990034341812133789e-01 3.803615868091583252e-01
5.993263721466064453e-01 3.795320093631744385e-01
5.995162725448608398e-01 3.790439367294311523e-01
5.999771356582641602e-01 3.778609633445739746e-01
6.020932197570800781e-01 3.724623024463653564e-01
6.021997928619384766e-01 3.721928596496582031e-01
6.028045415878295898e-01 3.706700503826141357e-01
6.034680604934692383e-01 3.690140247344970703e-01
6.054177284240722656e-01 3.642684519290924072e-01
6.057713031768798828e-01 3.634326159954071045e-01
6.059298515319824219e-01 3.630603551864624023e-01
6.068199872970581055e-01 3.610085248947143555e-01
6.105074882507324219e-01 3.534040153026580811e-01
6.128638982772827148e-01 3.495909869670867920e-01
6.147137880325317383e-01 3.473015725612640381e-01
6.182769536972045898e-01 3.446121215820312500e-01
6.222316026687622070e-01 3.439064621925354004e-01
6.226766109466552734e-01 3.439598083496093750e-01
6.259300708770751953e-01 3.451185822486877441e-01
6.272042989730834961e-01 3.459483981132507324e-01
6.280096769332885742e-01 3.465857803821563721e-01
6.286127567291259766e-01 3.471219539642333984e-01
6.287728548049926758e-01 3.472722470760345459e-01
6.296945810317993164e-01 3.482106328010559082e-01
6.312322616577148438e-01 3.500456213951110840e-01
6.339275836944580078e-01 3.541022539138793945e-01
6.355091333389282227e-01 3.569926619529724121e-01
6.381800174713134766e-01 3.627496659755706787e-01
6.382979154586791992e-01 3.630291521549224854e-01
6.413278579711914062e-01 3.709821701049804688e-01
6.417150497436523438e-01 3.721060454845428467e-01
6.533674001693725586e-01 4.184595942497253418e-01
6.545051336288452148e-01 4.244084060192108154e-01
6.570854187011718750e-01 4.391453862190246582e-01
6.573013067245483398e-01 4.405517876148223877e-01
6.576948165893554688e-01 4.432758390903472900e-01
6.586867570877075195e-01 4.506300985813140869e-01
6.590996980667114258e-01 4.537892341613769531e-01
6.608242988586425781e-01 4.673996567726135254e-01
6.618950366973876953e-01 4.761608242988586426e-01
6.640743017196655273e-01 4.946915805339813232e-01
6.643801927566528320e-01 4.973660409450531006e-01
6.657670736312866211e-01 5.097154974937438965e-01
6.681613922119140625e-01 5.318805575370788574e-01
6.783773899078369141e-01 6.384019851684570312e-01
6.784386634826660156e-01 6.390991806983947754e-01
6.825728416442871094e-01 6.877852082252502441e-01
6.853151321411132812e-01 7.218824625015258789e-01
6.855190992355346680e-01 7.244775891304016113e-01
6.864330768585205078e-01 7.362053990364074707e-01
6.908220052719116211e-01 7.948555946350097656e-01
6.914808750152587891e-01 8.039990663528442383e-01
6.914833784103393555e-01 8.040336370468139648e-01
6.920431852340698242e-01 8.118733763694763184e-01
6.943316459655761719e-01 8.445905447006225586e-01
6.966460943222045898e-01 8.787695169448852539e-01
6.984655857086181641e-01 9.064073562622070312e-01
7.029432058334350586e-01 9.772901535034179688e-01
7.038166522979736328e-01 9.915976524353027344e-01
7.045066356658935547e-01 1.003012895584106445e+00
7.076125144958496094e-01 1.055696487426757812e+00
7.077227830886840820e-01 1.057608485221862793e+00
7.096681594848632812e-01 1.091890096664428711e+00
7.122865915298461914e-01 1.140180110931396484e+00
7.123734951019287109e-01 1.141839504241943359e+00
7.139707803726196289e-01 1.173137307167053223e+00
7.153084278106689453e-01 1.200475692749023438e+00
7.153167724609375000e-01 1.200648903846740723e+00
7.170159816741943359e-01 1.236625552177429199e+00
7.199056148529052734e-01 1.300327897071838379e+00
7.225453853607177734e-01 1.360826015472412109e+00
7.258659601211547852e-01 1.439630746841430664e+00
7.285548448562622070e-01 1.505442023277282715e+00
7.294268608093261719e-01 1.527142763137817383e+00
7.309159040451049805e-01 1.564580678939819336e+00
7.316156625747680664e-01 1.582335829734802246e+00
7.327045202255249023e-01 1.610161066055297852e+00
7.418848276138305664e-01 1.852690815925598145e+00
7.422192096710205078e-01 1.861724972724914551e+00
7.429314851760864258e-01 1.880998730659484863e+00
7.450960874557495117e-01 1.939767479896545410e+00
7.492929697036743164e-01 2.054065942764282227e+00
7.506004571914672852e-01 2.089623212814331055e+00
7.535635232925415039e-01 2.169820785522460938e+00
7.546336650848388672e-01 2.198579072952270508e+00
7.558234930038452148e-01 2.230369806289672852e+00
7.563480138778686523e-01 2.244312286376953125e+00
7.588130235671997070e-01 2.309090137481689453e+00
7.592743635177612305e-01 2.321051120758056641e+00
7.594515085220336914e-01 2.325628519058227539e+00
7.610043287277221680e-01 2.365343809127807617e+00
7.636983394622802734e-01 2.432143211364746094e+00
7.671011686325073242e-01 2.511475324630737305e+00
7.706841230392456055e-01 2.586946010589599609e+00
7.738296985626220703e-01 2.644777059555053711e+00
7.766522169113159180e-01 2.689076423645019531e+00
7.772706747055053711e-01 2.697778224945068359e+00
7.825683355331420898e-01 2.756907701492309570e+00
7.831376791000366211e-01 2.761537313461303711e+00
7.845925092697143555e-01 2.771697998046875000e+00
7.848691940307617188e-01 2.773348093032836914e+00
7.861188650131225586e-01 2.779634952545166016e+00
7.884184122085571289e-01 2.786125183105468750e+00
7.893429994583129883e-01 2.786861896514892578e+00
7.971366643905639648e-01 2.752058982849121094e+00
7.975946664810180664e-01 2.747881889343261719e+00
8.000799417495727539e-01 2.721467494964599609e+00
8.000957965850830078e-01 2.721279144287109375e+00
8.009490966796875000e-01 2.710777997970581055e+00
8.052257299423217773e-01 2.647667646408081055e+00
8.070712089538574219e-01 2.615136384963989258e+00
8.077268600463867188e-01 2.602838039398193359e+00
8.100575208663940430e-01 2.556166887283325195e+00
8.111250400543212891e-01 2.533337116241455078e+00
8.116861581802368164e-01 2.520994663238525391e+00
8.172432184219360352e-01 2.387555837631225586e+00
8.191831111907958984e-01 2.336912870407104492e+00
8.204380273818969727e-01 2.303243398666381836e+00
8.205673694610595703e-01 2.299735784530639648e+00
8.210575580596923828e-01 2.286383628845214844e+00
8.231344223022460938e-01 2.228828668594360352e+00
8.243535757064819336e-01 2.194377899169921875e+00
8.269976377487182617e-01 2.118268013000488281e+00
8.305288553237915039e-01 2.014395236968994141e+00
8.323025703430175781e-01 1.961640119552612305e+00
8.348541259765625000e-01 1.885806560516357422e+00
8.389501571655273438e-01 1.767158985137939453e+00
8.389991521835327148e-01 1.765755414962768555e+00
8.397831916809082031e-01 1.743299484252929688e+00
8.414962291717529297e-01 1.694282412528991699e+00
8.417770862579345703e-01 1.686251640319824219e+00
8.432856798171997070e-01 1.643154025077819824e+00
8.479580879211425781e-01 1.510459780693054199e+00
8.503162860870361328e-01 1.444262862205505371e+00
8.510140180587768555e-01 1.424815416336059570e+00
8.539270162582397461e-01 1.344450712203979492e+00
8.558763265609741211e-01 1.291538238525390625e+00
8.594455718994140625e-01 1.196824312210083008e+00
8.617749214172363281e-01 1.136744260787963867e+00
8.619587421417236328e-01 1.132066607475280762e+00
8.625878095626831055e-01 1.116130709648132324e+00
8.707301616668701172e-01 9.205372333526611328e-01
8.709702491760253906e-01 9.150881171226501465e-01
8.729661703109741211e-01 8.705556988716125488e-01
8.753532171249389648e-01 8.192667365074157715e-01
8.810633420944213867e-01 7.074658274650573730e-01
8.827871084213256836e-01 6.774044632911682129e-01
8.841789960861206055e-01 6.544999480247497559e-01
8.873907327651977539e-01 6.061553955078125000e-01
8.877354860305786133e-01 6.013242006301879883e-01
8.882565498352050781e-01 5.941472053527832031e-01
8.886554241180419922e-01 5.887542963027954102e-01
8.903801441192626953e-01 5.664084553718566895e-01
8.912699222564697266e-01 5.554742813110351562e-01
8.917901515960693359e-01 5.492612719535827637e-01
8.918663263320922852e-01 5.483621954917907715e-01
8.927723169326782227e-01 5.378843545913696289e-01
8.981049060821533203e-01 4.837363064289093018e-01
8.992042541503906250e-01 4.740701615810394287e-01
9.005032777786254883e-01 4.632585644721984863e-01
9.011931419372558594e-01 4.577787816524505615e-01
9.038804769515991211e-01 4.381189644336700439e-01
9.045768976211547852e-01 4.334557950496673584e-01
9.074535369873046875e-01 4.160526096820831299e-01
9.095766544342041016e-01 4.051129817962646484e-01
9.100902080535888672e-01 4.027071595191955566e-01
9.101636409759521484e-01 4.023712277412414551e-01
9.116811752319335938e-01 3.958414196968078613e-01
9.125285148620605469e-01 3.925420641899108887e-01
9.136939048767089844e-01 3.883995115756988525e-01
9.149358272552490234e-01 3.844758272171020508e-01
9.149826765060424805e-01 3.843377530574798584e-01
9.151489734649658203e-01 3.838520348072052002e-01
9.198664426803588867e-01 3.734900951385498047e-01
9.209252595901489258e-01 3.719901442527770996e-01
9.242802858352661133e-01 3.689375817775726318e-01
9.255969524383544922e-01 3.683851659297943115e-01
9.270545244216918945e-01 3.681800067424774170e-01
9.287992715835571289e-01 3.685676157474517822e-01
9.294288158416748047e-01 3.689489960670471191e-01
9.299340248107910156e-01 3.694120347499847412e-01
9.311363697052001953e-01 3.716193735599517822e-01
9.333733320236206055e-01 3.813336491584777832e-01
9.341895580291748047e-01 3.858410120010375977e-01
9.365044832229614258e-01 3.998284339904785156e-01
9.371366500854492188e-01 4.038560986518859863e-01
9.376455545425415039e-01 4.071404337882995605e-01
9.376538991928100586e-01 4.071944355964660645e-01
9.384008646011352539e-01 4.120647907257080078e-01
9.454032182693481445e-01 4.558770060539245605e-01
9.462890625000000000e-01 4.605902433395385742e-01
9.494341611862182617e-01 4.748255610466003418e-01
9.566731452941894531e-01 4.959986507892608643e-01
9.579014778137207031e-01 4.994385540485382080e-01
9.603449106216430664e-01 5.074678063392639160e-01
9.703780412673950195e-01 5.659293532371520996e-01
9.722617864608764648e-01 5.812286734580993652e-01
9.727307558059692383e-01 5.852357745170593262e-01
9.885065555572509766e-01 8.066470623016357422e-01
9.900150299072265625e-01 8.407877087593078613e-01
9.937874078750610352e-01 9.334666132926940918e-01
9.938501119613647461e-01 9.350851178169250488e-01
9.951772689819335938e-01 9.698750376701354980e-01
9.972696304321289062e-01 1.026816487312316895e+00
9.991533756256103516e-01 1.080330252647399902e+00
1.000413179397583008e+00 1.117383360862731934e+00
1.002842187881469727e+00 1.191885471343994141e+00
1.003588795661926270e+00 1.215605497360229492e+00
1.005059361457824707e+00 1.263346910476684570e+00
1.010598897933959961e+00 1.450396895408630371e+00
1.014696478843688965e+00 1.589504480361938477e+00
1.014736890792846680e+00 1.590862512588500977e+00
1.016032457351684570e+00 1.634155988693237305e+00
1.017396330833435059e+00 1.679249882698059082e+00
1.021282196044921875e+00 1.805668473243713379e+00
1.021591782569885254e+00 1.815659046173095703e+00
1.030008077621459961e+00 2.084020853042602539e+00
1.032156109809875488e+00 2.148411512374877930e+00
1.036335587501525879e+00 2.264341115951538086e+00
1.037680387496948242e+00 2.298657894134521484e+00
1.041319131851196289e+00 2.383910894393920898e+00
1.044925212860107422e+00 2.474515676498413086e+00
1.045602917671203613e+00 2.491327285766601562e+00
1.046018362045288086e+00 2.501428127288818359e+00
1.046434402465820312e+00 2.511374711990356445e+00
1.047796964645385742e+00 2.542680740356445312e+00
1.049604654312133789e+00 2.580864429473876953e+00
1.049948811531066895e+00 2.587663173675537109e+00
1.051204085350036621e+00 2.611097097396850586e+00
1.051254272460937500e+00 2.611988544464111328e+00
1.051968693733215332e+00 2.624278545379638672e+00
1.053540349006652832e+00 2.648678302764892578e+00
1.053744435310363770e+00 2.651578187942504883e+00
1.054645061492919922e+00 2.663633823394775391e+00
1.056643128395080566e+00 2.685992956161499023e+00
1.057689309120178223e+00 2.695230960845947266e+00
1.060919165611267090e+00 2.712428092956542969e+00
1.061184167861938477e+00 2.713041067123413086e+00
1.065567851066589355e+00 2.703876018524169922e+00
1.065588355064392090e+00 2.703743457794189453e+00
1.070803880691528320e+00 2.640429019927978516e+00
1.072248458862304688e+00 2.612380504608154297e+00
1.073882341384887695e+00 2.576465606689453125e+00
1.074334025382995605e+00 2.566126585006713867e+00
1.080832004547119141e+00 2.406505823135375977e+00
1.086218118667602539e+00 2.221342086791992188e+00
1.086436510086059570e+00 2.212804079055786133e+00
1.086771368980407715e+00 2.199578523635864258e+00
1.088398337364196777e+00 2.133145093917846680e+00
1.091055750846862793e+00 2.018074035644531250e+00
1.092873215675354004e+00 1.935809612274169922e+00
1.093300700187683105e+00 1.916147708892822266e+00
1.095700621604919434e+00 1.804339528083801270e+00
1.100125789642333984e+00 1.610015392303466797e+00
1.100280165672302246e+00 1.603862166404724121e+00
1.104512929916381836e+00 1.439503788948059082e+00
1.104626297950744629e+00 1.435220122337341309e+00
1.105019211769104004e+00 1.420429468154907227e+00
1.106213331222534180e+00 1.376016378402709961e+00
1.118122696876525879e+00 9.870444536209106445e-01
1.126872539520263672e+00 7.691599130630493164e-01
1.127957940101623535e+00 7.466087937355041504e-01
1.128124952316284180e+00 7.432652711868286133e-01
1.128628849983215332e+00 7.334576249122619629e-01
1.132900595664978027e+00 6.735367774963378906e-01
1.133203506469726562e+00 6.701672673225402832e-01
1.133561372756958008e+00 6.662610173225402832e-01
1.134426236152648926e+00 6.571303009986877441e-01
1.136279225349426270e+00 6.388611793518066406e-01
1.137385487556457520e+00 6.286816000938415527e-01
1.139309287071228027e+00 6.120160818099975586e-01
1.141579866409301758e+00 5.935899615287780762e-01
1.141712188720703125e+00 5.925464034080505371e-01
1.143466472625732422e+00 5.789096355438232422e-01
1.145301342010498047e+00 5.649154782295227051e-01
1.145317792892456055e+00 5.647903084754943848e-01
1.145469903945922852e+00 5.636379718780517578e-01
1.146024584770202637e+00 5.594415664672851562e-01
1.149079084396362305e+00 5.363793373107910156e-01
1.150436758995056152e+00 5.260694622993469238e-01
1.153993487358093262e+00 4.986910223960876465e-01
1.161226987838745117e+00 4.415870606899261475e-01
1.161351919174194336e+00 4.406137466430664062e-01
1.161650419235229492e+00 4.382954239845275879e-01
1.164995670318603516e+00 4.134694039821624756e-01
1.166015625000000000e+00 4.064681231975555420e-01
1.169287443161010742e+00 3.863999545574188232e-01
1.173023581504821777e+00 3.706193566322326660e-01
1.176858901977539062e+00 3.701526522636413574e-01
1.177068829536437988e+00 3.705297708511352539e-01
1.178128957748413086e+00 3.728176355361938477e-01
1.178758263587951660e+00 3.744422495365142822e-01
1.182020902633666992e+00 3.854285478591918945e-01
1.186966300010681152e+00 4.092208743095397949e-01
1.187402963638305664e+00 4.117416739463806152e-01
1.187691688537597656e+00 4.134496450424194336e-01
1.188930869102478027e+00 4.211651980876922607e-01
1.191723346710205078e+00 4.409808516502380371e-01
1.195692896842956543e+00 4.762673079967498779e-01
1.202131867408752441e+00 5.538365244865417480e-01
1.202340126037597656e+00 5.567303895950317383e-01
1.211247205734252930e+00 7.034878730773925781e-01
1.215189814567565918e+00 7.860254049301147461e-01
1.215731143951416016e+00 7.984095811843872070e-01
1.216410756111145020e+00 8.143509626388549805e-01
1.217338919639587402e+00 8.368355631828308105e-01
1.218364119529724121e+00 8.626397848129272461e-01
1.220137119293212891e+00 9.097445011138916016e-01
1.221582531929016113e+00 9.505665302276611328e-01
1.221974015235900879e+00 9.620138406753540039e-01
1.223401665687561035e+00 1.005212783813476562e+00
1.227123022079467773e+00 1.128958106040954590e+00
1.227759480476379395e+00 1.151911139488220215e+00
1.229872107505798340e+00 1.232426762580871582e+00
1.233304738998413086e+00 1.378178238868713379e+00
1.234386920928955078e+00 1.427920341491699219e+00
1.236680507659912109e+00 1.538830280303955078e+00
1.236764550209045410e+00 1.543024420738220215e+00
1.236955761909484863e+00 1.552594423294067383e+00
1.237207055091857910e+00 1.565235733985900879e+00
1.240056872367858887e+00 1.712793111801147461e+00
1.241560697555541992e+00 1.792798757553100586e+00
1.244904398918151855e+00 1.971624135971069336e+00
1.247978568077087402e+00 2.131568670272827148e+00
1.250501513481140137e+00 2.255288839340209961e+00
1.250599384307861328e+00 2.259903192520141602e+00
1.251749038696289062e+00 2.312920093536376953e+00
1.259800434112548828e+00 2.606429100036621094e+00
1.260092496871948242e+00 2.614102602005004883e+00
1.261521339416503906e+00 2.648345470428466797e+00
1.262090086936950684e+00 2.660429477691650391e+00
1.262838482856750488e+00 2.674963474273681641e+00
1.263693690299987793e+00 2.689657688140869141e+00
1.265884041786193848e+00 2.717941761016845703e+00
1.270853996276855469e+00 2.733538627624511719e+00
1.271112322807312012e+00 2.732661247253417969e+00
1.272211909294128418e+00 2.727710485458374023e+00
1.275341510772705078e+00 2.727213382720947266e+00
1.287462592124938965e+00 2.529906988143920898e+00
1.292702198028564453e+00 2.331002950668334961e+00
1.292810320854187012e+00 2.326373577117919922e+00
1.292884111404418945e+00 2.323205232620239258e+00
1.299131751060485840e+00 2.032326459884643555e+00
1.299894452095031738e+00 1.995578646659851074e+00
1.304333925247192383e+00 1.797160148620605469e+00
1.305681943893432617e+00 1.742948055267333984e+00
1.307009696960449219e+00 1.691203117370605469e+00
1.308316349983215332e+00 1.641437292098999023e+00
1.313790440559387207e+00 1.441567301750183105e+00
1.315106272697448730e+00 1.395212650299072266e+00
1.315775752067565918e+00 1.371849894523620605e+00
1.316204428672790527e+00 1.356963396072387695e+00
1.318764209747314453e+00 1.269209027290344238e+00
1.319191455841064453e+00 1.254737138748168945e+00
1.322930335998535156e+00 1.129971742630004883e+00
1.324084997177124023e+00 1.092167615890502930e+00
1.327980279922485352e+00 9.679529666900634766e-01
1.328119277954101562e+00 9.636356234550476074e-01
1.332700967788696289e+00 8.271562457084655762e-01
1.333551168441772461e+00 8.032498359680175781e-01
1.333999514579772949e+00 7.908438444137573242e-01
1.334564566612243652e+00 7.754143476486206055e-01
1.334653139114379883e+00 7.730165123939514160e-01
1.348195552825927734e+00 4.833337366580963135e-01
1.350499629974365234e+00 4.575811326503753662e-01
1.350616455078125000e+00 4.571198225021362305e-01
1.351027250289916992e+00 4.561392068862915039e-01
1.354693651199340820e+00 4.619829952716827393e-01
1.354714870452880859e+00 4.620452523231506348e-01
1.357628226280212402e+00 4.719486832618713379e-01
1.359731078147888184e+00 4.801281094551086426e-01
1.360210776329040527e+00 4.820415079593658447e-01
1.360293388366699219e+00 4.823714792728424072e-01
1.364231348037719727e+00 4.975774288177490234e-01
1.364685773849487305e+00 4.991791248321533203e-01
1.371726870536804199e+00 5.162011981010437012e-01
1.372818708419799805e+00 5.172924995422363281e-01
1.376049518585205078e+00 5.182653665542602539e-01
1.377736687660217285e+00 5.178899765014648438e-01
1.378232598304748535e+00 5.177190899848937988e-01
1.379585266113281250e+00 5.171970129013061523e-01
1.379758834838867188e+00 5.171289443969726562e-01
1.381434559822082520e+00 5.165572166442871094e-01
1.384045720100402832e+00 5.164435505867004395e-01
1.387286782264709473e+00 5.190976262092590332e-01
1.387363076210021973e+00 5.192176103591918945e-01
1.391975164413452148e+00 5.532305836677551270e-01
1.392327427864074707e+00 5.588603019714355469e-01
1.393031001091003418e+00 5.704823136329650879e-01
1.395457983016967773e+00 6.136460304260253906e-01
1.400823593139648438e+00 7.257374525070190430e-01
1.401699304580688477e+00 7.464763522148132324e-01
1.404667258262634277e+00 8.226246237754821777e-01
1.405532836914062500e+00 8.466432690620422363e-01
1.407989382743835449e+00 9.195299148559570312e-01
1.408342480659484863e+00 9.305913448333740234e-01
1.408940672874450684e+00 9.496693611145019531e-01
1.409233212471008301e+00 9.591539502143859863e-01
1.409928441047668457e+00 9.821026325225830078e-01
1.414284586906433105e+00 1.139075279235839844e+00
1.415039896965026855e+00 1.168605923652648926e+00
1.416822910308837891e+00 1.240994930267333984e+00
1.417469739913940430e+00 1.268164038658142090e+00
1.425094127655029297e+00 1.620270609855651855e+00
1.430524110794067383e+00 1.893457055091857910e+00
1.432664871215820312e+00 2.000826597213745117e+00
1.432724714279174805e+00 2.003798246383666992e+00
1.433402538299560547e+00 2.037290334701538086e+00
1.434680223464965820e+00 2.099505901336669922e+00
1.435696244239807129e+00 2.147945880889892578e+00
1.435753583908081055e+00 2.150649785995483398e+00
1.435907363891601562e+00 2.157882690429687500e+00
1.438958168029785156e+00 2.295711755752563477e+00
1.440196037292480469e+00 2.348418235778808594e+00
1.440749645233154297e+00 2.371440649032592773e+00
1.440797448158264160e+00 2.373414754867553711e+00
1.441877365112304688e+00 2.417541503906250000e+00
1.441998243331909180e+00 2.422439336776733398e+00
1.442055225372314453e+00 2.424746990203857422e+00
1.442352175712585449e+00 2.436757802963256836e+00
1.444862484931945801e+00 2.539201974868774414e+00
1.446209907531738281e+00 2.594568490982055664e+00
1.448637485504150391e+00 2.685782909393310547e+00
1.449129104614257812e+00 2.702026367187500000e+00
1.453712701797485352e+00 2.806473731994628906e+00
1.455732226371765137e+00 2.823155164718627930e+00
1.461017727851867676e+00 2.781120300292968750e+00
1.464526772499084473e+00 2.692843437194824219e+00
1.466607928276062012e+00 2.623718738555908203e+00
1.470666885375976562e+00 2.470697641372680664e+00
1.471665263175964355e+00 2.431111812591552734e+00
1.474172353744506836e+00 2.327834129333496094e+00
1.474216461181640625e+00 2.325959205627441406e+00
1.479487180709838867e+00 2.086851358413696289e+00
1.480453133583068848e+00 2.040042161941528320e+00
1.481095671653747559e+00 2.008476972579956055e+00
1.483267784118652344e+00 1.899629712104797363e+00
1.487691640853881836e+00 1.671952009201049805e+00
1.494454622268676758e+00 1.334870815277099609e+00
1.495492219924926758e+00 1.286902427673339844e+00
1.495709538459777832e+00 1.277051806449890137e+00
1.495806336402893066e+00 1.272687792778015137e+00
1.496040225028991699e+00 1.262201666831970215e+00
1.496810317039489746e+00 1.228321075439453125e+00
1.497061848640441895e+00 1.217479109764099121e+00
1.498355507850646973e+00 1.163589835166931152e+00
1.501159191131591797e+00 1.058369398117065430e+00
1.501753211021423340e+00 1.038109540939331055e+00
1.502607703208923340e+00 1.010126471519470215e+00
1.503216385841369629e+00 9.909755587577819824e-01
1.503222703933715820e+00 9.907799959182739258e-01
1.503499150276184082e+00 9.822883605957031250e-01
1.504316449165344238e+00 9.578715562820434570e-01
1.505212187767028809e+00 9.322013854980468750e-01
1.507096529006958008e+00 8.814013600349426270e-01
1.507102489471435547e+00 8.812465071678161621e-01
1.508242130279541016e+00 8.523911833763122559e-01
1.510872364044189453e+00 7.904181480407714844e-01
1.511170864105224609e+00 7.837589979171752930e-01
1.513947129249572754e+00 7.251000404357910156e-01
1.514232635498046875e+00 7.193852663040161133e-01
1.517786145210266113e+00 6.527392268180847168e-01
1.520547628402709961e+00 6.062167286872863770e-01
1.521840691566467285e+00 5.858907699584960938e-01
1.523912906646728516e+00 5.551698207855224609e-01
1.527568101882934570e+00 5.066574811935424805e-01
1.530726671218872070e+00 4.712015390396118164e-01
1.536806821823120117e+00 4.237450063228607178e-01
1.537151098251342773e+00 4.219960272312164307e-01
1.538443446159362793e+00 4.163926541805267334e-01
1.541505336761474609e+00 4.092638492584228516e-01
1.543408155441284180e+00 4.092051982879638672e-01
1.543968796730041504e+00 4.098251163959503174e-01
1.548198223114013672e+00 4.237626194953918457e-01
1.551275610923767090e+00 4.442844688892364502e-01
1.553342580795288086e+00 4.633072316646575928e-01
1.555743217468261719e+00 4.916983544826507568e-01
1.559291243553161621e+00 5.496572256088256836e-01
1.562154531478881836e+00 6.122494935989379883e-01
1.563623547554016113e+00 6.497581005096435547e-01
1.569477319717407227e+00 8.296170234680175781e-01
1.570261955261230469e+00 8.568117618560791016e-01
1.570281505584716797e+00 8.574999570846557617e-01
1.574351191520690918e+00 1.007618188858032227e+00
1.575029015541076660e+00 1.033875346183776855e+00
1.578444361686706543e+00 1.170170903205871582e+00
1.579535722732543945e+00 1.214789628982543945e+00
1.579546213150024414e+00 1.215221405029296875e+00
1.583061099052429199e+00 1.360673904418945312e+00
1.584864735603332520e+00 1.435218691825866699e+00
1.586966156959533691e+00 1.520747184753417969e+00
1.591918468475341797e+00 1.714665412902832031e+00
1.598372340202331543e+00 1.959460258483886719e+00
1.599385380744934082e+00 2.012012720108032227e+00
1.605204463005065918e+00 2.371068477630615234e+00
1.606332540512084961e+00 2.434594392776489258e+00
1.612679958343505859e+00 2.715308904647827148e+00
1.613226413726806641e+00 2.731915235519409180e+00
1.613754868507385254e+00 2.746639251708984375e+00
1.614196300506591797e+00 2.757901906967163086e+00
1.614804744720458984e+00 2.771836757659912109e+00
1.615015983581542969e+00 2.776234865188598633e+00
1.618261337280273438e+00 2.814024209976196289e+00
1.618872165679931641e+00 2.814948797225952148e+00
1.620205521583557129e+00 2.810502767562866211e+00
1.621039748191833496e+00 2.803343296051025391e+00
1.628012895584106445e+00 2.621861219406127930e+00
1.630329728126525879e+00 2.516474485397338867e+00
1.632490396499633789e+00 2.403372764587402344e+00
1.633889794349670410e+00 2.330332517623901367e+00
1.633983373641967773e+00 2.325697183609008789e+00
1.635053873062133789e+00 2.275572299957275391e+00
1.635440587997436523e+00 2.258485317230224609e+00
1.639327168464660645e+00 2.087843656539916992e+00
1.639488935470581055e+00 2.080378293991088867e+00
1.639645695686340332e+00 2.073107957839965820e+00
1.640636086463928223e+00 2.026320219039916992e+00
1.643595576286315918e+00 1.878104209899902344e+00
1.643813014030456543e+00 1.866757750511169434e+00
1.649838089942932129e+00 1.534845352172851562e+00
1.651472687721252441e+00 1.441611409187316895e+00
1.653475880622863770e+00 1.327677965164184570e+00
1.657707929611206055e+00 1.095555782318115234e+00
1.660033583641052246e+00 9.780273437500000000e-01
1.661530494689941406e+00 9.081058502197265625e-01
1.663260936737060547e+00 8.344920873641967773e-01
1.664829850196838379e+00 7.760031819343566895e-01
1.671392202377319336e+00 6.334011554718017578e-01
1.672432899475097656e+00 6.220966577529907227e-01
1.676102042198181152e+00 5.907022953033447266e-01
1.677155494689941406e+00 5.827509164810180664e-01
1.677204489707946777e+00 5.823851823806762695e-01
1.677333593368530273e+00 5.814186334609985352e-01
1.678039789199829102e+00 5.761516690254211426e-01
1.679732203483581543e+00 5.633828043937683105e-01
1.680209398269653320e+00 5.596626996994018555e-01
1.683676123619079590e+00 5.296245217323303223e-01
1.684811234474182129e+00 5.185009837150573730e-01
1.690229058265686035e+00 4.601880311965942383e-01
1.692367434501647949e+00 4.375593960285186768e-01
1.692456007003784180e+00 4.366560876369476318e-01
1.701989889144897461e+00 3.653312921524047852e-01
1.702985286712646484e+00 3.610992431640625000e-01
1.703062057495117188e+00 3.608024716377258301e-01
1.703543543815612793e+00 3.590403199195861816e-01
1.705298304557800293e+00 3.542720973491668701e-01
1.706242561340332031e+00 3.529516160488128662e-01
1.715539574623107910e+00 4.243208765983581543e-01
1.723813652992248535e+00 7.100130915641784668e-01
1.729330301284790039e+00 9.605147838592529297e-01
1.735303401947021484e+00 1.258708596229553223e+00
1.737588405609130859e+00 1.374567866325378418e+00
1.737933278083801270e+00 1.391968369483947754e+00
1.737987160682678223e+00 1.394686341285705566e+00
1.738184690475463867e+00 1.404637455940246582e+00
1.740707755088806152e+00 1.531153678894042969e+00
1.748343586921691895e+00 1.920164942741394043e+00
1.752435088157653809e+00 2.144395828247070312e+00
1.753022313117980957e+00 2.175717353820800781e+00
1.754842400550842285e+00 2.268676757812500000e+00
1.757307767868041992e+00 2.381802558898925781e+00
1.759373784065246582e+00 2.463225126266479492e+00
1.762644290924072266e+00 2.563156366348266602e+00
1.766250252723693848e+00 2.626859188079833984e+00
1.767816901206970215e+00 2.639256715774536133e+00
1.769601106643676758e+00 2.644529104232788086e+00
1.775065541267395020e+00 2.595380783081054688e+00
1.776382207870483398e+00 2.561026573181152344e+00
1.776438117027282715e+00 2.559356689453125000e+00
1.779273390769958496e+00 2.453710079193115234e+00
1.780558586120605469e+00 2.393752336502075195e+00
1.783558011054992676e+00 2.231144905090332031e+00
1.787988424301147461e+00 1.953369379043579102e+00
1.788226485252380371e+00 1.937716722488403320e+00
1.788377285003662109e+00 1.927777528762817383e+00
1.790539860725402832e+00 1.783735990524291992e+00
1.790923595428466797e+00 1.757974147796630859e+00
1.792843580245971680e+00 1.628815054893493652e+00
1.793770909309387207e+00 1.566578626632690430e+00
1.795318961143493652e+00 1.463828921318054199e+00
1.796095490455627441e+00 1.413587808609008789e+00
1.797203660011291504e+00 1.344905376434326172e+00
1.800384759902954102e+00 1.176333069801330566e+00
1.804962158203125000e+00 9.833168387413024902e-01
1.807928800582885742e+00 8.709637522697448730e-01
1.809330701828002930e+00 8.205305933952331543e-01
1.811017155647277832e+00 7.623167037963867188e-01
1.816563606262207031e+00 5.926976799964904785e-01
1.816844463348388672e+00 5.851048231124877930e-01
1.818541407585144043e+00 5.414842367172241211e-01
1.818779587745666504e+00 5.356782078742980957e-01
1.819103837013244629e+00 5.279026031494140625e-01
1.821206569671630859e+00 4.812634587287902832e-01
1.822258234024047852e+00 4.608668982982635498e-01
1.822500586509704590e+00 4.565799832344055176e-01
1.827538490295410156e+00 4.218972623348236084e-01
1.827637553215026855e+00 4.216138720512390137e-01
1.829329013824462891e+00 4.171908497810363770e-01
1.830641150474548340e+00 4.140339493751525879e-01
1.831187129020690918e+00 4.127326905727386475e-01
1.833668112754821777e+00 4.070068001747131348e-01
1.834583759307861328e+00 4.051903784275054932e-01
1.836741328239440918e+00 4.022228121757507324e-01
1.836808085441589355e+00 4.021684527397155762e-01
1.838712573051452637e+00 4.018103480339050293e-01
1.839277863502502441e+00 4.022055864334106445e-01
1.840042948722839355e+00 4.031568765640258789e-01
1.842469334602355957e+00 4.098790884017944336e-01
1.842515587806701660e+00 4.100695252418518066e-01
1.843061208724975586e+00 4.125118851661682129e-01
1.846529245376586914e+00 4.370053410530090332e-01
1.848120331764221191e+00 4.530894160270690918e-01
1.848778128623962402e+00 4.605348706245422363e-01
1.849101185798645020e+00 4.643540382385253906e-01
1.850857019424438477e+00 4.869197607040405273e-01
1.851240873336791992e+00 4.922507107257843018e-01
1.851944446563720703e+00 5.023872852325439453e-01
1.853474140167236328e+00 5.260696411132812500e-01
1.853673100471496582e+00 5.293181538581848145e-01
1.856039881706237793e+00 5.711312294006347656e-01
1.857954740524291992e+00 6.097687482833862305e-01
1.859321236610412598e+00 6.405605673789978027e-01
1.859909653663635254e+00 6.547888517379760742e-01
1.861600637435913086e+00 6.995957493782043457e-01
1.864971518516540527e+00 8.127706646919250488e-01
1.867579936981201172e+00 9.234230518341064453e-01
1.869783639907836914e+00 1.026847004890441895e+00
1.873383879661560059e+00 1.207803010940551758e+00
1.875304579734802246e+00 1.308913350105285645e+00
1.876539230346679688e+00 1.375508546829223633e+00
1.876633644104003906e+00 1.380658507347106934e+00
1.876752972602844238e+00 1.387180089950561523e+00
1.877429604530334473e+00 1.424446821212768555e+00
1.878282546997070312e+00 1.472201704978942871e+00
1.878452301025390625e+00 1.481823921203613281e+00
1.881909489631652832e+00 1.689630627632141113e+00
1.884817719459533691e+00 1.883553862571716309e+00
1.887340664863586426e+00 2.056544303894042969e+00
1.887823104858398438e+00 2.089335441589355469e+00
1.889594316482543945e+00 2.207546234130859375e+00
1.898919939994812012e+00 2.695882320404052734e+00
1.899425983428955078e+00 2.712750196456909180e+00
1.902860283851623535e+00 2.794187068939208984e+00
1.903967499732971191e+00 2.806183099746704102e+00
1.904633283615112305e+00 2.809137821197509766e+00
1.909757018089294434e+00 2.707955121994018555e+00
1.910543918609619141e+00 2.674745798110961914e+00
1.910712838172912598e+00 2.667146205902099609e+00
1.913543820381164551e+00 2.522415161132812500e+00
1.914527177810668945e+00 2.466717004776000977e+00
1.919010877609252930e+00 2.181213378906250000e+00
1.919047832489013672e+00 2.178663015365600586e+00
1.920755863189697266e+00 2.058094263076782227e+00
1.923694729804992676e+00 1.842286705970764160e+00
1.924829602241516113e+00 1.757909178733825684e+00
1.926015734672546387e+00 1.670187115669250488e+00
1.929855465888977051e+00 1.399233341217041016e+00
1.930339694023132324e+00 1.367139339447021484e+00
1.930714607238769531e+00 1.342643857002258301e+00
1.933689594268798828e+00 1.159009695053100586e+00
1.938561081886291504e+00 8.990071415901184082e-01
1.938647985458374023e+00 8.948322534561157227e-01
1.940409183502197266e+00 8.138300180435180664e-01
1.941809535026550293e+00 7.545056343078613281e-01
1.942919611930847168e+00 7.113174796104431152e-01
1.945999503135681152e+00 6.428087949752807617e-01
1.946965575218200684e+00 6.315692067146301270e-01
1.947154998779296875e+00 6.294894218444824219e-01
1.947343111038208008e+00 6.274536848068237305e-01
1.948850989341735840e+00 6.118943691253662109e-01
1.949680924415588379e+00 6.036426424980163574e-01
1.950319290161132812e+00 5.973069071769714355e-01
1.956328392028808594e+00 5.220736265182495117e-01
1.957082867622375488e+00 5.090280175209045410e-01
1.958682179450988770e+00 4.790688157081604004e-01
1.959500074386596680e+00 4.628114104270935059e-01
1.959982514381408691e+00 4.530043900012969971e-01
1.963502287864685059e+00 3.815350830554962158e-01
1.969880223274230957e+00 4.178869724273681641e-01
1.972009420394897461e+00 4.463423490524291992e-01
1.973471403121948242e+00 4.674491882324218750e-01
1.976610660552978516e+00 5.150803327560424805e-01
1.976670145988464355e+00 5.159956216812133789e-01
1.978243112564086914e+00 5.401284694671630859e-01
1.981306314468383789e+00 5.854727029800415039e-01
1.982184767723083496e+00 5.978363752365112305e-01
1.982657074928283691e+00 6.044046282768249512e-01
1.984349846839904785e+00 6.277927756309509277e-01
1.985384941101074219e+00 6.422206163406372070e-01
1.986396431922912598e+00 6.566209793090820312e-01
1.988786935806274414e+00 6.927864551544189453e-01
1.989356756210327148e+00 7.020220756530761719e-01
1.989584326744079590e+00 7.057919502258300781e-01
1.990306377410888672e+00 7.180848121643066406e-01
1.993995666503906250e+00 7.906008362770080566e-01
1.994275808334350586e+00 7.968918681144714355e-01
1.994385123252868652e+00 7.993803620338439941e-01
1.996001005172729492e+00 8.385187983512878418e-01
1.997725963592529297e+00 8.992853760719299316e-01
1.998290061950683594e+00 9.278354048728942871e-01
1.998340487480163574e+00 9.303938746452331543e-01


==> figsData/1st_experiment/fbkan_low.txt <==
1.593828201293945312e-04 9.594578146934509277e-01
1.280069351196289062e-03 9.605622887611389160e-01
3.920078277587890625e-03 9.631727933883666992e-01
5.067110061645507812e-03 9.643102288246154785e-01
5.607843399047851562e-03 9.648470282554626465e-01
5.656361579895019531e-03 9.648951888084411621e-01
1.356577873229980469e-02 9.727599024772644043e-01
1.400804519653320312e-02 9.731976985931396484e-01
1.408410072326660156e-02 9.732730388641357422e-01
1.423883438110351562e-02 9.734261631965637207e-01
1.639366149902343750e-02 9.755485057830810547e-01
1.812243461608886719e-02 9.772318601608276367e-01
1.893711090087890625e-02 9.780165553092956543e-01
2.077877521514892578e-02 9.797598123550415039e-01
2.431917190551757812e-02 9.829126596450805664e-01
2.584457397460937500e-02 9.841357469558715820e-01
2.638542652130126953e-02 9.845409989356994629e-01
2.659046649932861328e-02 9.846901297569274902e-01
2.833938598632812500e-02 9.858496785163879395e-01
2.853453159332275391e-02 9.859654307365417480e-01
3.266966342926025391e-02 9.877040386199951172e-01
3.549623489379882812e-02 9.882341027259826660e-01
3.666055202484130859e-02 9.883574247360229492e-01
3.732383251190185547e-02 9.884117841720581055e-01
3.800177574157714844e-02 9.884589314460754395e-01
3.870666027069091797e-02 9.885007143020629883e-01
4.030954837799072266e-02 9.885810613632202148e-01
4.133880138397216797e-02 9.886302351951599121e-01
4.181480407714843750e-02 9.886539578437805176e-01
4.205477237701416016e-02 9.886665344238281250e-01
4.735648632049560547e-02 9.891380667686462402e-01
5.123674869537353516e-02 9.899160861968994141e-01
5.217564105987548828e-02 9.901847839355468750e-01
5.336737632751464844e-02 9.905799627304077148e-01
5.352103710174560547e-02 9.906354546546936035e-01
5.550134181976318359e-02 9.914551973342895508e-01
5.585289001464843750e-02 9.916220903396606445e-01
5.702829360961914062e-02 9.922302961349487305e-01
5.712676048278808594e-02 9.922848939895629883e-01
5.842006206512451172e-02 9.930574893951416016e-01
6.529152393341064453e-02 9.992014169692993164e-01
6.557011604309082031e-02 9.995343685150146484e-01
6.595158576965332031e-02 1.000002384185791016e+00
6.759691238403320312e-02 1.002184391021728516e+00
6.808733940124511719e-02 1.002887845039367676e+00
6.896090507507324219e-02 1.004204034805297852e+00
6.923377513885498047e-02 1.004631996154785156e+00
6.963527202606201172e-02 1.005276799201965332e+00
7.263004779815673828e-02 1.010666847229003906e+00
7.372033596038818359e-02 1.012895345687866211e+00
7.439851760864257812e-02 1.014356255531311035e+00
7.713067531585693359e-02 1.020833373069763184e+00
7.835435867309570312e-02 1.024044752120971680e+00
8.233451843261718750e-02 1.035736441612243652e+00
8.248162269592285156e-02 1.036200046539306641e+00
8.502149581909179688e-02 1.044381737709045410e+00
8.606147766113281250e-02 1.047717094421386719e+00
8.847510814666748047e-02 1.054854154586791992e+00
8.993494510650634766e-02 1.058542728424072266e+00
9.129476547241210938e-02 1.061613559722900391e+00
9.213042259216308594e-02 1.063388705253601074e+00
9.294033050537109375e-02 1.065062046051025391e+00
9.528899192810058594e-02 1.069834470748901367e+00
9.637689590454101562e-02 1.072069406509399414e+00
9.828090667724609375e-02 1.076098322868347168e+00
9.840846061706542969e-02 1.076374888420104980e+00
1.047896146774291992e-01 1.091716289520263672e+00
1.053872108459472656e-01 1.093328237533569336e+00
1.055673360824584961e-01 1.093820691108703613e+00
1.090300083160400391e-01 1.103898525238037109e+00
1.135122776031494141e-01 1.118744611740112305e+00
1.182328462600708008e-01 1.136597990989685059e+00
1.210693120956420898e-01 1.148364543914794922e+00
1.230605840682983398e-01 1.157052278518676758e+00
1.239149570465087891e-01 1.160880804061889648e+00
1.239197254180908203e-01 1.160902380943298340e+00
1.277488470077514648e-01 1.178728342056274414e+00
1.292003393173217773e-01 1.185738086700439453e+00
1.294447183609008789e-01 1.186930418014526367e+00
1.296858787536621094e-01 1.188110351562500000e+00
1.313931941986083984e-01 1.196551561355590820e+00
1.347789764404296875e-01 1.213689088821411133e+00
1.415855884552001953e-01 1.249237537384033203e+00
1.436043977737426758e-01 1.259931921958923340e+00
1.449595689773559570e-01 1.267120003700256348e+00
1.458986997604370117e-01 1.272098302841186523e+00
1.486786603927612305e-01 1.286759734153747559e+00
1.564149856567382812e-01 1.321689486503601074e+00
1.577286720275878906e-01 1.325349688529968262e+00
1.594332456588745117e-01 1.329758644104003906e+00
1.602284908294677734e-01 1.331809759140014648e+00
1.620544195175170898e-01 1.336677908897399902e+00
1.625462770462036133e-01 1.338044285774230957e+00
1.649062633514404297e-01 1.345021367073059082e+00
1.681990623474121094e-01 1.356148719787597656e+00
1.692152023315429688e-01 1.359935164451599121e+00
1.699557304382324219e-01 1.362800836563110352e+00
1.715193986892700195e-01 1.369145512580871582e+00
1.719764471054077148e-01 1.371074914932250977e+00
1.763110160827636719e-01 1.391054272651672363e+00
1.824314594268798828e-01 1.424308776855468750e+00
1.833976507186889648e-01 1.430079817771911621e+00
1.864098310470581055e-01 1.448950648307800293e+00
1.893301010131835938e-01 1.468484401702880859e+00
1.958770751953125000e-01 1.516507744789123535e+00
1.981709003448486328e-01 1.534652948379516602e+00
1.988960504531860352e-01 1.540523648262023926e+00
1.992868185043334961e-01 1.543713450431823730e+00
2.005997896194458008e-01 1.554564833641052246e+00
2.044917345046997070e-01 1.587895870208740234e+00
2.055209875106811523e-01 1.596987247467041016e+00
2.064926624298095703e-01 1.605670094490051270e+00
2.096439599990844727e-01 1.634452462196350098e+00
2.148382663726806641e-01 1.683593392372131348e+00
2.156174182891845703e-01 1.691086530685424805e+00
2.165795564651489258e-01 1.700355172157287598e+00
2.191557884216308594e-01 1.725108146667480469e+00
2.201206684112548828e-01 1.734288811683654785e+00
2.210215330123901367e-01 1.742792606353759766e+00
2.239531278610229492e-01 1.770063161849975586e+00
2.246803045272827148e-01 1.776769280433654785e+00
2.250140905380249023e-01 1.779844045639038086e+00
2.258135080337524414e-01 1.787205219268798828e+00
2.303103208541870117e-01 1.828735351562500000e+00
2.327653169631958008e-01 1.851593971252441406e+00
2.361489534378051758e-01 1.883341193199157715e+00
2.376819849014282227e-01 1.897810935974121094e+00
2.408546209335327148e-01 1.927903652191162109e+00
2.420070171356201172e-01 1.938878178596496582e+00
2.421658039093017578e-01 1.940391659736633301e+00
2.458133697509765625e-01 1.975262165069580078e+00
2.466630935668945312e-01 1.983409643173217773e+00
2.474709749221801758e-01 1.991163611412048340e+00
2.529964447021484375e-01 2.044357061386108398e+00
2.568554878234863281e-01 2.081608295440673828e+00
2.585487365722656250e-01 2.097958087921142578e+00
2.591168880462646484e-01 2.103442907333374023e+00
2.621200084686279297e-01 2.132407188415527344e+00
2.669931650161743164e-01 2.179200887680053711e+00
2.686095237731933594e-01 2.194615840911865234e+00
2.703243494033813477e-01 2.210878610610961914e+00
2.723408937454223633e-01 2.229847908020019531e+00
2.726918458938598633e-01 2.233129501342773438e+00
2.733060121536254883e-01 2.238855123519897461e+00
2.741192579269409180e-01 2.246403217315673828e+00
2.756057977676391602e-01 2.260087728500366211e+00
2.795958518981933594e-01 2.295885801315307617e+00
2.831476926803588867e-01 2.325896739959716797e+00
2.835770845413208008e-01 2.329330444335937500e+00
2.853271961212158203e-01 2.342718839645385742e+00
2.858523130416870117e-01 2.346533060073852539e+00
2.876566648483276367e-01 2.358979225158691406e+00
2.889826297760009766e-01 2.367603302001953125e+00
2.898697853088378906e-01 2.373190879821777344e+00
2.927818298339843750e-01 2.390820503234863281e+00
2.940678596496582031e-01 2.398355484008789062e+00
2.958778142929077148e-01 2.408776283264160156e+00
2.983198165893554688e-01 2.422591924667358398e+00
2.993872165679931641e-01 2.428569793701171875e+00
2.994101047515869141e-01 2.428697824478149414e+00
3.009674549102783203e-01 2.437378644943237305e+00
3.010350465774536133e-01 2.437754631042480469e+00
3.046348094940185547e-01 2.457774877548217773e+00
3.046497106552124023e-01 2.457858562469482422e+00
3.053472042083740234e-01 2.461750984191894531e+00
3.053586483001708984e-01 2.461815118789672852e+00
3.067626953125000000e-01 2.469681739807128906e+00
3.067811727523803711e-01 2.469784975051879883e+00
3.111194372177124023e-01 2.494482755661010742e+00
3.118435144424438477e-01 2.498675346374511719e+00
3.122361898422241211e-01 2.500957727432250977e+00
3.188325166702270508e-01 2.539980173110961914e+00
3.209886550903320312e-01 2.552562952041625977e+00
3.222427368164062500e-01 2.559571266174316406e+00
3.239207267761230469e-01 2.568323850631713867e+00
3.259482383728027344e-01 2.577762126922607422e+00
3.281072378158569336e-01 2.586750984191894531e+00
3.309166431427001953e-01 2.597651243209838867e+00
3.322722911834716797e-01 2.602786064147949219e+00
3.335123062133789062e-01 2.607466697692871094e+00
3.341878652572631836e-01 2.610018014907836914e+00
3.365275859832763672e-01 2.618894338607788086e+00
3.366594314575195312e-01 2.619397401809692383e+00
3.385196924209594727e-01 2.626524925231933594e+00
3.399310111999511719e-01 2.631971836090087891e+00
3.449652194976806641e-01 2.651460170745849609e+00
3.454543352127075195e-01 2.653334140777587891e+00
3.501577377319335938e-01 2.670698881149291992e+00
3.507530689239501953e-01 2.672769784927368164e+00
3.516502380371093750e-01 2.675816059112548828e+00
3.528662919998168945e-01 2.679782629013061523e+00
3.529479503631591797e-01 2.680041074752807617e+00
3.542972803115844727e-01 2.684173583984375000e+00
3.579331636428833008e-01 2.693663597106933594e+00
3.601944446563720703e-01 2.698087215423583984e+00
3.621410131454467773e-01 2.700831174850463867e+00
3.622989654541015625e-01 2.701007843017578125e+00
3.624528646469116211e-01 2.701172590255737305e+00
3.631637096405029297e-01 2.701843500137329102e+00
3.652486801147460938e-01 2.702889919281005859e+00
3.660490512847900391e-01 2.702883481979370117e+00
3.673100471496582031e-01 2.702325820922851562e+00
3.705067634582519531e-01 2.696623086929321289e+00
3.728197813034057617e-01 2.687736988067626953e+00
3.740109205245971680e-01 2.681972503662109375e+00
3.752501010894775391e-01 2.675344467163085938e+00
3.789209127426147461e-01 2.652697324752807617e+00
3.821338415145874023e-01 2.629813909530639648e+00
3.825600147247314453e-01 2.626591682434082031e+00
3.831323385238647461e-01 2.622199535369873047e+00
3.915102481842041016e-01 2.549962282180786133e+00
3.916103839874267578e-01 2.549013614654541016e+00
3.936498165130615234e-01 2.529291391372680664e+00
3.941253423690795898e-01 2.524581909179687500e+00
4.067175388336181641e-01 2.386049747467041016e+00
4.072384834289550781e-01 2.379791736602783203e+00
4.078866243362426758e-01 2.371952295303344727e+00
4.082623720169067383e-01 2.367379665374755859e+00
4.096398353576660156e-01 2.350447654724121094e+00
4.119712114334106445e-01 2.321165323257446289e+00
4.185005426406860352e-01 2.230563879013061523e+00
4.197065830230712891e-01 2.211292266845703125e+00
4.207377433776855469e-01 2.194517850875854492e+00
4.213798046112060547e-01 2.183976411819458008e+00
4.234149456024169922e-01 2.150199890136718750e+00
4.271247386932373047e-01 2.087690830230712891e+00
4.286482334136962891e-01 2.061812877655029297e+00
4.289233684539794922e-01 2.057132244110107422e+00
4.297643899917602539e-01 2.042815446853637695e+00
4.318109750747680664e-01 2.007959604263305664e+00
4.335848093032836914e-01 1.977790355682373047e+00
4.375729560852050781e-01 1.910449743270874023e+00
4.419140815734863281e-01 1.838622212409973145e+00
4.423404932022094727e-01 1.831683635711669922e+00
4.462416172027587891e-01 1.769392490386962891e+00
4.476354122161865234e-01 1.747662425041198730e+00
4.483575820922851562e-01 1.736509561538696289e+00
4.493169784545898438e-01 1.721803307533264160e+00
4.537403583526611328e-01 1.655558109283447266e+00
4.545769691467285156e-01 1.643304347991943359e+00
4.555863142013549805e-01 1.628632664680480957e+00
4.589421749114990234e-01 1.580690383911132812e+00
4.596134424209594727e-01 1.571247935295104980e+00
4.603706598281860352e-01 1.560651063919067383e+00
4.610496759414672852e-01 1.551198363304138184e+00
4.684301614761352539e-01 1.450948357582092285e+00
4.754389524459838867e-01 1.357843637466430664e+00
4.775092601776123047e-01 1.329955458641052246e+00
4.815332889556884766e-01 1.274231433868408203e+00
4.918591976165771484e-01 1.128033638000488281e+00
4.921678304672241211e-01 1.123737692832946777e+00
4.924094676971435547e-01 1.120378851890563965e+00
4.950127601623535156e-01 1.084511756896972656e+00
4.956785440444946289e-01 1.075436949729919434e+00
5.046890974044799805e-01 9.571151733398437500e-01
5.074778795242309570e-01 9.223349094390869141e-01
5.114283561706542969e-01 8.746135234832763672e-01
5.154366493225097656e-01 8.280762434005737305e-01
5.155044794082641602e-01 8.273051381111145020e-01
5.169849395751953125e-01 8.106192946434020996e-01
5.225991010665893555e-01 7.497502565383911133e-01
5.228797197341918945e-01 7.467905282974243164e-01
5.250722169876098633e-01 7.224225997924804688e-01
5.278646945953369141e-01 6.885035634040832520e-01
5.311483144760131836e-01 6.499275565147399902e-01
5.319634675979614258e-01 6.406602859497070312e-01
5.334936380386352539e-01 6.236417889595031738e-01
5.373433828353881836e-01 5.832666158676147461e-01
5.374076366424560547e-01 5.826251506805419922e-01
5.401089191436767578e-01 5.567066073417663574e-01
5.410062074661254883e-01 5.485705733299255371e-01
5.434454679489135742e-01 5.277110338211059570e-01
5.488003492355346680e-01 4.886372089385986328e-01
5.490808486938476562e-01 4.868465065956115723e-01
5.516320466995239258e-01 4.716960489749908447e-01
5.539402961730957031e-01 4.596976637840270996e-01
5.550105571746826172e-01 4.546619057655334473e-01
5.580289363861083984e-01 4.421417117118835449e-01
5.588783025741577148e-01 4.390364587306976318e-01
5.620950460433959961e-01 4.287387132644653320e-01
5.642806291580200195e-01 4.228774905204772949e-01
5.670783519744873047e-01 4.163971841335296631e-01
5.703200101852416992e-01 4.098667502403259277e-01
5.716123580932617188e-01 4.074399173259735107e-01
5.725631713867187500e-01 4.056903123855590820e-01
5.726476907730102539e-01 4.055356383323669434e-01
5.728074312210083008e-01 4.052442908287048340e-01
5.733144283294677734e-01 4.043217897415161133e-01
5.767215490341186523e-01 3.981455862522125244e-01
5.778046846389770508e-01 3.961636126041412354e-01
5.805245637893676758e-01 3.911175429821014404e-01
5.823034048080444336e-01 3.877671658992767334e-01
5.838915109634399414e-01 3.847529888153076172e-01
5.853410959243774414e-01 3.819921314716339111e-01
5.865331888198852539e-01 3.797219991683959961e-01
5.884532928466796875e-01 3.760809302330017090e-01
5.891301631927490234e-01 3.748058676719665527e-01
5.914193391799926758e-01 3.705434203147888184e-01
5.974466800689697266e-01 3.599139750003814697e-01
5.990034341812133789e-01 3.573560416698455811e-01
5.993263721466064453e-01 3.568367063999176025e-01
5.995162725448608398e-01 3.565329313278198242e-01
5.999771356582641602e-01 3.558019399642944336e-01
6.020932197570800781e-01 3.525490462779998779e-01
6.021997928619384766e-01 3.523899316787719727e-01
6.028045415878295898e-01 3.514944016933441162e-01
6.034680604934692383e-01 3.505269289016723633e-01
6.054177284240722656e-01 3.477741181850433350e-01
6.057713031768798828e-01 3.472879827022552490e-01
6.059298515319824219e-01 3.470713496208190918e-01
6.068199872970581055e-01 3.458665609359741211e-01
6.105074882507324219e-01 3.410115540027618408e-01
6.128638982772827148e-01 3.379074633121490479e-01
6.147137880325317383e-01 3.354500234127044678e-01
6.182769536972045898e-01 3.309678435325622559e-01
6.222316026687622070e-01 3.272752165794372559e-01
6.226766109466552734e-01 3.269910812377929688e-01
6.259300708770751953e-01 3.259370326995849609e-01
6.272042989730834961e-01 3.260540962219238281e-01
6.280096769332885742e-01 3.262914717197418213e-01
6.286127567291259766e-01 3.265540003776550293e-01
6.287728548049926758e-01 3.266363441944122314e-01
6.296945810317993164e-01 3.272120356559753418e-01
6.312322616577148438e-01 3.285741209983825684e-01
6.339275836944580078e-01 3.322344422340393066e-01
6.355091333389282227e-01 3.351808190345764160e-01
6.381800174713134766e-01 3.415904343128204346e-01
6.382979154586791992e-01 3.419166505336761475e-01
6.413278579711914062e-01 3.515536189079284668e-01
6.417150497436523438e-01 3.529589474201202393e-01
6.533674001693725586e-01 4.127929806709289551e-01
6.545051336288452148e-01 4.203365147113800049e-01
6.570854187011718750e-01 4.382617473602294922e-01
6.573013067245483398e-01 4.397176206111907959e-01
6.576948165893554688e-01 4.422634541988372803e-01
6.586867570877075195e-01 4.484882056713104248e-01
6.590996980667114258e-01 4.511071443557739258e-01
6.608242988586425781e-01 4.624227285385131836e-01
6.618950366973876953e-01 4.697842597961425781e-01
6.640743017196655273e-01 4.856018126010894775e-01
6.643801927566528320e-01 4.879136383533477783e-01
6.657670736312866211e-01 4.986828267574310303e-01
6.681613922119140625e-01 5.184004902839660645e-01
6.783773899078369141e-01 6.181436777114868164e-01
6.784386634826660156e-01 6.188157200813293457e-01
6.825728416442871094e-01 6.661112904548645020e-01
6.853151321411132812e-01 6.996079683303833008e-01
6.855190992355346680e-01 7.021676898002624512e-01
6.864330768585205078e-01 7.137555480003356934e-01
6.908220052719116211e-01 7.721445560455322266e-01
6.914808750152587891e-01 7.813158035278320312e-01
6.914833784103393555e-01 7.813510894775390625e-01
6.920431852340698242e-01 7.892300486564636230e-01
6.943316459655761719e-01 8.222827911376953125e-01
6.966460943222045898e-01 8.571323156356811523e-01
6.984655857086181641e-01 8.855702877044677734e-01
7.029432058334350586e-01 9.596277475357055664e-01
7.038166522979736328e-01 9.747684001922607422e-01
7.045066356658935547e-01 9.868906736373901367e-01
7.076125144958496094e-01 1.043202877044677734e+00
7.077227830886840820e-01 1.045252680778503418e+00
7.096681594848632812e-01 1.081921577453613281e+00
7.122865915298461914e-01 1.132294654846191406e+00
7.123734951019287109e-01 1.133972167968750000e+00
7.139707803726196289e-01 1.164731860160827637e+00
7.153084278106689453e-01 1.190415382385253906e+00
7.153167724609375000e-01 1.190575718879699707e+00
7.170159816741943359e-01 1.223343968391418457e+00
7.199056148529052734e-01 1.280099749565124512e+00
7.225453853607177734e-01 1.333536624908447266e+00
7.258659601211547852e-01 1.403265714645385742e+00
7.285548448562622070e-01 1.461923241615295410e+00
7.294268608093261719e-01 1.481381416320800781e+00
7.309159040451049805e-01 1.515110015869140625e+00
7.316156625747680664e-01 1.531181931495666504e+00
7.327045202255249023e-01 1.556474208831787109e+00
7.418848276138305664e-01 1.783583998680114746e+00
7.422192096710205078e-01 1.792313694953918457e+00
7.429314851760864258e-01 1.811010003089904785e+00
7.450960874557495117e-01 1.868618845939636230e+00
7.492929697036743164e-01 1.983161687850952148e+00
7.506004571914672852e-01 2.019387483596801758e+00
7.535635232925415039e-01 2.101830005645751953e+00
7.546336650848388672e-01 2.131573438644409180e+00
7.558234930038452148e-01 2.164532423019409180e+00
7.563480138778686523e-01 2.179007053375244141e+00
7.588130235671997070e-01 2.246367931365966797e+00
7.592743635177612305e-01 2.258821010589599609e+00
7.594515085220336914e-01 2.263586759567260742e+00
7.610043287277221680e-01 2.304955720901489258e+00
7.636983394622802734e-01 2.374630928039550781e+00
7.671011686325073242e-01 2.457743883132934570e+00
7.706841230392456055e-01 2.537683486938476562e+00
7.738296985626220703e-01 2.599875688552856445e+00
7.766522169113159180e-01 2.647935390472412109e+00
7.772706747055053711e-01 2.657351493835449219e+00
7.825683355331420898e-01 2.719140768051147461e+00
7.831376791000366211e-01 2.723647832870483398e+00
7.845925092697143555e-01 2.733259201049804688e+00
7.848691940307617188e-01 2.734781026840209961e+00
7.861188650131225586e-01 2.740457057952880859e+00
7.884184122085571289e-01 2.745864868164062500e+00
7.893429994583129883e-01 2.746232509613037109e+00
7.971366643905639648e-01 2.709504127502441406e+00
7.975946664810180664e-01 2.705195426940917969e+00
8.000799417495727539e-01 2.677881717681884766e+00
8.000957965850830078e-01 2.677686691284179688e+00
8.009490966796875000e-01 2.666815519332885742e+00
8.052257299423217773e-01 2.601991415023803711e+00
8.070712089538574219e-01 2.569296121597290039e+00
8.077268600463867188e-01 2.557075977325439453e+00
8.100575208663940430e-01 2.511271715164184570e+00
8.111250400543212891e-01 2.489143848419189453e+00
8.116861581802368164e-01 2.477244377136230469e+00
8.172432184219360352e-01 2.350639581680297852e+00
8.191831111907958984e-01 2.303217649459838867e+00
8.204380273818969727e-01 2.271787405014038086e+00
8.205673694610595703e-01 2.268516778945922852e+00
8.210575580596923828e-01 2.256069660186767578e+00
8.231344223022460938e-01 2.202483892440795898e+00
8.243535757064819336e-01 2.170445442199707031e+00
8.269976377487182617e-01 2.099678993225097656e+00
8.305288553237915039e-01 2.002865314483642578e+00
8.323025703430175781e-01 1.953366279602050781e+00
8.348541259765625000e-01 1.880930423736572266e+00
8.389501571655273438e-01 1.759929418563842773e+00
8.389991521835327148e-01 1.758461952209472656e+00
8.397831916809082031e-01 1.734961748123168945e+00
8.414962291717529297e-01 1.683624863624572754e+00
8.417770862579345703e-01 1.675217866897583008e+00
8.432856798171997070e-01 1.630142569541931152e+00
8.479580879211425781e-01 1.491977810859680176e+00
8.503162860870361328e-01 1.423426270484924316e+00
8.510140180587768555e-01 1.403334379196166992e+00
8.539270162582397461e-01 1.320530176162719727e+00
8.558763265609741211e-01 1.266211032867431641e+00
8.594455718994140625e-01 1.169395446777343750e+00
8.617749214172363281e-01 1.108304977416992188e+00
8.619587421417236328e-01 1.103561282157897949e+00
8.625878095626831055e-01 1.087417244911193848e+00
8.707301616668701172e-01 8.928973674774169922e-01
8.709702491760253906e-01 8.876221776008605957e-01
8.729661703109741211e-01 8.449125885963439941e-01
8.753532171249389648e-01 7.964642643928527832e-01
8.810633420944213867e-01 6.909211277961730957e-01
8.827871084213256836e-01 6.614770293235778809e-01
8.841789960861206055e-01 6.384589076042175293e-01
8.873907327651977539e-01 5.881786346435546875e-01
8.877354860305786133e-01 5.830320119857788086e-01
8.882565498352050781e-01 5.753498077392578125e-01
8.886554241180419922e-01 5.695492029190063477e-01
8.903801441192626953e-01 5.452958941459655762e-01
8.912699222564697266e-01 5.333293676376342773e-01
8.917901515960693359e-01 5.265105366706848145e-01
8.918663263320922852e-01 5.255237221717834473e-01
8.927723169326782227e-01 5.139987468719482422e-01
8.981049060821533203e-01 4.542425572872161865e-01
8.992042541503906250e-01 4.436284005641937256e-01
9.005032777786254883e-01 4.318315386772155762e-01
9.011931419372558594e-01 4.258892834186553955e-01
9.038804769515991211e-01 4.048173129558563232e-01
9.045768976211547852e-01 3.998804390430450439e-01
9.074535369873046875e-01 3.816780149936676025e-01
9.095766544342041016e-01 3.704366683959960938e-01
9.100902080535888672e-01 3.679917454719543457e-01
9.101636409759521484e-01 3.676501512527465820e-01
9.116811752319335938e-01 3.610914945602416992e-01
9.125285148620605469e-01 3.578346967697143555e-01
9.136939048767089844e-01 3.538363873958587646e-01
9.149358272552490234e-01 3.501988053321838379e-01
9.149826765060424805e-01 3.500739634037017822e-01
9.151489734649658203e-01 3.496402204036712646e-01
9.198664426803588867e-01 3.424383997917175293e-01
9.209252595901489258e-01 3.422394394874572754e-01
9.242802858352661133e-01 3.452065289020538330e-01
9.255969524383544922e-01 3.478652536869049072e-01
9.270545244216918945e-01 3.517489731311798096e-01
9.287992715835571289e-01 3.575414121150970459e-01
9.294288158416748047e-01 3.598425984382629395e-01
9.299340248107910156e-01 3.616980016231536865e-01
9.311363697052001953e-01 3.655781447887420654e-01
9.333733320236206055e-01 3.691489696502685547e-01
9.341895580291748047e-01 3.700596094131469727e-01
9.365044832229614258e-01 3.728262782096862793e-01
9.371366500854492188e-01 3.736763596534729004e-01
9.376455545425415039e-01 3.743961453437805176e-01
9.376538991928100586e-01 3.744083046913146973e-01
9.384008646011352539e-01 3.755263090133666992e-01
9.454032182693481445e-01 3.899899721145629883e-01
9.462890625000000000e-01 3.923709988594055176e-01
9.494341611862182617e-01 4.018034934997558594e-01
9.566731452941894531e-01 4.262029826641082764e-01
9.579014778137207031e-01 4.298671185970306396e-01
9.603449106216430664e-01 4.361808300018310547e-01
9.703780412673950195e-01 4.634455144405364990e-01
9.722617864608764648e-01 4.746704697608947754e-01
9.727307558059692383e-01 4.780458807945251465e-01
9.885065555572509766e-01 7.406797409057617188e-01
9.900150299072265625e-01 7.764025330543518066e-01
9.937874078750610352e-01 8.739253878593444824e-01
9.938501119613647461e-01 8.756470084190368652e-01
9.951772689819335938e-01 9.128333926200866699e-01
9.972696304321289062e-01 9.740763902664184570e-01
9.991533756256103516e-01 1.031388163566589355e+00
1.000413179397583008e+00 1.070494771003723145e+00
1.002842187881469727e+00 1.146759986877441406e+00
1.003588795661926270e+00 1.170282602310180664e+00
1.005059361457824707e+00 1.216631174087524414e+00
1.010598897933959961e+00 1.392902493476867676e+00
1.014696478843688965e+00 1.528068065643310547e+00
1.014736890792846680e+00 1.529429197311401367e+00
1.016032457351684570e+00 1.573408842086791992e+00
1.017396330833435059e+00 1.620291829109191895e+00
1.021282196044921875e+00 1.754719614982604980e+00
1.021591782569885254e+00 1.765344142913818359e+00
1.030008077621459961e+00 2.040064573287963867e+00
1.032156109809875488e+00 2.106898546218872070e+00
1.036335587501525879e+00 2.233881711959838867e+00
1.037680387496948242e+00 2.273699760437011719e+00
1.041319131851196289e+00 2.377135515213012695e+00
1.044925212860107422e+00 2.453435659408569336e+00
1.045602917671203613e+00 2.465532302856445312e+00
1.046018362045288086e+00 2.472752094268798828e+00
1.046434402465820312e+00 2.479839086532592773e+00
1.047796964645385742e+00 2.502106666564941406e+00
1.049604654312133789e+00 2.529568195343017578e+00
1.049948811531066895e+00 2.534539699554443359e+00
1.051204085350036621e+00 2.552008390426635742e+00
1.051254272460937500e+00 2.552684307098388672e+00
1.051968693733215332e+00 2.562146663665771484e+00
1.053540349006652832e+00 2.581718444824218750e+00
1.053744435310363770e+00 2.584118604660034180e+00
1.054645061492919922e+00 2.594277381896972656e+00
1.056643128395080566e+00 2.613976716995239258e+00
1.057689309120178223e+00 2.622531414031982422e+00
1.060919165611267090e+00 2.640155792236328125e+00
1.061184167861938477e+00 2.640965700149536133e+00
1.065567851066589355e+00 2.639456748962402344e+00
1.065588355064392090e+00 2.639383792877197266e+00
1.070803880691528320e+00 2.600768566131591797e+00
1.072248458862304688e+00 2.582623004913330078e+00
1.073882341384887695e+00 2.556926250457763672e+00
1.074334025382995605e+00 2.548518419265747070e+00
1.080832004547119141e+00 2.361329793930053711e+00
1.086218118667602539e+00 2.164440155029296875e+00
1.086436510086059570e+00 2.156051397323608398e+00
1.086771368980407715e+00 2.143141984939575195e+00
1.088398337364196777e+00 2.079683542251586914e+00
1.091055750846862793e+00 1.973977088928222656e+00
1.092873215675354004e+00 1.900723934173583984e+00
1.093300700187683105e+00 1.883426427841186523e+00
1.095700621604919434e+00 1.786069989204406738e+00
1.100125789642333984e+00 1.594188928604125977e+00
1.100280165672302246e+00 1.587009549140930176e+00
1.104512929916381836e+00 1.394448399543762207e+00
1.104626297950744629e+00 1.389468550682067871e+00
1.105019211769104004e+00 1.372305631637573242e+00
1.106213331222534180e+00 1.321113586425781250e+00
1.118122696876525879e+00 9.212949275970458984e-01
1.126872539520263672e+00 7.500572204589843750e-01
1.127957940101623535e+00 7.335065007209777832e-01
1.128124952316284180e+00 7.309920787811279297e-01
1.128628849983215332e+00 7.233743071556091309e-01
1.132900595664978027e+00 6.496801376342773438e-01
1.133203506469726562e+00 6.444656252861022949e-01
1.133561372756958008e+00 6.383711695671081543e-01
1.134426236152648926e+00 6.239468455314636230e-01
1.136279225349426270e+00 5.945281982421875000e-01
1.137385487556457520e+00 5.779270529747009277e-01
1.139309287071228027e+00 5.507303476333618164e-01
1.141579866409301758e+00 5.212739109992980957e-01
1.141712188720703125e+00 5.196421742439270020e-01
1.143466472625732422e+00 4.988663196563720703e-01
1.145301342010498047e+00 4.787735641002655029e-01
1.145317792892456055e+00 4.786011576652526855e-01
1.145469903945922852e+00 4.770104587078094482e-01
1.146024584770202637e+00 4.713052809238433838e-01
1.149079084396362305e+00 4.425316154956817627e-01
1.150436758995056152e+00 4.311633110046386719e-01
1.153993487358093262e+00 4.054199457168579102e-01
1.161226987838745117e+00 3.704381287097930908e-01
1.161351919174194336e+00 3.700300455093383789e-01
1.161650419235229492e+00 3.690813779830932617e-01
1.164995670318603516e+00 3.607834875583648682e-01
1.166015625000000000e+00 3.590596616268157959e-01
1.169287443161010742e+00 3.558204472064971924e-01
1.173023581504821777e+00 3.543799519538879395e-01
1.176858901977539062e+00 3.486452698707580566e-01
1.177068829536437988e+00 3.482884168624877930e-01
1.178128957748413086e+00 3.466979265213012695e-01
1.178758263587951660e+00 3.459660708904266357e-01
1.182020902633666992e+00 3.455811738967895508e-01
1.186966300010681152e+00 3.585374951362609863e-01
1.187402963638305664e+00 3.605549931526184082e-01
1.187691688537597656e+00 3.619696497917175293e-01
1.188930869102478027e+00 3.687548339366912842e-01
1.191723346710205078e+00 3.881416916847229004e-01
1.195692896842956543e+00 4.232822954654693604e-01
1.202131867408752441e+00 4.934099018573760986e-01
1.202340126037597656e+00 4.959665834903717041e-01
1.211247205734252930e+00 6.241314411163330078e-01
1.215189814567565918e+00 6.938668489456176758e-01
1.215731143951416016e+00 7.042461633682250977e-01
1.216410756111145020e+00 7.175871133804321289e-01
1.217338919639587402e+00 7.364025712013244629e-01
1.218364119529724121e+00 7.580437660217285156e-01
1.220137119293212891e+00 7.978134155273437500e-01
1.221582531929016113e+00 8.326646089553833008e-01
1.221974015235900879e+00 8.425134420394897461e-01
1.223401665687561035e+00 8.800288438796997070e-01
1.227123022079467773e+00 9.905601739883422852e-01
1.227759480476379395e+00 1.011279225349426270e+00
1.229872107505798340e+00 1.083495497703552246e+00
1.233304738998413086e+00 1.210855603218078613e+00
1.234386920928955078e+00 1.253234148025512695e+00
1.236680507659912109e+00 1.346033573150634766e+00
1.236764550209045410e+00 1.349502205848693848e+00
1.236955761909484863e+00 1.357416391372680664e+00
1.237207055091857910e+00 1.367851853370666504e+00
1.240056872367858887e+00 1.488776445388793945e+00
1.241560697555541992e+00 1.554251909255981445e+00
1.244904398918151855e+00 1.702898740768432617e+00
1.247978568077087402e+00 1.841774106025695801e+00
1.250501513481140137e+00 1.955880403518676758e+00
1.250599384307861328e+00 1.960291981697082520e+00
1.251749038696289062e+00 2.011919021606445312e+00
1.259800434112548828e+00 2.353393554687500000e+00
1.260092496871948242e+00 2.364697217941284180e+00
1.261521339416503906e+00 2.418408870697021484e+00
1.262090086936950684e+00 2.438997745513916016e+00
1.262838482856750488e+00 2.465345859527587891e+00
1.263693690299987793e+00 2.494349002838134766e+00
1.265884041786193848e+00 2.562632083892822266e+00
1.270853996276855469e+00 2.677755355834960938e+00
1.271112322807312012e+00 2.681873321533203125e+00
1.272211909294128418e+00 2.696527242660522461e+00
1.275341510772705078e+00 2.688051223754882812e+00
1.287462592124938965e+00 2.394878149032592773e+00
1.292702198028564453e+00 2.211918115615844727e+00
1.292810320854187012e+00 2.207933902740478516e+00
1.292884111404418945e+00 2.205209016799926758e+00
1.299131751060485840e+00 1.962673306465148926e+00
1.299894452095031738e+00 1.930824398994445801e+00
1.304333925247192383e+00 1.722790956497192383e+00
1.305681943893432617e+00 1.652600765228271484e+00
1.307009696960449219e+00 1.582050085067749023e+00
1.308316349983215332e+00 1.512052774429321289e+00
1.313790440559387207e+00 1.224091410636901855e+00
1.315106272697448730e+00 1.158291578292846680e+00
1.315775752067565918e+00 1.125586628913879395e+00
1.316204428672790527e+00 1.104948520660400391e+00
1.318764209747314453e+00 9.873549342155456543e-01
1.319191455841064453e+00 9.687814116477966309e-01
1.322930335998535156e+00 8.214497566223144531e-01
1.324084997177124023e+00 7.817873358726501465e-01
1.327980279922485352e+00 6.681743860244750977e-01
1.328119277954101562e+00 6.646671891212463379e-01
1.332700967788696289e+00 5.680760741233825684e-01
1.333551168441772461e+00 5.539355278015136719e-01
1.333999514579772949e+00 5.469181537628173828e-01
1.334564566612243652e+00 5.384945869445800781e-01
1.334653139114379883e+00 5.372161269187927246e-01
1.348195552825927734e+00 4.482123553752899170e-01
1.350499629974365234e+00 4.410828053951263428e-01
1.350616455078125000e+00 4.400812983512878418e-01
1.351027250289916992e+00 4.360687136650085449e-01
1.354693651199340820e+00 3.954747617244720459e-01
1.354714870452880859e+00 3.952596187591552734e-01
1.357628226280212402e+00 3.690919280052185059e-01
1.359731078147888184e+00 3.544788956642150879e-01
1.360210776329040527e+00 3.516547381877899170e-01
1.360293388366699219e+00 3.511873781681060791e-01
1.364231348037719727e+00 3.354471325874328613e-01
1.364685773849487305e+00 3.344553709030151367e-01
1.371726870536804199e+00 3.405063748359680176e-01
1.372818708419799805e+00 3.450033366680145264e-01
1.376049518585205078e+00 3.636504411697387695e-01
1.377736687660217285e+00 3.763320147991180420e-01
1.378232598304748535e+00 3.804185390472412109e-01
1.379585266113281250e+00 3.923600912094116211e-01
1.379758834838867188e+00 3.939756155014038086e-01
1.381434559822082520e+00 4.104942381381988525e-01
1.384045720100402832e+00 4.394634664058685303e-01
1.387286782264709473e+00 4.804963171482086182e-01
1.387363076210021973e+00 4.815222322940826416e-01
1.391975164413452148e+00 5.284726023674011230e-01
1.392327427864074707e+00 5.300638675689697266e-01
1.393031001091003418e+00 5.333527922630310059e-01
1.395457983016967773e+00 5.469366312026977539e-01
1.400823593139648438e+00 5.942820310592651367e-01
1.401699304580688477e+00 6.046939492225646973e-01
1.404667258262634277e+00 6.464902758598327637e-01
1.405532836914062500e+00 6.607301831245422363e-01
1.407989382743835449e+00 7.068055868148803711e-01
1.408342480659484863e+00 7.141697406768798828e-01
1.408940672874450684e+00 7.271019220352172852e-01
1.409233212471008301e+00 7.336409687995910645e-01
1.409928441047668457e+00 7.497633695602416992e-01
1.414284586906433105e+00 8.702650070190429688e-01
1.415039896965026855e+00 8.947068452835083008e-01
1.416822910308837891e+00 9.567255973815917969e-01
1.417469739913940430e+00 9.807511568069458008e-01
1.425094127655029297e+00 1.325873494148254395e+00
1.430524110794067383e+00 1.631945967674255371e+00
1.432664871215820312e+00 1.762329339981079102e+00
1.432724714279174805e+00 1.766028046607971191e+00
1.433402538299560547e+00 1.808081865310668945e+00
1.434680223464965820e+00 1.887960910797119141e+00
1.435696244239807129e+00 1.951769828796386719e+00
1.435753583908081055e+00 1.955371260643005371e+00
1.435907363891601562e+00 1.965030550956726074e+00
1.438958168029785156e+00 2.154428720474243164e+00
1.440196037292480469e+00 2.228427886962890625e+00
1.440749645233154297e+00 2.260562181472778320e+00
1.440797448158264160e+00 2.263302087783813477e+00
1.441877365112304688e+00 2.323478221893310547e+00
1.441998243331909180e+00 2.329978704452514648e+00
1.442055225372314453e+00 2.333022594451904297e+00
1.442352175712585449e+00 2.348692178726196289e+00
1.444862484931945801e+00 2.464356184005737305e+00
1.446209907531738281e+00 2.512754201889038086e+00
1.448637485504150391e+00 2.581066608428955078e+00
1.449129104614257812e+00 2.592518806457519531e+00
1.453712701797485352e+00 2.665228843688964844e+00
1.455732226371765137e+00 2.677850008010864258e+00
1.461017727851867676e+00 2.653667449951171875e+00
1.464526772499084473e+00 2.591919422149658203e+00
1.466607928276062012e+00 2.537071228027343750e+00
1.470666885375976562e+00 2.385589361190795898e+00
1.471665263175964355e+00 2.339609146118164062e+00
1.474172353744506836e+00 2.213360786437988281e+00
1.474216461181640625e+00 2.211033344268798828e+00
1.479487180709838867e+00 1.919993281364440918e+00
1.480453133583068848e+00 1.865776300430297852e+00
1.481095671653747559e+00 1.829871416091918945e+00
1.483267784118652344e+00 1.710271954536437988e+00
1.487691640853881836e+00 1.481409311294555664e+00
1.494454622268676758e+00 1.177715778350830078e+00
1.495492219924926758e+00 1.135625600814819336e+00
1.495709538459777832e+00 1.126916527748107910e+00
1.495806336402893066e+00 1.123049378395080566e+00
1.496040225028991699e+00 1.113730549812316895e+00
1.496810317039489746e+00 1.083275794982910156e+00
1.497061848640441895e+00 1.073394894599914551e+00
1.498355507850646973e+00 1.022988915443420410e+00
1.501159191131591797e+00 9.154401421546936035e-01
1.501753211021423340e+00 8.929720520973205566e-01
1.502607703208923340e+00 8.609438538551330566e-01
1.503216385841369629e+00 8.383935093879699707e-01
1.503222703933715820e+00 8.381600379943847656e-01
1.503499150276184082e+00 8.280045986175537109e-01
1.504316449165344238e+00 7.983427047729492188e-01
1.505212187767028809e+00 7.665555477142333984e-01
1.507096529006958008e+00 7.026274800300598145e-01
1.507102489471435547e+00 7.024316191673278809e-01
1.508242130279541016e+00 6.658620238304138184e-01
1.510872364044189453e+00 5.877614021301269531e-01
1.511170864105224609e+00 5.794618129730224609e-01
1.513947129249572754e+00 5.077878236770629883e-01
1.514232635498046875e+00 5.009804964065551758e-01
1.517786145210266113e+00 4.248879849910736084e-01
1.520547628402709961e+00 3.765179514884948730e-01
1.521840691566467285e+00 3.569877445697784424e-01
1.523912906646728516e+00 3.296899199485778809e-01
1.527568101882934570e+00 2.928662896156311035e-01
1.530726671218872070e+00 2.715871930122375488e-01
1.536806821823120117e+00 2.535302937030792236e-01
1.537151098251342773e+00 2.532872259616851807e-01
1.538443446159362793e+00 2.530542314052581787e-01
1.541505336761474609e+00 2.566761374473571777e-01
1.543408155441284180e+00 2.618557214736938477e-01
1.543968796730041504e+00 2.638141810894012451e-01
1.548198223114013672e+00 2.851102948188781738e-01
1.551275610923767090e+00 3.079644143581390381e-01
1.553342580795288086e+00 3.266350328922271729e-01
1.555743217468261719e+00 3.509818017482757568e-01
1.559291243553161621e+00 3.900092244148254395e-01
1.562154531478881836e+00 4.237381219863891602e-01
1.563623547554016113e+00 4.423544704914093018e-01
1.569477319717407227e+00 5.347764492034912109e-01
1.570261955261230469e+00 5.503423213958740234e-01
1.570281505584716797e+00 5.507405996322631836e-01
1.574351191520690918e+00 6.482560038566589355e-01
1.575029015541076660e+00 6.675409674644470215e-01
1.578444361686706543e+00 7.797788381576538086e-01
1.579535722732543945e+00 8.213269710540771484e-01
1.579546213150024414e+00 8.217399120330810547e-01
1.583061099052429199e+00 9.750609397888183594e-01
1.584864735603332520e+00 1.065613627433776855e+00
1.586966156959533691e+00 1.181575059890747070e+00
1.591918468475341797e+00 1.490227222442626953e+00
1.598372340202331543e+00 1.917174100875854492e+00
1.599385380744934082e+00 1.967639327049255371e+00
1.605204463005065918e+00 2.161814212799072266e+00
1.606332540512084961e+00 2.194658041000366211e+00
1.612679958343505859e+00 2.355262517929077148e+00
1.613226413726806641e+00 2.366904973983764648e+00
1.613754868507385254e+00 2.377789974212646484e+00
1.614196300506591797e+00 2.386592626571655273e+00
1.614804744720458984e+00 2.398276805877685547e+00
1.615015983581542969e+00 2.402210474014282227e+00
1.618261337280273438e+00 2.453604936599731445e+00
1.618872165679931641e+00 2.461012601852416992e+00
1.620205521583557129e+00 2.474068880081176758e+00
1.621039748191833496e+00 2.479847908020019531e+00
1.628012895584106445e+00 2.440274477005004883e+00
1.630329728126525879e+00 2.389749765396118164e+00
1.632490396499633789e+00 2.323853015899658203e+00
1.633889794349670410e+00 2.265681505203247070e+00
1.633983373641967773e+00 2.261149168014526367e+00
1.635053873062133789e+00 2.203154563903808594e+00
1.635440587997436523e+00 2.179774761199951172e+00
1.639327168464660645e+00 1.909209370613098145e+00
1.639488935470581055e+00 1.897187352180480957e+00
1.639645695686340332e+00 1.885508894920349121e+00
1.640636086463928223e+00 1.811156988143920898e+00
1.643595576286315918e+00 1.587057352066040039e+00
1.643813014030456543e+00 1.570694327354431152e+00
1.649838089942932129e+00 1.145743370056152344e+00
1.651472687721252441e+00 1.045499920845031738e+00
1.653475880622863770e+00 9.344689846038818359e-01
1.657707929611206055e+00 7.464404106140136719e-01
1.660033583641052246e+00 6.697621345520019531e-01
1.661530494689941406e+00 6.294267177581787109e-01
1.663260936737060547e+00 5.900069475173950195e-01
1.664829850196838379e+00 5.589892268180847168e-01
1.671392202377319336e+00 4.404408633708953857e-01
1.672432899475097656e+00 4.238282442092895508e-01
1.676102042198181152e+00 3.776254653930664062e-01
1.677155494689941406e+00 3.678760528564453125e-01
1.677204489707946777e+00 3.674542903900146484e-01
1.677333593368530273e+00 3.663569986820220947e-01
1.678039789199829102e+00 3.606298863887786865e-01
1.679732203483581543e+00 3.485042452812194824e-01
1.680209398269653320e+00 3.454216420650482178e-01
1.683676123619079590e+00 3.257344365119934082e-01
1.684811234474182129e+00 3.197433352470397949e-01
1.690229058265686035e+00 2.880622148513793945e-01
1.692367434501647949e+00 2.730810344219207764e-01
1.692456007003784180e+00 2.724379003047943115e-01
1.701989889144897461e+00 2.263426780700683594e-01
1.702985286712646484e+00 2.282399535179138184e-01
1.703062057495117188e+00 2.284644246101379395e-01
1.703543543815612793e+00 2.301391214132308960e-01
1.705298304557800293e+00 2.400829493999481201e-01
1.706242561340332031e+00 2.479241192340850830e-01
1.715539574623107910e+00 4.054686427116394043e-01
1.723813652992248535e+00 5.987284779548645020e-01
1.729330301284790039e+00 7.941359281539916992e-01
1.735303401947021484e+00 1.069882035255432129e+00
1.737588405609130859e+00 1.194466710090637207e+00
1.737933278083801270e+00 1.214187979698181152e+00
1.737987160682678223e+00 1.217290043830871582e+00
1.738184690475463867e+00 1.228698849678039551e+00
1.740707755088806152e+00 1.379464149475097656e+00
1.748343586921691895e+00 1.841265320777893066e+00
1.752435088157653809e+00 2.047461509704589844e+00
1.753022313117980957e+00 2.074839115142822266e+00
1.754842400550842285e+00 2.157516002655029297e+00
1.757307767868041992e+00 2.264025211334228516e+00
1.759373784065246582e+00 2.346320390701293945e+00
1.762644290924072266e+00 2.457865953445434570e+00
1.766250252723693848e+00 2.543404579162597656e+00
1.767816901206970215e+00 2.563349008560180664e+00
1.769601106643676758e+00 2.568098306655883789e+00
1.775065541267395020e+00 2.464123249053955078e+00
1.776382207870483398e+00 2.420669078826904297e+00
1.776438117027282715e+00 2.418701171875000000e+00
1.779273390769958496e+00 2.307012081146240234e+00
1.780558586120605469e+00 2.249289274215698242e+00
1.783558011054992676e+00 2.099365234375000000e+00
1.787988424301147461e+00 1.845938444137573242e+00
1.788226485252380371e+00 1.831524610519409180e+00
1.788377285003662109e+00 1.822364091873168945e+00
1.790539860725402832e+00 1.689270496368408203e+00
1.790923595428466797e+00 1.665483474731445312e+00
1.792843580245971680e+00 1.547000050544738770e+00
1.793770909309387207e+00 1.490647315979003906e+00
1.795318961143493652e+00 1.398567318916320801e+00
1.796095490455627441e+00 1.353020429611206055e+00
1.797203660011291504e+00 1.287717819213867188e+00
1.800384759902954102e+00 1.093745589256286621e+00
1.804962158203125000e+00 8.381156325340270996e-01
1.807928800582885742e+00 7.112553715705871582e-01
1.809330701828002930e+00 6.621122956275939941e-01
1.811017155647277832e+00 6.113084554672241211e-01
1.816563606262207031e+00 4.976354539394378662e-01
1.816844463348388672e+00 4.936748743057250977e-01
1.818541407585144043e+00 4.726622998714447021e-01
1.818779587745666504e+00 4.700835645198822021e-01
1.819103837013244629e+00 4.667069911956787109e-01
1.821206569671630859e+00 4.480821490287780762e-01
1.822258234024047852e+00 4.401511251926422119e-01
1.822500586509704590e+00 4.382914900779724121e-01
1.827538490295410156e+00 3.735850751399993896e-01
1.827637553215026855e+00 3.723937869071960449e-01
1.829329013824462891e+00 3.540408611297607422e-01
1.830641150474548340e+00 3.424009680747985840e-01
1.831187129020690918e+00 3.382207453250885010e-01
1.833668112754821777e+00 3.237623572349548340e-01
1.834583759307861328e+00 3.200809657573699951e-01
1.836741328239440918e+00 3.143156170845031738e-01
1.836808085441589355e+00 3.141961693763732910e-01
1.838712573051452637e+00 3.121820092201232910e-01
1.839277863502502441e+00 3.120797872543334961e-01
1.840042948722839355e+00 3.122970461845397949e-01
1.842469334602355957e+00 3.156326413154602051e-01
1.842515587806701660e+00 3.157356381416320801e-01
1.843061208724975586e+00 3.170638084411621094e-01
1.846529245376586914e+00 3.312683701515197754e-01
1.848120331764221191e+00 3.424198031425476074e-01
1.848778128623962402e+00 3.481642603874206543e-01
1.849101185798645020e+00 3.512557744979858398e-01
1.850857019424438477e+00 3.714820146560668945e-01
1.851240873336791992e+00 3.767326772212982178e-01
1.851944446563720703e+00 3.871882855892181396e-01
1.853474140167236328e+00 4.138268232345581055e-01
1.853673100471496582e+00 4.177010953426361084e-01
1.856039881706237793e+00 4.713289737701416016e-01
1.857954740524291992e+00 5.249329805374145508e-01
1.859321236610412598e+00 5.683444142341613770e-01
1.859909653663635254e+00 5.882039070129394531e-01
1.861600637435913086e+00 6.483548283576965332e-01
1.864971518516540527e+00 7.738873362541198730e-01
1.867579936981201172e+00 8.739538192749023438e-01
1.869783639907836914e+00 9.659623503684997559e-01
1.873383879661560059e+00 1.137876510620117188e+00
1.875304579734802246e+00 1.241621851921081543e+00
1.876539230346679688e+00 1.312567949295043945e+00
1.876633644104003906e+00 1.318117260932922363e+00
1.876752972602844238e+00 1.325152635574340820e+00
1.877429604530334473e+00 1.365516901016235352e+00
1.878282546997070312e+00 1.417387843132019043e+00
1.878452301025390625e+00 1.427823066711425781e+00
1.881909489631652832e+00 1.643919348716735840e+00
1.884817719459533691e+00 1.825686335563659668e+00
1.887340664863586426e+00 1.985968708992004395e+00
1.887823104858398438e+00 2.016884803771972656e+00
1.889594316482543945e+00 2.130396842956542969e+00
1.898919939994812012e+00 2.646868228912353516e+00
1.899425983428955078e+00 2.665662050247192383e+00
1.902860283851623535e+00 2.746763706207275391e+00
1.903967499732971191e+00 2.753849744796752930e+00
1.904633283615112305e+00 2.753746509552001953e+00
1.909757018089294434e+00 2.653922319412231445e+00
1.910543918609619141e+00 2.623628377914428711e+00
1.910712838172912598e+00 2.616575717926025391e+00
1.913543820381164551e+00 2.466647148132324219e+00
1.914527177810668945e+00 2.400593519210815430e+00
1.919010877609252930e+00 2.038916587829589844e+00
1.919047832489013672e+00 2.035675764083862305e+00
1.920755863189697266e+00 1.883994936943054199e+00
1.923694729804992676e+00 1.623433709144592285e+00
1.924829602241516113e+00 1.526626467704772949e+00
1.926015734672546387e+00 1.429579138755798340e+00
1.929855465888977051e+00 1.153940200805664062e+00
1.930339694023132324e+00 1.123844623565673828e+00
1.930714607238769531e+00 1.101327300071716309e+00
1.933689594268798828e+00 9.461605548858642578e-01
1.938561081886291504e+00 7.722536921501159668e-01
1.938647985458374023e+00 7.699199914932250977e-01
1.940409183502197266e+00 7.273795604705810547e-01
1.941809535026550293e+00 6.991279125213623047e-01
1.942919611930847168e+00 6.789759993553161621e-01
1.945999503135681152e+00 5.959310531616210938e-01
1.946965575218200684e+00 5.657874941825866699e-01
1.947154998779296875e+00 5.600426197052001953e-01
1.947343111038208008e+00 5.543950796127319336e-01
1.948850989341735840e+00 5.113192796707153320e-01
1.949680924415588379e+00 4.893819391727447510e-01
1.950319290161132812e+00 4.734238088130950928e-01
1.956328392028808594e+00 3.693602085113525391e-01
1.957082867622375488e+00 3.628742098808288574e-01
1.958682179450988770e+00 3.535616397857666016e-01
1.959500074386596680e+00 3.509306311607360840e-01
1.959982514381408691e+00 3.500064313411712646e-01
1.963502287864685059e+00 3.537017405033111572e-01
1.969880223274230957e+00 2.540731430053710938e-01
1.972009420394897461e+00 2.256164550781250000e-01
1.973471403121948242e+00 2.115846425294876099e-01
1.976610660552978516e+00 2.003531455993652344e-01
1.976670145988464355e+00 2.004229128360748291e-01
1.978243112564086914e+00 2.065294235944747925e-01
1.981306314468383789e+00 2.444403469562530518e-01
1.982184767723083496e+00 2.621362805366516113e-01
1.982657074928283691e+00 2.728531360626220703e-01
1.984349846839904785e+00 3.177021741867065430e-01
1.985384941101074219e+00 3.497067987918853760e-01
1.986396431922912598e+00 3.840172588825225830e-01
1.988786935806274414e+00 4.755443334579467773e-01
1.989356756210327148e+00 4.992569983005523682e-01
1.989584326744079590e+00 5.089074373245239258e-01
1.990306377410888672e+00 5.401685237884521484e-01
1.993995666503906250e+00 7.122259736061096191e-01
1.994275808334350586e+00 7.259381413459777832e-01
1.994385123252868652e+00 7.313067317008972168e-01
1.996001005172729492e+00 8.116472363471984863e-01
1.997725963592529297e+00 8.848910927772521973e-01
1.998290061950683594e+00 9.014928936958312988e-01
1.998340487480163574e+00 9.030014872550964355e-01


==> figsData/1st_experiment/kan_high.txt <==
1.593828201293945312e-04 1.132162928581237793e+00
1.280069351196289062e-03 1.120816349983215332e+00
3.920078277587890625e-03 1.095921874046325684e+00
5.067110061645507812e-03 1.085928797721862793e+00
5.607843399047851562e-03 1.081399679183959961e+00
5.656361579895019531e-03 1.080998301506042480e+00
1.356577873229980469e-02 1.031456112861633301e+00
1.400804519653320312e-02 1.029762864112854004e+00
1.408410072326660156e-02 1.029482841491699219e+00
1.423883438110351562e-02 1.028923869132995605e+00
1.639366149902343750e-02 1.022398710250854492e+00
1.812243461608886719e-02 1.018505215644836426e+00
1.893711090087890625e-02 1.016960978507995605e+00
2.077877521514892578e-02 1.013934850692749023e+00
2.431917190551757812e-02 1.009192228317260742e+00
2.584457397460937500e-02 1.007384896278381348e+00
2.638542652130126953e-02 1.006763815879821777e+00
2.659046649932861328e-02 1.006531357765197754e+00
2.833938598632812500e-02 1.004592061042785645e+00
2.853453159332275391e-02 1.004379391670227051e+00
3.266966342926025391e-02 1.000046730041503906e+00
3.549623489379882812e-02 9.973022341728210449e-01
3.666055202484130859e-02 9.962636232376098633e-01
3.732383251190185547e-02 9.957042932510375977e-01
3.800177574157714844e-02 9.951626658439636230e-01
3.870666027069091797e-02 9.946344494819641113e-01
4.030954837799072266e-02 9.935916662216186523e-01
4.133880138397216797e-02 9.930617809295654297e-01
4.181480407714843750e-02 9.928598403930664062e-01
4.205477237701416016e-02 9.927695393562316895e-01
4.735648632049560547e-02 9.933797121047973633e-01
5.123674869537353516e-02 9.983577132225036621e-01
5.217564105987548828e-02 1.000266194343566895e+00
5.336737632751464844e-02 1.003069639205932617e+00
5.352103710174560547e-02 1.003460526466369629e+00
5.550134181976318359e-02 1.009031534194946289e+00
5.585289001464843750e-02 1.010112047195434570e+00
5.702829360961914062e-02 1.013884544372558594e+00
5.712676048278808594e-02 1.014210104942321777e+00
5.842006206512451172e-02 1.018601417541503906e+00
6.529152393341064453e-02 1.042632937431335449e+00
6.557011604309082031e-02 1.043551564216613770e+00
6.595158576965332031e-02 1.044799566268920898e+00
6.759691238403320312e-02 1.050044655799865723e+00
6.808733940124511719e-02 1.051570653915405273e+00
6.896090507507324219e-02 1.054246664047241211e+00
6.923377513885498047e-02 1.055073976516723633e+00
6.963527202606201172e-02 1.056284666061401367e+00
7.263004779815673828e-02 1.065133810043334961e+00
7.372033596038818359e-02 1.068336367607116699e+00
7.439851760864257812e-02 1.070338249206542969e+00
7.713067531585693359e-02 1.078635215759277344e+00
7.835435867309570312e-02 1.082544207572937012e+00
8.233451843261718750e-02 1.096550226211547852e+00
8.248162269592285156e-02 1.097112774848937988e+00
8.502149581909179688e-02 1.107372283935546875e+00
8.606147766113281250e-02 1.111873507499694824e+00
8.847510814666748047e-02 1.122953772544860840e+00
8.993494510650634766e-02 1.130042314529418945e+00
9.129476547241210938e-02 1.136870026588439941e+00
9.213042259216308594e-02 1.141157865524291992e+00
9.294033050537109375e-02 1.145369648933410645e+00
9.528899192810058594e-02 1.157831668853759766e+00
9.637689590454101562e-02 1.163688540458679199e+00
9.828090667724609375e-02 1.173993110656738281e+00
9.840846061706542969e-02 1.174684047698974609e+00
1.047896146774291992e-01 1.208452463150024414e+00
1.053872108459472656e-01 1.211464643478393555e+00
1.055673360824584961e-01 1.212365031242370605e+00
1.090300083160400391e-01 1.228885889053344727e+00
1.135122776031494141e-01 1.247420668601989746e+00
1.182328462600708008e-01 1.262373566627502441e+00
1.210693120956420898e-01 1.268628001213073730e+00
1.230605840682983398e-01 1.271717190742492676e+00
1.239149570465087891e-01 1.272729754447937012e+00
1.239197254180908203e-01 1.272734284400939941e+00
1.277488470077514648e-01 1.275173664093017578e+00
1.292003393173217773e-01 1.275298595428466797e+00
1.294447183609008789e-01 1.275281429290771484e+00
1.296858787536621094e-01 1.275254011154174805e+00
1.313931941986083984e-01 1.274782061576843262e+00
1.347789764404296875e-01 1.272613763809204102e+00
1.415855884552001953e-01 1.269928693771362305e+00
1.436043977737426758e-01 1.291971325874328613e+00
1.449595689773559570e-01 1.307028055191040039e+00
1.458986997604370117e-01 1.317451953887939453e+00
1.486786603927612305e-01 1.348042726516723633e+00
1.564149856567382812e-01 1.427645206451416016e+00
1.577286720275878906e-01 1.439826369285583496e+00
1.594332456588745117e-01 1.454834699630737305e+00
1.602284908294677734e-01 1.461498379707336426e+00
1.620544195175170898e-01 1.475901126861572266e+00
1.625462770462036133e-01 1.479552745819091797e+00
1.649062633514404297e-01 1.495605111122131348e+00
1.681990623474121094e-01 1.513482928276062012e+00
1.692152023315429688e-01 1.517828702926635742e+00
1.699557304382324219e-01 1.520646691322326660e+00
1.715193986892700195e-01 1.525679945945739746e+00
1.719764471054077148e-01 1.526926994323730469e+00
1.763110160827636719e-01 1.534279346466064453e+00
1.824314594268798828e-01 1.534004926681518555e+00
1.833976507186889648e-01 1.533192515373229980e+00
1.864098310470581055e-01 1.530014395713806152e+00
1.893301010131835938e-01 1.527189970016479492e+00
1.958770751953125000e-01 1.556768536567687988e+00
1.981709003448486328e-01 1.583315610885620117e+00
1.988960504531860352e-01 1.592116713523864746e+00
1.992868185043334961e-01 1.596903204917907715e+00
2.005997896194458008e-01 1.613145470619201660e+00
2.044917345046997070e-01 1.661817312240600586e+00
2.055209875106811523e-01 1.674648761749267578e+00
2.064926624298095703e-01 1.686698436737060547e+00
2.096439599990844727e-01 1.725135684013366699e+00
2.148382663726806641e-01 1.785060286521911621e+00
2.156174182891845703e-01 1.793559074401855469e+00
2.165795564651489258e-01 1.803856253623962402e+00
2.191557884216308594e-01 1.830330133438110352e+00
2.201206684112548828e-01 1.839854717254638672e+00
2.210215330123901367e-01 1.848564863204956055e+00
2.239531278610229492e-01 1.875766396522521973e+00
2.246803045272827148e-01 1.882259011268615723e+00
2.250140905380249023e-01 1.885207295417785645e+00
2.258135080337524414e-01 1.892186999320983887e+00
2.303103208541870117e-01 1.929528474807739258e+00
2.327653169631958008e-01 1.948663473129272461e+00
2.361489534378051758e-01 1.973788499832153320e+00
2.376819849014282227e-01 1.984755516052246094e+00
2.408546209335327148e-01 2.006779909133911133e+00
2.420070171356201172e-01 2.014602422714233398e+00
2.421658039093017578e-01 2.015675306320190430e+00
2.458133697509765625e-01 2.040090799331665039e+00
2.466630935668945312e-01 2.045781135559082031e+00
2.474709749221801758e-01 2.051223754882812500e+00
2.529964447021484375e-01 2.091661691665649414e+00
2.568554878234863281e-01 2.130185365676879883e+00
2.585487365722656250e-01 2.151716470718383789e+00
2.591168880462646484e-01 2.159494876861572266e+00
2.621200084686279297e-01 2.203599929809570312e+00
2.669931650161743164e-01 2.278707265853881836e+00
2.686095237731933594e-01 2.303301095962524414e+00
2.703243494033813477e-01 2.328880786895751953e+00
2.723408937454223633e-01 2.358126163482666016e+00
2.726918458938598633e-01 2.363117456436157227e+00
2.733060121536254883e-01 2.371778249740600586e+00
2.741192579269409180e-01 2.383097171783447266e+00
2.756057977676391602e-01 2.403344392776489258e+00
2.795958518981933594e-01 2.454727411270141602e+00
2.831476926803588867e-01 2.496691226959228516e+00
2.835770845413208008e-01 2.501518487930297852e+00
2.853271961212158203e-01 2.520630359649658203e+00
2.858523130416870117e-01 2.526190280914306641e+00
2.876566648483276367e-01 2.544674873352050781e+00
2.889826297760009766e-01 2.557644844055175781e+00
2.898697853088378906e-01 2.566029310226440430e+00
2.927818298339843750e-01 2.591919660568237305e+00
2.940678596496582031e-01 2.602556228637695312e+00
2.958778142929077148e-01 2.616697788238525391e+00
2.983198165893554688e-01 2.634248495101928711e+00
2.993872165679931641e-01 2.641371726989746094e+00
2.994101047515869141e-01 2.641518831253051758e+00
3.009674549102783203e-01 2.651310920715332031e+00
3.010350465774536133e-01 2.651722192764282227e+00
3.046348094940185547e-01 2.671603441238403320e+00
3.046497106552124023e-01 2.671679019927978516e+00
3.053472042083740234e-01 2.675101518630981445e+00
3.053586483001708984e-01 2.675155639648437500e+00
3.067626953125000000e-01 2.681629180908203125e+00
3.067811727523803711e-01 2.681708335876464844e+00
3.111194372177124023e-01 2.698251962661743164e+00
3.118435144424438477e-01 2.700515031814575195e+00
3.122361898422241211e-01 2.701686143875122070e+00
3.188325166702270508e-01 2.715488433837890625e+00
3.209886550903320312e-01 2.717755556106567383e+00
3.222427368164062500e-01 2.718607425689697266e+00
3.239207267761230469e-01 2.719250440597534180e+00
3.259482383728027344e-01 2.719310760498046875e+00
3.281072378158569336e-01 2.718606710433959961e+00
3.309166431427001953e-01 2.716689586639404297e+00
3.322722911834716797e-01 2.715448617935180664e+00
3.335123062133789062e-01 2.714183568954467773e+00
3.341878652572631836e-01 2.713457107543945312e+00
3.365275859832763672e-01 2.710859060287475586e+00
3.366594314575195312e-01 2.710714101791381836e+00
3.385196924209594727e-01 2.708749771118164062e+00
3.399310111999511719e-01 2.707454681396484375e+00
3.449652194976806641e-01 2.705642461776733398e+00
3.454543352127075195e-01 2.705775022506713867e+00
3.501577377319335938e-01 2.709781169891357422e+00
3.507530689239501953e-01 2.710572957992553711e+00
3.516502380371093750e-01 2.711839914321899414e+00
3.528662919998168945e-01 2.713667392730712891e+00
3.529479503631591797e-01 2.713792085647583008e+00
3.542972803115844727e-01 2.715900659561157227e+00
3.579331636428833008e-01 2.721431732177734375e+00
3.601944446563720703e-01 2.724391698837280273e+00
3.621410131454467773e-01 2.726449489593505859e+00
3.622989654541015625e-01 2.726592779159545898e+00
3.624528646469116211e-01 2.726728677749633789e+00
3.631637096405029297e-01 2.727306604385375977e+00
3.652486801147460938e-01 2.728483676910400391e+00
3.660490512847900391e-01 2.728711605072021484e+00
3.673100471496582031e-01 2.728796720504760742e+00
3.705067634582519531e-01 2.727337360382080078e+00
3.728197813034057617e-01 2.724606513977050781e+00
3.740109205245971680e-01 2.722604274749755859e+00
3.752501010894775391e-01 2.720075607299804688e+00
3.789209127426147461e-01 2.709852695465087891e+00
3.821338415145874023e-01 2.697407722473144531e+00
3.825600147247314453e-01 2.695504188537597656e+00
3.831323385238647461e-01 2.692855119705200195e+00
3.915102481842041016e-01 2.641814470291137695e+00
3.916103839874267578e-01 2.641065120697021484e+00
3.936498165130615234e-01 2.625081300735473633e+00
3.941253423690795898e-01 2.621157646179199219e+00
4.067175388336181641e-01 2.489462375640869141e+00
4.072384834289550781e-01 2.482824802398681641e+00
4.078866243362426758e-01 2.474428415298461914e+00
4.082623720169067383e-01 2.469491004943847656e+00
4.096398353576660156e-01 2.450958013534545898e+00
4.119712114334106445e-01 2.418059349060058594e+00
4.185005426406860352e-01 2.317930459976196289e+00
4.197065830230712891e-01 2.299440383911132812e+00
4.207377433776855469e-01 2.284344434738159180e+00
4.213798046112060547e-01 2.275453329086303711e+00
4.234149456024169922e-01 2.250655889511108398e+00
4.271247386932373047e-01 2.216678857803344727e+00
4.286482334136962891e-01 2.204852104187011719e+00
4.289233684539794922e-01 2.202775955200195312e+00
4.297643899917602539e-01 2.196498155593872070e+00
4.318109750747680664e-01 2.181454896926879883e+00
4.335848093032836914e-01 2.168403863906860352e+00
4.375729560852050781e-01 2.137980937957763672e+00
4.419140815734863281e-01 2.101645708084106445e+00
4.423404932022094727e-01 2.097838640213012695e+00
4.462416172027587891e-01 2.060553789138793945e+00
4.476354122161865234e-01 2.046057701110839844e+00
4.483575820922851562e-01 2.038285732269287109e+00
4.493169784545898438e-01 2.027663707733154297e+00
4.537403583526611328e-01 1.974094629287719727e+00
4.545769691467285156e-01 1.963059306144714355e+00
4.555863142013549805e-01 1.949357271194458008e+00
4.589421749114990234e-01 1.900583028793334961e+00
4.596134424209594727e-01 1.890227198600769043e+00
4.603706598281860352e-01 1.878306388854980469e+00
4.610496759414672852e-01 1.867403030395507812e+00
4.684301614761352539e-01 1.738246202468872070e+00
4.754389524459838867e-01 1.605615735054016113e+00
4.775092601776123047e-01 1.565898299217224121e+00
4.815332889556884766e-01 1.489333152770996094e+00
4.918591976165771484e-01 1.305184602737426758e+00
4.921678304672241211e-01 1.300101041793823242e+00
4.924094676971435547e-01 1.296142220497131348e+00
4.950127601623535156e-01 1.254665732383728027e+00
4.956785440444946289e-01 1.244406819343566895e+00
5.046890974044799805e-01 1.119264364242553711e+00
5.074778795242309570e-01 1.086434960365295410e+00
5.114283561706542969e-01 1.045571088790893555e+00
5.154366493225097656e-01 1.010962963104248047e+00
5.155044794082641602e-01 1.010432481765747070e+00
5.169849395751953125e-01 9.993152618408203125e-01
5.225991010665893555e-01 9.636021256446838379e-01
5.228797197341918945e-01 9.620692729949951172e-01
5.250722169876098633e-01 9.509446620941162109e-01
5.278646945953369141e-01 9.387217164039611816e-01
5.311483144760131836e-01 9.262431859970092773e-01
5.319634675979614258e-01 9.232842922210693359e-01
5.334936380386352539e-01 9.176416993141174316e-01
5.373433828353881836e-01 9.014538526535034180e-01
5.374076366424560547e-01 9.011460542678833008e-01
5.401089191436767578e-01 8.865597248077392578e-01
5.410062074661254883e-01 8.809231519699096680e-01
5.434454679489135742e-01 8.632204532623291016e-01
5.488003492355346680e-01 8.103457689285278320e-01
5.490808486938476562e-01 8.070613145828247070e-01
5.516320466995239258e-01 7.753550410270690918e-01
5.539402961730957031e-01 7.446338534355163574e-01
5.550105571746826172e-01 7.300908565521240234e-01
5.580289363861083984e-01 6.897418498992919922e-01
5.588783025741577148e-01 6.789991855621337891e-01
5.620950460433959961e-01 6.438493728637695312e-01
5.642806291580200195e-01 6.277096271514892578e-01
5.670783519744873047e-01 6.195166707038879395e-01
5.703200101852416992e-01 6.271917819976806641e-01
5.716123580932617188e-01 6.342639923095703125e-01
5.725631713867187500e-01 6.405462026596069336e-01
5.726476907730102539e-01 6.411419510841369629e-01
5.728074312210083008e-01 6.422839164733886719e-01
5.733144283294677734e-01 6.460357904434204102e-01
5.767215490341186523e-01 6.748105287551879883e-01
5.778046846389770508e-01 6.847093105316162109e-01
5.805245637893676758e-01 7.097970247268676758e-01
5.823034048080444336e-01 7.257261276245117188e-01
5.838915109634399414e-01 7.392130494117736816e-01
5.853410959243774414e-01 7.506839632987976074e-01
5.865331888198852539e-01 7.593778967857360840e-01
5.884532928466796875e-01 7.717260122299194336e-01
5.891301631927490234e-01 7.755317687988281250e-01
5.914193391799926758e-01 7.859950065612792969e-01
5.974466800689697266e-01 7.939186096191406250e-01
5.990034341812133789e-01 7.915313243865966797e-01
5.993263721466064453e-01 7.908227443695068359e-01
5.995162725448608398e-01 7.903720140457153320e-01
5.999771356582641602e-01 7.891777157783508301e-01
6.020932197570800781e-01 7.818687558174133301e-01
6.021997928619384766e-01 7.814235687255859375e-01
6.028045415878295898e-01 7.787612080574035645e-01
6.034680604934692383e-01 7.755765318870544434e-01
6.054177284240722656e-01 7.646746039390563965e-01
6.057713031768798828e-01 7.624577879905700684e-01
6.059298515319824219e-01 7.614399790763854980e-01
6.068199872970581055e-01 7.554621696472167969e-01
6.105074882507324219e-01 7.262464165687561035e-01
6.128638982772827148e-01 7.043347358703613281e-01
6.147137880325317383e-01 6.857715845108032227e-01
6.182769536972045898e-01 6.480709314346313477e-01
6.222316026687622070e-01 6.050000786781311035e-01
6.226766109466552734e-01 6.001532077789306641e-01
6.259300708770751953e-01 5.652021169662475586e-01
6.272042989730834961e-01 5.519007444381713867e-01
6.280096769332885742e-01 5.436545610427856445e-01
6.286127567291259766e-01 5.375766158103942871e-01
6.287728548049926758e-01 5.359778404235839844e-01
6.296945810317993164e-01 5.269120335578918457e-01
6.312322616577148438e-01 5.123996138572692871e-01
6.339275836944580078e-01 4.895380139350891113e-01
6.355091333389282227e-01 4.782876670360565186e-01
6.381800174713134766e-01 4.651707708835601807e-01
6.382979154586791992e-01 4.648346006870269775e-01
6.413278579711914062e-01 4.671982526779174805e-01
6.417150497436523438e-01 4.692878127098083496e-01
6.533674001693725586e-01 6.260086894035339355e-01
6.545051336288452148e-01 6.422624588012695312e-01
6.570854187011718750e-01 6.765048503875732422e-01
6.573013067245483398e-01 6.791772246360778809e-01
6.576948165893554688e-01 6.839630603790283203e-01
6.586867570877075195e-01 6.955210566520690918e-01
6.590996980667114258e-01 7.001075148582458496e-01
6.608242988586425781e-01 7.177808284759521484e-01
6.618950366973876953e-01 7.276040911674499512e-01
6.640743017196655273e-01 7.451545000076293945e-01
6.643801927566528320e-01 7.473775148391723633e-01
6.657670736312866211e-01 7.567873001098632812e-01
6.681613922119140625e-01 7.707480192184448242e-01
6.783773899078369141e-01 8.135405778884887695e-01
6.784386634826660156e-01 8.138147592544555664e-01
6.825728416442871094e-01 8.360223770141601562e-01
6.853151321411132812e-01 8.558252453804016113e-01
6.855190992355346680e-01 8.574858903884887695e-01
6.864330768585205078e-01 8.652508258819580078e-01
6.908220052719116211e-01 9.101651906967163086e-01
6.914808750152587891e-01 9.179817438125610352e-01
6.914833784103393555e-01 9.180123805999755859e-01
6.920431852340698242e-01 9.248687624931335449e-01
6.943316459655761719e-01 9.548560976982116699e-01
6.966460943222045898e-01 9.881589412689208984e-01
6.984655857086181641e-01 1.016179323196411133e+00
7.029432058334350586e-01 1.090677499771118164e+00
7.038166522979736328e-01 1.105954408645629883e+00
7.045066356658935547e-01 1.118160128593444824e+00
7.076125144958496094e-01 1.174359560012817383e+00
7.077227830886840820e-01 1.176386475563049316e+00
7.096681594848632812e-01 1.212410569190979004e+00
7.122865915298461914e-01 1.261503219604492188e+00
7.123734951019287109e-01 1.263141274452209473e+00
7.139707803726196289e-01 1.293331742286682129e+00
7.153084278106689453e-01 1.318717122077941895e+00
7.153167724609375000e-01 1.318875551223754883e+00
7.170159816741943359e-01 1.351225614547729492e+00
7.199056148529052734e-01 1.406437397003173828e+00
7.225453853607177734e-01 1.457108616828918457e+00
7.258659601211547852e-01 1.521822929382324219e+00
7.285548448562622070e-01 1.576996922492980957e+00
7.294268608093261719e-01 1.595780134201049805e+00
7.309159040451049805e-01 1.629121065139770508e+00
7.316156625747680664e-01 1.645406723022460938e+00
7.327045202255249023e-01 1.671606898307800293e+00
7.418848276138305664e-01 1.935272574424743652e+00
7.422192096710205078e-01 1.946101307868957520e+00
7.429314851760864258e-01 1.969374895095825195e+00
7.450960874557495117e-01 2.041545629501342773e+00
7.492929697036743164e-01 2.185763835906982422e+00
7.506004571914672852e-01 2.231489658355712891e+00
7.535635232925415039e-01 2.336340427398681641e+00
7.546336650848388672e-01 2.374646425247192383e+00
7.558234930038452148e-01 2.417506694793701172e+00
7.563480138778686523e-01 2.436484575271606445e+00
7.588130235671997070e-01 2.526116132736206055e+00
7.592743635177612305e-01 2.542920351028442383e+00
7.594515085220336914e-01 2.549366712570190430e+00
7.610043287277221680e-01 2.605706691741943359e+00
7.636983394622802734e-01 2.701503038406372070e+00
7.671011686325073242e-01 2.814715862274169922e+00
7.706841230392456055e-01 2.917218685150146484e+00
7.738296985626220703e-01 2.986128807067871094e+00
7.766522169113159180e-01 3.026699304580688477e+00
7.772706747055053711e-01 3.032807350158691406e+00
7.825683355331420898e-01 3.045157670974731445e+00
7.831376791000366211e-01 3.042382478713989258e+00
7.845925092697143555e-01 3.031885623931884766e+00
7.848691940307617188e-01 3.029346942901611328e+00
7.861188650131225586e-01 3.015803337097167969e+00
7.884184122085571289e-01 2.982335805892944336e+00
7.893429994583129883e-01 2.965969800949096680e+00
7.971366643905639648e-01 2.790380477905273438e+00
7.975946664810180664e-01 2.780859231948852539e+00
8.000799417495727539e-01 2.740511417388916016e+00
8.000957965850830078e-01 2.740318298339843750e+00
8.009490966796875000e-01 2.730964183807373047e+00
8.052257299423217773e-01 2.699892759323120117e+00
8.070712089538574219e-01 2.687035560607910156e+00
8.077268600463867188e-01 2.681894063949584961e+00
8.100575208663940430e-01 2.659997701644897461e+00
8.111250400543212891e-01 2.647671699523925781e+00
8.116861581802368164e-01 2.640518188476562500e+00
8.172432184219360352e-01 2.541105747222900391e+00
8.191831111907958984e-01 2.494477272033691406e+00
8.204380273818969727e-01 2.461350202560424805e+00
8.205673694610595703e-01 2.457813262939453125e+00
8.210575580596923828e-01 2.444200515747070312e+00
8.231344223022460938e-01 2.383144617080688477e+00
8.243535757064819336e-01 2.345021247863769531e+00
8.269976377487182617e-01 2.257773399353027344e+00
8.305288553237915039e-01 2.136519670486450195e+00
8.323025703430175781e-01 2.077293395996093750e+00
8.348541259765625000e-01 2.000743865966796875e+00
8.389501571655273438e-01 1.915186285972595215e+00
8.389991521835327148e-01 1.914448976516723633e+00
8.397831916809082031e-01 1.903368234634399414e+00
8.414962291717529297e-01 1.882919073104858398e+00
8.417770862579345703e-01 1.879932641983032227e+00
8.432856798171997070e-01 1.864946722984313965e+00
8.479580879211425781e-01 1.819894552230834961e+00
8.503162860870361328e-01 1.793369054794311523e+00
8.510140180587768555e-01 1.784838199615478516e+00
8.539270162582397461e-01 1.745516896247863770e+00
8.558763265609741211e-01 1.715809941291809082e+00
8.594455718994140625e-01 1.654353618621826172e+00
8.617749214172363281e-01 1.609420180320739746e+00
8.619587421417236328e-01 1.605720043182373047e+00
8.625878095626831055e-01 1.592879056930541992e+00
8.707301616668701172e-01 1.404600262641906738e+00
8.709702491760253906e-01 1.398486375808715820e+00
8.729661703109741211e-01 1.346608757972717285e+00
8.753532171249389648e-01 1.282348394393920898e+00
8.810633420944213867e-01 1.122052431106567383e+00
8.827871084213256836e-01 1.073027849197387695e+00
8.841789960861206055e-01 1.033713340759277344e+00
8.873907327651977539e-01 9.456809759140014648e-01
8.877354860305786133e-01 9.365946650505065918e-01
8.882565498352050781e-01 9.230414628982543945e-01
8.886554241180419922e-01 9.128377437591552734e-01
8.903801441192626953e-01 8.707312345504760742e-01
8.912699222564697266e-01 8.505763411521911621e-01
8.917901515960693359e-01 8.393809795379638672e-01
8.918663263320922852e-01 8.377791047096252441e-01
8.927723169326782227e-01 8.195916414260864258e-01
8.981049060821533203e-01 7.512573599815368652e-01
8.992042541503906250e-01 7.462100982666015625e-01
9.005032777786254883e-01 7.438692450523376465e-01
9.011931419372558594e-01 7.440607547760009766e-01
9.038804769515991211e-01 7.525433897972106934e-01
9.045768976211547852e-01 7.563692331314086914e-01
9.074535369873046875e-01 7.770768404006958008e-01
9.095766544342041016e-01 7.958287596702575684e-01
9.100902080535888672e-01 8.006519079208374023e-01
9.101636409759521484e-01 8.013501763343811035e-01
9.116811752319335938e-01 8.160681724548339844e-01
9.125285148620605469e-01 8.244838714599609375e-01
9.136939048767089844e-01 8.361758589744567871e-01
9.149358272552490234e-01 8.486682176589965820e-01
9.149826765060424805e-01 8.491413593292236328e-01
9.151489734649658203e-01 8.508056402206420898e-01
9.198664426803588867e-01 8.961700201034545898e-01
9.209252595901489258e-01 9.055230021476745605e-01
9.242802858352661133e-01 9.321675300598144531e-01
9.255969524383544922e-01 9.411695599555969238e-01
9.270545244216918945e-01 9.500337839126586914e-01
9.287992715835571289e-01 9.589934945106506348e-01
9.294288158416748047e-01 9.617462754249572754e-01
9.299340248107910156e-01 9.637705087661743164e-01
9.311363697052001953e-01 9.678674936294555664e-01
9.333733320236206055e-01 9.726728796958923340e-01
9.341895580291748047e-01 9.734535217285156250e-01
9.365044832229614258e-01 9.726403951644897461e-01
9.371366500854492188e-01 9.716027379035949707e-01
9.376455545425415039e-01 9.704999923706054688e-01
9.376538991928100586e-01 9.704782962799072266e-01
9.384008646011352539e-01 9.684248566627502441e-01
9.454032182693481445e-01 9.258225560188293457e-01
9.462890625000000000e-01 9.177161455154418945e-01
9.494341611862182617e-01 8.848399519920349121e-01
9.566731452941894531e-01 7.914826869964599609e-01
9.579014778137207031e-01 7.743349075317382812e-01
9.603449106216430664e-01 7.402907609939575195e-01
9.703780412673950195e-01 6.465680599212646484e-01
9.722617864608764648e-01 6.561082005500793457e-01
9.727307558059692383e-01 6.610236167907714844e-01
9.885065555572509766e-01 1.111905336380004883e+00
9.900150299072265625e-01 1.161200046539306641e+00
9.937874078750610352e-01 1.282009124755859375e+00
9.938501119613647461e-01 1.283980369567871094e+00
9.951772689819335938e-01 1.325383067131042480e+00
9.972696304321289062e-01 1.389288663864135742e+00
9.991533756256103516e-01 1.445215106010437012e+00
1.000413179397583008e+00 1.481678485870361328e+00
1.002842187881469727e+00 1.549633741378784180e+00
1.003588795661926270e+00 1.569849967956542969e+00
1.005059361457824707e+00 1.608680605888366699e+00
1.010598897933959961e+00 1.742464542388916016e+00
1.014696478843688965e+00 1.828088521957397461e+00
1.014736890792846680e+00 1.828872561454772949e+00
1.016032457351684570e+00 1.853504300117492676e+00
1.017396330833435059e+00 1.878240585327148438e+00
1.021282196044921875e+00 1.942605137825012207e+00
1.021591782569885254e+00 1.947394490242004395e+00
1.030008077621459961e+00 2.087780475616455078e+00
1.032156109809875488e+00 2.151165962219238281e+00
1.036335587501525879e+00 2.317635536193847656e+00
1.037680387496948242e+00 2.375157356262207031e+00
1.041319131851196289e+00 2.528528213500976562e+00
1.044925212860107422e+00 2.670943975448608398e+00
1.045602917671203613e+00 2.696228504180908203e+00
1.046018362045288086e+00 2.711462736129760742e+00
1.046434402465820312e+00 2.726516723632812500e+00
1.047796964645385742e+00 2.774306297302246094e+00
1.049604654312133789e+00 2.833909273147583008e+00
1.049948811531066895e+00 2.844739198684692383e+00
1.051204085350036621e+00 2.882755279541015625e+00
1.051254272460937500e+00 2.884226560592651367e+00
1.051968693733215332e+00 2.904738903045654297e+00
1.053540349006652832e+00 2.947005510330200195e+00
1.053744435310363770e+00 2.952197074890136719e+00
1.054645061492919922e+00 2.974267959594726562e+00
1.056643128395080566e+00 3.018187046051025391e+00
1.057689309120178223e+00 3.038297891616821289e+00
1.060919165611267090e+00 3.087150573730468750e+00
1.061184167861938477e+00 3.090237617492675781e+00
1.065567851066589355e+00 3.119803667068481445e+00
1.065588355064392090e+00 3.119843959808349609e+00
1.070803880691528320e+00 3.098471641540527344e+00
1.072248458862304688e+00 3.081050395965576172e+00
1.073882341384887695e+00 3.055098056793212891e+00
1.074334025382995605e+00 3.046740770339965820e+00
1.080832004547119141e+00 2.874432325363159180e+00
1.086218118667602539e+00 2.670436382293701172e+00
1.086436510086059570e+00 2.661230564117431641e+00
1.086771368980407715e+00 2.646986961364746094e+00
1.088398337364196777e+00 2.575726270675659180e+00
1.091055750846862793e+00 2.452828645706176758e+00
1.092873215675354004e+00 2.364993810653686523e+00
1.093300700187683105e+00 2.343971252441406250e+00
1.095700621604919434e+00 2.224018335342407227e+00
1.100125789642333984e+00 1.999587655067443848e+00
1.100280165672302246e+00 1.991832971572875977e+00
1.104512929916381836e+00 1.789152741432189941e+00
1.104626297950744629e+00 1.784131884574890137e+00
1.105019211769104004e+00 1.766954302787780762e+00
1.106213331222534180e+00 1.717081189155578613e+00
1.118122696876525879e+00 1.353056430816650391e+00
1.126872539520263672e+00 1.110678791999816895e+00
1.127957940101623535e+00 1.080082654953002930e+00
1.128124952316284180e+00 1.075370311737060547e+00
1.128628849983215332e+00 1.061145186424255371e+00
1.132900595664978027e+00 9.406689405441284180e-01
1.133203506469726562e+00 9.321724176406860352e-01
1.133561372756958008e+00 9.221475124359130859e-01
1.134426236152648926e+00 8.979929089546203613e-01
1.136279225349426270e+00 8.466944098472595215e-01
1.137385487556457520e+00 8.164444565773010254e-01
1.139309287071228027e+00 7.646999359130859375e-01
1.141579866409301758e+00 7.053937911987304688e-01
1.141712188720703125e+00 7.020049691200256348e-01
1.143466472625732422e+00 6.579127311706542969e-01
1.145301342010498047e+00 6.135674715042114258e-01
1.145317792892456055e+00 6.131776571273803711e-01
1.145469903945922852e+00 6.095918416976928711e-01
1.146024584770202637e+00 5.966337919235229492e-01
1.149079084396362305e+00 5.289278030395507812e-01
1.150436758995056152e+00 5.009987950325012207e-01
1.153993487358093262e+00 4.349104166030883789e-01
1.161226987838745117e+00 3.349691629409790039e-01
1.161351919174194336e+00 3.336513042449951172e-01
1.161650419235229492e+00 3.305565118789672852e-01
1.164995670318603516e+00 3.011972308158874512e-01
1.166015625000000000e+00 2.942969202995300293e-01
1.169287443161010742e+00 2.799219489097595215e-01
1.173023581504821777e+00 2.826272249221801758e-01
1.176858901977539062e+00 3.167018294334411621e-01
1.177068829536437988e+00 3.196980953216552734e-01
1.178128957748413086e+00 3.367451727390289307e-01
1.178758263587951660e+00 3.483805358409881592e-01
1.182020902633666992e+00 4.258413910865783691e-01
1.186966300010681152e+00 5.868152379989624023e-01
1.187402963638305664e+00 6.028615236282348633e-01
1.187691688537597656e+00 6.135982871055603027e-01
1.188930869102478027e+00 6.607212424278259277e-01
1.191723346710205078e+00 7.718923687934875488e-01
1.195692896842956543e+00 9.365609884262084961e-01
1.202131867408752441e+00 1.201795101165771484e+00
1.202340126037597656e+00 1.210062503814697266e+00
1.211247205734252930e+00 1.525855302810668945e+00
1.215189814567565918e+00 1.636307954788208008e+00
1.215731143951416016e+00 1.650140881538391113e+00
1.216410756111145020e+00 1.667130470275878906e+00
1.217338919639587402e+00 1.689672589302062988e+00
1.218364119529724121e+00 1.713776230812072754e+00
1.220137119293212891e+00 1.753877401351928711e+00
1.221582531929016113e+00 1.785480260848999023e+00
1.221974015235900879e+00 1.793937087059020996e+00
1.223401665687561035e+00 1.824584007263183594e+00
1.227123022079467773e+00 1.905936598777770996e+00
1.227759480476379395e+00 1.920485615730285645e+00
1.229872107505798340e+00 1.971050024032592773e+00
1.233304738998413086e+00 2.062677145004272461e+00
1.234386920928955078e+00 2.094311952590942383e+00
1.236680507659912109e+00 2.165650844573974609e+00
1.236764550209045410e+00 2.168367385864257812e+00
1.236955761909484863e+00 2.174580812454223633e+00
1.237207055091857910e+00 2.182795047760009766e+00
1.240056872367858887e+00 2.279622316360473633e+00
1.241560697555541992e+00 2.332843303680419922e+00
1.244904398918151855e+00 2.453603506088256836e+00
1.247978568077087402e+00 2.564051151275634766e+00
1.250501513481140137e+00 2.651576757431030273e+00
1.250599384307861328e+00 2.654886722564697266e+00
1.251749038696289062e+00 2.693191051483154297e+00
1.259800434112548828e+00 2.920966625213623047e+00
1.260092496871948242e+00 2.927632570266723633e+00
1.261521339416503906e+00 2.958362817764282227e+00
1.262090086936950684e+00 2.969723939895629883e+00
1.262838482856750488e+00 2.983875989913940430e+00
1.263693690299987793e+00 2.998924732208251953e+00
1.265884041786193848e+00 3.031805038452148438e+00
1.270853996276855469e+00 3.074278116226196289e+00
1.271112322807312012e+00 3.075218677520751953e+00
1.272211909294128418e+00 3.077805042266845703e+00
1.275341510772705078e+00 3.072314739227294922e+00
1.287462592124938965e+00 2.877374649047851562e+00
1.292702198028564453e+00 2.718870639801025391e+00
1.292810320854187012e+00 2.715194702148437500e+00
1.292884111404418945e+00 2.712678670883178711e+00
1.299131751060485840e+00 2.475008010864257812e+00
1.299894452095031738e+00 2.442920684814453125e+00
1.304333925247192383e+00 2.244645595550537109e+00
1.305681943893432617e+00 2.180890083312988281e+00
1.307009696960449219e+00 2.116644382476806641e+00
1.308316349983215332e+00 2.052125453948974609e+00
1.313790440559387207e+00 1.770401477813720703e+00
1.315106272697448730e+00 1.700606822967529297e+00
1.315775752067565918e+00 1.664898276329040527e+00
1.316204428672790527e+00 1.641986608505249023e+00
1.318764209747314453e+00 1.504963517189025879e+00
1.319191455841064453e+00 1.482211589813232422e+00
1.322930335998535156e+00 1.298229813575744629e+00
1.324084997177124023e+00 1.264634251594543457e+00
1.327980279922485352e+00 1.257088541984558105e+00
1.328119277954101562e+00 1.257715344429016113e+00
1.332700967788696289e+00 1.283338308334350586e+00
1.333551168441772461e+00 1.288547039031982422e+00
1.333999514579772949e+00 1.291312694549560547e+00
1.334564566612243652e+00 1.294811129570007324e+00
1.334653139114379883e+00 1.295360088348388672e+00
1.348195552825927734e+00 1.374645352363586426e+00
1.350499629974365234e+00 1.385929703712463379e+00
1.350616455078125000e+00 1.386475801467895508e+00
1.351027250289916992e+00 1.388376116752624512e+00
1.354693651199340820e+00 1.403790116310119629e+00
1.354714870452880859e+00 1.403870820999145508e+00
1.357628226280212402e+00 1.413902282714843750e+00
1.359731078147888184e+00 1.419811248779296875e+00
1.360210776329040527e+00 1.420994281768798828e+00
1.360293388366699219e+00 1.421192407608032227e+00
1.364231348037719727e+00 1.428534507751464844e+00
1.364685773849487305e+00 1.429128170013427734e+00
1.371726870536804199e+00 1.431996107101440430e+00
1.372818708419799805e+00 1.431410789489746094e+00
1.376049518585205078e+00 1.428106784820556641e+00
1.377736687660217285e+00 1.425471305847167969e+00
1.378232598304748535e+00 1.424580812454223633e+00
1.379585266113281250e+00 1.421896696090698242e+00
1.379758834838867188e+00 1.421525955200195312e+00
1.381434559822082520e+00 1.417654752731323242e+00
1.384045720100402832e+00 1.410743832588195801e+00
1.387286782264709473e+00 1.401293516159057617e+00
1.387363076210021973e+00 1.401066660881042480e+00
1.391975164413452148e+00 1.388039588928222656e+00
1.392327427864074707e+00 1.387163877487182617e+00
1.393031001091003418e+00 1.385499000549316406e+00
1.395457983016967773e+00 1.380903601646423340e+00
1.400823593139648438e+00 1.382270574569702148e+00
1.401699304580688477e+00 1.385098338127136230e+00
1.404667258262634277e+00 1.404357075691223145e+00
1.405532836914062500e+00 1.413722395896911621e+00
1.407989382743835449e+00 1.453103423118591309e+00
1.408342480659484863e+00 1.460566282272338867e+00
1.408940672874450684e+00 1.474348783493041992e+00
1.409233212471008301e+00 1.481620669364929199e+00
1.409928441047668457e+00 1.500329494476318359e+00
1.414284586906433105e+00 1.660362839698791504e+00
1.415039896965026855e+00 1.694309234619140625e+00
1.416822910308837891e+00 1.779314279556274414e+00
1.417469739913940430e+00 1.811474919319152832e+00
1.425094127655029297e+00 2.209866523742675781e+00
1.430524110794067383e+00 2.482967853546142578e+00
1.432664871215820312e+00 2.582665443420410156e+00
1.432724714279174805e+00 2.585370540618896484e+00
1.433402538299560547e+00 2.615672588348388672e+00
1.434680223464965820e+00 2.671036481857299805e+00
1.435696244239807129e+00 2.713317632675170898e+00
1.435753583908081055e+00 2.715656280517578125e+00
1.435907363891601562e+00 2.721901178359985352e+00
1.438958168029785156e+00 2.837457418441772461e+00
1.440196037292480469e+00 2.879477024078369141e+00
1.440749645233154297e+00 2.897288084030151367e+00
1.440797448158264160e+00 2.898796558380126953e+00
1.441877365112304688e+00 2.931612491607666016e+00
1.441998243331909180e+00 2.935132503509521484e+00
1.442055225372314453e+00 2.936780214309692383e+00
1.442352175712585449e+00 2.945255279541015625e+00
1.444862484931945801e+00 3.008953571319580078e+00
1.446209907531738281e+00 3.036959648132324219e+00
1.448637485504150391e+00 3.075643539428710938e+00
1.449129104614257812e+00 3.081541776657104492e+00
1.453712701797485352e+00 3.104377746582031250e+00
1.455732226371765137e+00 3.095611572265625000e+00
1.461017727851867676e+00 3.016992568969726562e+00
1.464526772499084473e+00 2.923320293426513672e+00
1.466607928276062012e+00 2.853570461273193359e+00
1.470666885375976562e+00 2.690137386322021484e+00
1.471665263175964355e+00 2.644870281219482422e+00
1.474172353744506836e+00 2.523314952850341797e+00
1.474216461181640625e+00 2.521082878112792969e+00
1.479487180709838867e+00 2.234107494354248047e+00
1.480453133583068848e+00 2.177846431732177734e+00
1.481095671653747559e+00 2.139927864074707031e+00
1.483267784118652344e+00 2.009277343750000000e+00
1.487691640853881836e+00 1.736749410629272461e+00
1.494454622268676758e+00 1.412563920021057129e+00
1.495492219924926758e+00 1.411198258399963379e+00
1.495709538459777832e+00 1.412032961845397949e+00
1.495806336402893066e+00 1.412487864494323730e+00
1.496040225028991699e+00 1.413763761520385742e+00
1.496810317039489746e+00 1.419281482696533203e+00
1.497061848640441895e+00 1.421386718750000000e+00
1.498355507850646973e+00 1.433420896530151367e+00
1.501159191131591797e+00 1.460922241210937500e+00
1.501753211021423340e+00 1.466467261314392090e+00
1.502607703208923340e+00 1.474150776863098145e+00
1.503216385841369629e+00 1.479401469230651855e+00
1.503222703933715820e+00 1.479455351829528809e+00
1.503499150276184082e+00 1.481777191162109375e+00
1.504316449165344238e+00 1.488411188125610352e+00
1.505212187767028809e+00 1.495289921760559082e+00
1.507096529006958008e+00 1.508449792861938477e+00
1.507102489471435547e+00 1.508487939834594727e+00
1.508242130279541016e+00 1.515621066093444824e+00
1.510872364044189453e+00 1.529935359954833984e+00
1.511170864105224609e+00 1.531386613845825195e+00
1.513947129249572754e+00 1.543450832366943359e+00
1.514232635498046875e+00 1.544564485549926758e+00
1.517786145210266113e+00 1.557038903236389160e+00
1.520547628402709961e+00 1.565637707710266113e+00
1.521840691566467285e+00 1.569539546966552734e+00
1.523912906646728516e+00 1.575818777084350586e+00
1.527568101882934570e+00 1.587545514106750488e+00
1.530726671218872070e+00 1.599009394645690918e+00
1.536806821823120117e+00 1.626718997955322266e+00
1.537151098251342773e+00 1.628550171852111816e+00
1.538443446159362793e+00 1.635694503784179688e+00
1.541505336761474609e+00 1.654196977615356445e+00
1.543408155441284180e+00 1.666585683822631836e+00
1.543968796730041504e+00 1.670335769653320312e+00
1.548198223114013672e+00 1.699520826339721680e+00
1.551275610923767090e+00 1.721017122268676758e+00
1.553342580795288086e+00 1.735155344009399414e+00
1.555743217468261719e+00 1.750927209854125977e+00
1.559291243553161621e+00 1.772446393966674805e+00
1.562154531478881836e+00 1.788009166717529297e+00
1.563623547554016113e+00 1.795342683792114258e+00
1.569477319717407227e+00 1.820824503898620605e+00
1.570261955261230469e+00 1.823916196823120117e+00
1.570281505584716797e+00 1.823993921279907227e+00
1.574351191520690918e+00 1.839952468872070312e+00
1.575029015541076660e+00 1.842749595642089844e+00
1.578444361686706543e+00 1.858833551406860352e+00
1.579535722732543945e+00 1.865101337432861328e+00
1.579546213150024414e+00 1.865162014961242676e+00
1.583061099052429199e+00 1.891900062561035156e+00
1.584864735603332520e+00 1.911116719245910645e+00
1.586966156959533691e+00 1.939925909042358398e+00
1.591918468475341797e+00 2.042026996612548828e+00
1.598372340202331543e+00 2.248113155364990234e+00
1.599385380744934082e+00 2.286128520965576172e+00
1.605204463005065918e+00 2.517620801925659180e+00
1.606332540512084961e+00 2.563047885894775391e+00
1.612679958343505859e+00 2.802191734313964844e+00
1.613226413726806641e+00 2.820561647415161133e+00
1.613754868507385254e+00 2.837864160537719727e+00
1.614196300506591797e+00 2.851952552795410156e+00
1.614804744720458984e+00 2.870797395706176758e+00
1.615015983581542969e+00 2.877175807952880859e+00
1.618261337280273438e+00 2.963334560394287109e+00
1.618872165679931641e+00 2.976783990859985352e+00
1.620205521583557129e+00 3.002708911895751953e+00
1.621039748191833496e+00 3.016390562057495117e+00
1.628012895584106445e+00 3.046905040740966797e+00
1.630329728126525879e+00 3.024594783782958984e+00
1.632490396499633789e+00 2.990173101425170898e+00
1.633889794349670410e+00 2.961194038391113281e+00
1.633983373641967773e+00 2.959074497222900391e+00
1.635053873062133789e+00 2.933250427246093750e+00
1.635440587997436523e+00 2.923218488693237305e+00
1.639327168464660645e+00 2.802859783172607422e+00
1.639488935470581055e+00 2.797118663787841797e+00
1.639645695686340332e+00 2.791504383087158203e+00
1.640636086463928223e+00 2.754848957061767578e+00
1.643595576286315918e+00 2.633893013000488281e+00
1.643813014030456543e+00 2.624377727508544922e+00
1.649838089942932129e+00 2.334477424621582031e+00
1.651472687721252441e+00 2.249754667282104492e+00
1.653475880622863770e+00 2.144610643386840820e+00
1.657707929611206055e+00 1.925726175308227539e+00
1.660033583641052246e+00 1.812525272369384766e+00
1.661530494689941406e+00 1.744101285934448242e+00
1.663260936737060547e+00 1.670397520065307617e+00
1.664829850196838379e+00 1.609258174896240234e+00
1.671392202377319336e+00 1.416819572448730469e+00
1.672432899475097656e+00 1.395047903060913086e+00
1.676102042198181152e+00 1.333686113357543945e+00
1.677155494689941406e+00 1.319946050643920898e+00
1.677204489707946777e+00 1.319343805313110352e+00
1.677333593368530273e+00 1.317774057388305664e+00
1.678039789199829102e+00 1.309571981430053711e+00
1.679732203483581543e+00 1.292418956756591797e+00
1.680209398269653320e+00 1.288177251815795898e+00
1.683676123619079590e+00 1.264279603958129883e+00
1.684811234474182129e+00 1.258827805519104004e+00
1.690229058265686035e+00 1.246295094490051270e+00
1.692367434501647949e+00 1.246734976768493652e+00
1.692456007003784180e+00 1.246811866760253906e+00
1.701989889144897461e+00 1.277997851371765137e+00
1.702985286712646484e+00 1.283432841300964355e+00
1.703062057495117188e+00 1.283864974975585938e+00
1.703543543815612793e+00 1.286622405052185059e+00
1.705298304557800293e+00 1.297270894050598145e+00
1.706242561340332031e+00 1.303356885910034180e+00
1.715539574623107910e+00 1.368685245513916016e+00
1.723813652992248535e+00 1.424331784248352051e+00
1.729330301284790039e+00 1.477850914001464844e+00
1.735303401947021484e+00 1.597468018531799316e+00
1.737588405609130859e+00 1.676728010177612305e+00
1.737933278083801270e+00 1.690716385841369629e+00
1.737987160682678223e+00 1.692949414253234863e+00
1.738184690475463867e+00 1.701251387596130371e+00
1.740707755088806152e+00 1.821808099746704102e+00
1.748343586921691895e+00 2.282583236694335938e+00
1.752435088157653809e+00 2.530795335769653320e+00
1.753022313117980957e+00 2.564337730407714844e+00
1.754842400550842285e+00 2.663645505905151367e+00
1.757307767868041992e+00 2.784774780273437500e+00
1.759373784065246582e+00 2.872114896774291992e+00
1.762644290924072266e+00 2.979106903076171875e+00
1.766250252723693848e+00 3.046516418457031250e+00
1.767816901206970215e+00 3.057723760604858398e+00
1.769601106643676758e+00 3.056322097778320312e+00
1.775065541267395020e+00 2.953690528869628906e+00
1.776382207870483398e+00 2.907827377319335938e+00
1.776438117027282715e+00 2.905715942382812500e+00
1.779273390769958496e+00 2.782597780227661133e+00
1.780558586120605469e+00 2.717273712158203125e+00
1.783558011054992676e+00 2.545439958572387695e+00
1.787988424301147461e+00 2.253624916076660156e+00
1.788226485252380371e+00 2.237008094787597656e+00
1.788377285003662109e+00 2.226441383361816406e+00
1.790539860725402832e+00 2.072185277938842773e+00
1.790923595428466797e+00 2.044387102127075195e+00
1.792843580245971680e+00 1.904223680496215820e+00
1.793770909309387207e+00 1.836283326148986816e+00
1.795318961143493652e+00 1.723406314849853516e+00
1.796095490455627441e+00 1.667380213737487793e+00
1.797203660011291504e+00 1.588716030120849609e+00
1.800384759902954102e+00 1.385410547256469727e+00
1.804962158203125000e+00 1.209477663040161133e+00
1.807928800582885742e+00 1.123297572135925293e+00
1.809330701828002930e+00 1.084294080734252930e+00
1.811017155647277832e+00 1.038655757904052734e+00
1.816563606262207031e+00 9.018231630325317383e-01
1.816844463348388672e+00 8.955965042114257812e-01
1.818541407585144043e+00 8.597528934478759766e-01
1.818779587745666504e+00 8.549833297729492188e-01
1.819103837013244629e+00 8.485977649688720703e-01
1.821206569671630859e+00 8.104255199432373047e-01
1.822258234024047852e+00 7.936043143272399902e-01
1.822500586509704590e+00 7.899559736251831055e-01
1.827538490295410156e+00 7.343676090240478516e-01
1.827637553215026855e+00 7.336485385894775391e-01
1.829329013824462891e+00 7.234048843383789062e-01
1.830641150474548340e+00 7.180223464965820312e-01
1.831187129020690918e+00 7.163970470428466797e-01
1.833668112754821777e+00 7.134062051773071289e-01
1.834583759307861328e+00 7.142556905746459961e-01
1.836741328239440918e+00 7.207906246185302734e-01
1.836808085441589355e+00 7.210993766784667969e-01
1.838712573051452637e+00 7.324292659759521484e-01
1.839277863502502441e+00 7.367680072784423828e-01
1.840042948722839355e+00 7.433633804321289062e-01
1.842469334602355957e+00 7.699105739593505859e-01
1.842515587806701660e+00 7.704999446868896484e-01
1.843061208724975586e+00 7.777342200279235840e-01
1.846529245376586914e+00 8.352861404418945312e-01
1.848120331764221191e+00 8.691711425781250000e-01
1.848778128623962402e+00 8.847247958183288574e-01
1.849101185798645020e+00 8.927164077758789062e-01
1.850857019424438477e+00 9.403785467147827148e-01
1.851240873336791992e+00 9.517823457717895508e-01
1.851944446563720703e+00 9.736288189888000488e-01
1.853474140167236328e+00 1.025372982025146484e+00
1.853673100471496582e+00 1.032521486282348633e+00
1.856039881706237793e+00 1.124618053436279297e+00
1.857954740524291992e+00 1.207406997680664062e+00
1.859321236610412598e+00 1.269949913024902344e+00
1.859909653663635254e+00 1.297553658485412598e+00
1.861600637435913086e+00 1.378472685813903809e+00
1.864971518516540527e+00 1.542263865470886230e+00
1.867579936981201172e+00 1.666005253791809082e+00
1.869783639907836914e+00 1.764892339706420898e+00
1.873383879661560059e+00 1.908156633377075195e+00
1.875304579734802246e+00 1.972799062728881836e+00
1.876539230346679688e+00 2.009469509124755859e+00
1.876633644104003906e+00 2.012110233306884766e+00
1.876752972602844238e+00 2.015410900115966797e+00
1.877429604530334473e+00 2.033415079116821289e+00
1.878282546997070312e+00 2.054327726364135742e+00
1.878452301025390625e+00 2.058250188827514648e+00
1.881909489631652832e+00 2.119971275329589844e+00
1.884817719459533691e+00 2.143875598907470703e+00
1.887340664863586426e+00 2.143127679824829102e+00
1.887823104858398438e+00 2.140754699707031250e+00
1.889594316482543945e+00 2.126671552658081055e+00
1.898919939994812012e+00 2.597691535949707031e+00
1.899425983428955078e+00 2.645895004272460938e+00
1.902860283851623535e+00 3.003526687622070312e+00
1.903967499732971191e+00 3.129013061523437500e+00
1.904633283615112305e+00 3.206158876419067383e+00
1.909757018089294434e+00 3.810116767883300781e+00
1.910543918609619141e+00 3.898811817169189453e+00
1.910712838172912598e+00 3.917505741119384766e+00
1.913543820381164551e+00 4.204451560974121094e+00
1.914527177810668945e+00 4.288455963134765625e+00
1.919010877609252930e+00 4.506073951721191406e+00
1.919047832489013672e+00 4.506420135498046875e+00
1.920755863189697266e+00 4.489173889160156250e+00
1.923694729804992676e+00 4.280246257781982422e+00
1.924829602241516113e+00 4.132414340972900391e+00
1.926015734672546387e+00 3.941533565521240234e+00
1.929855465888977051e+00 3.118849277496337891e+00
1.930339694023132324e+00 2.998416900634765625e+00
1.930714607238769531e+00 2.903418064117431641e+00
1.933689594268798828e+00 2.119583845138549805e+00
1.938561081886291504e+00 1.325426697731018066e+00
1.938647985458374023e+00 1.328327417373657227e+00
1.940409183502197266e+00 1.380230307579040527e+00
1.941809535026550293e+00 1.389865159988403320e+00
1.942919611930847168e+00 1.374749898910522461e+00
1.945999503135681152e+00 1.242214918136596680e+00
1.946965575218200684e+00 1.179574966430664062e+00
1.947154998779296875e+00 1.166498899459838867e+00
1.947343111038208008e+00 1.153297185897827148e+00
1.948850989341735840e+00 1.042951703071594238e+00
1.949680924415588379e+00 9.825452566146850586e-01
1.950319290161132812e+00 9.389837980270385742e-01
1.956328392028808594e+00 8.850899338722229004e-01
1.957082867622375488e+00 9.042085409164428711e-01
1.958682179450988770e+00 9.383028745651245117e-01
1.959500074386596680e+00 9.512926936149597168e-01
1.959982514381408691e+00 9.574537277221679688e-01
1.963502287864685059e+00 9.718880653381347656e-01
1.969880223274230957e+00 9.265996217727661133e-01
1.972009420394897461e+00 9.100596308708190918e-01
1.973471403121948242e+00 8.989348411560058594e-01
1.976610660552978516e+00 8.750637769699096680e-01
1.976670145988464355e+00 8.746061325073242188e-01
1.978243112564086914e+00 8.625215291976928711e-01
1.981306314468383789e+00 8.389908075332641602e-01
1.982184767723083496e+00 8.323823213577270508e-01
1.982657074928283691e+00 8.288880586624145508e-01
1.984349846839904785e+00 8.168985843658447266e-01
1.985384941101074219e+00 8.101697564125061035e-01
1.986396431922912598e+00 8.042435646057128906e-01
1.988786935806274414e+00 7.942155599594116211e-01
1.989356756210327148e+00 7.930067777633666992e-01
1.989584326744079590e+00 7.926926612854003906e-01
1.990306377410888672e+00 7.924361824989318848e-01
1.993995666503906250e+00 8.213972449302673340e-01
1.994275808334350586e+00 8.269561529159545898e-01
1.994385123252868652e+00 8.292979001998901367e-01
1.996001005172729492e+00 8.749088644981384277e-01
1.997725963592529297e+00 9.379374980926513672e-01
1.998290061950683594e+00 9.590693712234497070e-01
1.998340487480163574e+00 9.609436988830566406e-01


==> figsData/1st_experiment/kan_low.txt <==
1.593828201293945312e-04 9.912547469139099121e-01
1.280069351196289062e-03 9.929741621017456055e-01
3.920078277587890625e-03 9.954410791397094727e-01
5.067110061645507812e-03 9.958568811416625977e-01
5.607843399047851562e-03 9.959169030189514160e-01
5.656361579895019531e-03 9.959186315536499023e-01
1.356577873229980469e-02 9.848720431327819824e-01
1.400804519653320312e-02 9.834975004196166992e-01
1.408410072326660156e-02 9.832540154457092285e-01
1.423883438110351562e-02 9.827519655227661133e-01
1.639366149902343750e-02 9.750218987464904785e-01
1.812243461608886719e-02 9.682315587997436523e-01
1.893711090087890625e-02 9.649889469146728516e-01
2.077877521514892578e-02 9.578058719635009766e-01
2.431917190551757812e-02 9.454730749130249023e-01
2.584457397460937500e-02 9.410269260406494141e-01
2.638542652130126953e-02 9.395967721939086914e-01
2.659046649932861328e-02 9.390752315521240234e-01
2.833938598632812500e-02 9.351100921630859375e-01
2.853453159332275391e-02 9.347230792045593262e-01
3.266966342926025391e-02 9.292625784873962402e-01
3.549623489379882812e-02 9.285667538642883301e-01
3.666055202484130859e-02 9.289449453353881836e-01
3.732383251190185547e-02 9.293217658996582031e-01
3.800177574157714844e-02 9.298203587532043457e-01
3.870666027069091797e-02 9.304558634757995605e-01
4.030954837799072266e-02 9.323092699050903320e-01
4.133880138397216797e-02 9.337658882141113281e-01
4.181480407714843750e-02 9.345016479492187500e-01
4.205477237701416016e-02 9.348859190940856934e-01
4.735648632049560547e-02 9.447966814041137695e-01
5.123674869537353516e-02 9.519260525703430176e-01
5.217564105987548828e-02 9.534342885017395020e-01
5.336737632751464844e-02 9.552116394042968750e-01
5.352103710174560547e-02 9.554307460784912109e-01
5.550134181976318359e-02 9.580801129341125488e-01
5.585289001464843750e-02 9.585254192352294922e-01
5.702829360961914062e-02 9.599841833114624023e-01
5.712676048278808594e-02 9.601051211357116699e-01
5.842006206512451172e-02 9.616995453834533691e-01
6.529152393341064453e-02 9.719182848930358887e-01
6.557011604309082031e-02 9.724358916282653809e-01
6.595158576965332031e-02 9.731571078300476074e-01
6.759691238403320312e-02 9.764488935470581055e-01
6.808733940124511719e-02 9.774798750877380371e-01
6.896090507507324219e-02 9.793729186058044434e-01
6.923377513885498047e-02 9.799764156341552734e-01
6.963527202606201172e-02 9.808740615844726562e-01
7.263004779815673828e-02 9.878606796264648438e-01
7.372033596038818359e-02 9.904688000679016113e-01
7.439851760864257812e-02 9.920931458473205566e-01
7.713067531585693359e-02 9.984920620918273926e-01
7.835435867309570312e-02 1.001209616661071777e+00
8.233451843261718750e-02 1.008948326110839844e+00
8.248162269592285156e-02 1.009195923805236816e+00
8.502149581909179688e-02 1.012977123260498047e+00
8.606147766113281250e-02 1.014262557029724121e+00
8.847510814666748047e-02 1.016702771186828613e+00
8.993494510650634766e-02 1.017858982086181641e+00
9.129476547241210938e-02 1.018759846687316895e+00
9.213042259216308594e-02 1.019246816635131836e+00
9.294033050537109375e-02 1.019681811332702637e+00
9.528899192810058594e-02 1.020809888839721680e+00
9.637689590454101562e-02 1.021311879158020020e+00
9.828090667724609375e-02 1.022240877151489258e+00
9.840846061706542969e-02 1.022307634353637695e+00
1.047896146774291992e-01 1.027412891387939453e+00
1.053872108459472656e-01 1.028152227401733398e+00
1.055673360824584961e-01 1.028386712074279785e+00
1.090300083160400391e-01 1.034095287322998047e+00
1.135122776031494141e-01 1.045740246772766113e+00
1.182328462600708008e-01 1.064839720726013184e+00
1.210693120956420898e-01 1.080443978309631348e+00
1.230605840682983398e-01 1.093374609947204590e+00
1.239149570465087891e-01 1.099398970603942871e+00
1.239197254180908203e-01 1.099433541297912598e+00
1.277488470077514648e-01 1.129647254943847656e+00
1.292003393173217773e-01 1.142342567443847656e+00
1.294447183609008789e-01 1.144540309906005859e+00
1.296858787536621094e-01 1.146726131439208984e+00
1.313931941986083984e-01 1.162646174430847168e+00
1.347789764404296875e-01 1.196252822875976562e+00
1.415855884552001953e-01 1.264738082885742188e+00
1.436043977737426758e-01 1.262707352638244629e+00
1.449595689773559570e-01 1.261174440383911133e+00
1.458986997604370117e-01 1.260156869888305664e+00
1.486786603927612305e-01 1.257536649703979492e+00
1.564149856567382812e-01 1.255988597869873047e+00
1.577286720275878906e-01 1.256972193717956543e+00
1.594332456588745117e-01 1.258952379226684570e+00
1.602284908294677734e-01 1.260172009468078613e+00
1.620544195175170898e-01 1.263745307922363281e+00
1.625462770462036133e-01 1.264903783798217773e+00
1.649062633514404297e-01 1.271694064140319824e+00
1.681990623474121094e-01 1.284932971000671387e+00
1.692152023315429688e-01 1.289983749389648438e+00
1.699557304382324219e-01 1.293955683708190918e+00
1.715193986892700195e-01 1.303125023841857910e+00
1.719764471054077148e-01 1.306001186370849609e+00
1.763110160827636719e-01 1.337405681610107422e+00
1.824314594268798828e-01 1.392834186553955078e+00
1.833976507186889648e-01 1.402557492256164551e+00
1.864098310470581055e-01 1.434095501899719238e+00
1.893301010131835938e-01 1.465474367141723633e+00
1.958770751953125000e-01 1.505035281181335449e+00
1.981709003448486328e-01 1.504755020141601562e+00
1.988960504531860352e-01 1.504506230354309082e+00
1.992868185043334961e-01 1.504378437995910645e+00
2.005997896194458008e-01 1.504058003425598145e+00
2.044917345046997070e-01 1.505131006240844727e+00
2.055209875106811523e-01 1.506125688552856445e+00
2.064926624298095703e-01 1.507394552230834961e+00
2.096439599990844727e-01 1.514009833335876465e+00
2.148382663726806641e-01 1.534806370735168457e+00
2.156174182891845703e-01 1.539138078689575195e+00
2.165795564651489258e-01 1.544956326484680176e+00
2.191557884216308594e-01 1.563091039657592773e+00
2.201206684112548828e-01 1.570801496505737305e+00
2.210215330123901367e-01 1.578435182571411133e+00
2.239531278610229492e-01 1.606021046638488770e+00
2.246803045272827148e-01 1.613482832908630371e+00
2.250140905380249023e-01 1.616986632347106934e+00
2.258135080337524414e-01 1.625575661659240723e+00
2.303103208541870117e-01 1.678685426712036133e+00
2.327653169631958008e-01 1.710772037506103516e+00
2.361489534378051758e-01 1.758019208908081055e+00
2.376819849014282227e-01 1.780425310134887695e+00
2.408546209335327148e-01 1.828404188156127930e+00
2.420070171356201172e-01 1.846274971961975098e+00
2.421658039093017578e-01 1.848751068115234375e+00
2.458133697509765625e-01 1.906386017799377441e+00
2.466630935668945312e-01 1.919923186302185059e+00
2.474709749221801758e-01 1.932785987854003906e+00
2.529964447021484375e-01 2.017831563949584961e+00
2.568554878234863281e-01 2.066635847091674805e+00
2.585487365722656250e-01 2.083171606063842773e+00
2.591168880462646484e-01 2.088118076324462891e+00
2.621200084686279297e-01 2.110788345336914062e+00
2.669931650161743164e-01 2.141610383987426758e+00
2.686095237731933594e-01 2.151301145553588867e+00
2.703243494033813477e-01 2.161548137664794922e+00
2.723408937454223633e-01 2.173657894134521484e+00
2.726918458938598633e-01 2.175778150558471680e+00
2.733060121536254883e-01 2.179495096206665039e+00
2.741192579269409180e-01 2.184439659118652344e+00
2.756057977676391602e-01 2.193544626235961914e+00
2.795958518981933594e-01 2.218436956405639648e+00
2.831476926803588867e-01 2.241174697875976562e+00
2.835770845413208008e-01 2.243959665298461914e+00
2.853271961212158203e-01 2.255386829376220703e+00
2.858523130416870117e-01 2.258837699890136719e+00
2.876566648483276367e-01 2.270773887634277344e+00
2.889826297760009766e-01 2.279617309570312500e+00
2.898697853088378906e-01 2.285566568374633789e+00
2.927818298339843750e-01 2.305249452590942383e+00
2.940678596496582031e-01 2.314008712768554688e+00
2.958778142929077148e-01 2.326392650604248047e+00
2.983198165893554688e-01 2.343186616897583008e+00
2.993872165679931641e-01 2.350549697875976562e+00
2.994101047515869141e-01 2.350706815719604492e+00
3.009674549102783203e-01 2.361463069915771484e+00
3.010350465774536133e-01 2.361929655075073242e+00
3.046348094940185547e-01 2.386820077896118164e+00
3.046497106552124023e-01 2.386923313140869141e+00
3.053472042083740234e-01 2.391746282577514648e+00
3.053586483001708984e-01 2.391825675964355469e+00
3.067626953125000000e-01 2.401530265808105469e+00
3.067811727523803711e-01 2.401658535003662109e+00
3.111194372177124023e-01 2.431582689285278320e+00
3.118435144424438477e-01 2.436563253402709961e+00
3.122361898422241211e-01 2.439261198043823242e+00
3.188325166702270508e-01 2.484045982360839844e+00
3.209886550903320312e-01 2.498285055160522461e+00
3.222427368164062500e-01 2.506431102752685547e+00
3.239207267761230469e-01 2.517133951187133789e+00
3.259482383728027344e-01 2.529722213745117188e+00
3.281072378158569336e-01 2.542624235153198242e+00
3.309166431427001953e-01 2.558449268341064453e+00
3.322722911834716797e-01 2.565609216690063477e+00
3.335123062133789062e-01 2.571841001510620117e+00
3.341878652572631836e-01 2.575091361999511719e+00
3.365275859832763672e-01 2.585453271865844727e+00
3.366594314575195312e-01 2.585992097854614258e+00
3.385196924209594727e-01 2.592983245849609375e+00
3.399310111999511719e-01 2.597457408905029297e+00
3.449652194976806641e-01 2.606196641921997070e+00
3.454543352127075195e-01 2.606373071670532227e+00
3.501577377319335938e-01 2.602080821990966797e+00
3.507530689239501953e-01 2.600833177566528320e+00
3.516502380371093750e-01 2.598707914352416992e+00
3.528662919998168945e-01 2.595382213592529297e+00
3.529479503631591797e-01 2.595140695571899414e+00
3.542972803115844727e-01 2.590889692306518555e+00
3.579331636428833008e-01 2.577239990234375000e+00
3.601944446563720703e-01 2.567523717880249023e+00
3.621410131454467773e-01 2.558608531951904297e+00
3.622989654541015625e-01 2.557864904403686523e+00
3.624528646469116211e-01 2.557140111923217773e+00
3.631637096405029297e-01 2.553756952285766602e+00
3.652486801147460938e-01 2.543595790863037109e+00
3.660490512847900391e-01 2.539614200592041016e+00
3.673100471496582031e-01 2.533266305923461914e+00
3.705067634582519531e-01 2.516900539398193359e+00
3.728197813034057617e-01 2.504934310913085938e+00
3.740109205245971680e-01 2.498761653900146484e+00
3.752501010894775391e-01 2.492346763610839844e+00
3.789209127426147461e-01 2.473446846008300781e+00
3.821338415145874023e-01 2.457126617431640625e+00
3.825600147247314453e-01 2.454978942871093750e+00
3.831323385238647461e-01 2.452101469039916992e+00
3.915102481842041016e-01 2.410092115402221680e+00
3.916103839874267578e-01 2.409588813781738281e+00
3.936498165130615234e-01 2.399212598800659180e+00
3.941253423690795898e-01 2.396773338317871094e+00
4.067175388336181641e-01 2.327116489410400391e+00
4.072384834289550781e-01 2.323954105377197266e+00
4.078866243362426758e-01 2.319982290267944336e+00
4.082623720169067383e-01 2.317663192749023438e+00
4.096398353576660156e-01 2.309015035629272461e+00
4.119712114334106445e-01 2.293815135955810547e+00
4.185005426406860352e-01 2.244279623031616211e+00
4.197065830230712891e-01 2.232562065124511719e+00
4.207377433776855469e-01 2.221158266067504883e+00
4.213798046112060547e-01 2.213233232498168945e+00
4.234149456024169922e-01 2.183123826980590820e+00
4.271247386932373047e-01 2.111065626144409180e+00
4.286482334136962891e-01 2.077261924743652344e+00
4.289233684539794922e-01 2.070974349975585938e+00
4.297643899917602539e-01 2.051463842391967773e+00
4.318109750747680664e-01 2.002387762069702148e+00
4.335848093032836914e-01 1.958390951156616211e+00
4.375729560852050781e-01 1.856121301651000977e+00
4.419140815734863281e-01 1.742272496223449707e+00
4.423404932022094727e-01 1.731068968772888184e+00
4.462416172027587891e-01 1.629445314407348633e+00
4.476354122161865234e-01 1.593792915344238281e+00
4.483575820922851562e-01 1.575516819953918457e+00
4.493169784545898438e-01 1.551479458808898926e+00
4.537403583526611328e-01 1.445182800292968750e+00
4.545769691467285156e-01 1.426095366477966309e+00
4.555863142013549805e-01 1.403566837310791016e+00
4.589421749114990234e-01 1.333098649978637695e+00
4.596134424209594727e-01 1.319897770881652832e+00
4.603706598281860352e-01 1.305392980575561523e+00
4.610496759414672852e-01 1.292741775512695312e+00
4.684301614761352539e-01 1.175096988677978516e+00
4.754389524459838867e-01 1.088814616203308105e+00
4.775092601776123047e-01 1.066901326179504395e+00
4.815332889556884766e-01 1.027590274810791016e+00
4.918591976165771484e-01 9.370829463005065918e-01
4.921678304672241211e-01 9.344160556793212891e-01
4.924094676971435547e-01 9.323242902755737305e-01
4.950127601623535156e-01 9.094802141189575195e-01
4.956785440444946289e-01 9.035297632217407227e-01
5.046890974044799805e-01 8.174705505371093750e-01
5.074778795242309570e-01 7.879930734634399414e-01
5.114283561706542969e-01 7.431294322013854980e-01
5.154366493225097656e-01 6.937396526336669922e-01
5.155044794082641602e-01 6.928714513778686523e-01
5.169849395751953125e-01 6.737008094787597656e-01
5.225991010665893555e-01 5.976633429527282715e-01
5.228797197341918945e-01 5.937496423721313477e-01
5.250722169876098633e-01 5.629092454910278320e-01
5.278646945953369141e-01 5.234528183937072754e-01
5.311483144760131836e-01 4.782941043376922607e-01
5.319634675979614258e-01 4.675440788269042969e-01
5.334936380386352539e-01 4.481028914451599121e-01
5.373433828353881836e-01 4.047046601772308350e-01
5.374076366424560547e-01 4.040590524673461914e-01
5.401089191436767578e-01 3.796526193618774414e-01
5.410062074661254883e-01 3.727960288524627686e-01
5.434454679489135742e-01 3.576147258281707764e-01
5.488003492355346680e-01 3.433322906494140625e-01
5.490808486938476562e-01 3.433041274547576904e-01
5.516320466995239258e-01 3.459576964378356934e-01
5.539402961730957031e-01 3.520832657814025879e-01
5.550105571746826172e-01 3.557678759098052979e-01
5.580289363861083984e-01 3.673718273639678955e-01
5.588783025741577148e-01 3.705256879329681396e-01
5.620950460433959961e-01 3.789230883121490479e-01
5.642806291580200195e-01 3.785552978515625000e-01
5.670783519744873047e-01 3.672822713851928711e-01
5.703200101852416992e-01 3.388963937759399414e-01
5.716123580932617188e-01 3.239623308181762695e-01
5.725631713867187500e-01 3.119997382164001465e-01
5.726476907730102539e-01 3.109019398689270020e-01
5.728074312210083008e-01 3.088142573833465576e-01
5.733144283294677734e-01 3.020719587802886963e-01
5.767215490341186523e-01 2.534809708595275879e-01
5.778046846389770508e-01 2.373031675815582275e-01
5.805245637893676758e-01 1.962353289127349854e-01
5.823034048080444336e-01 1.695310175418853760e-01
5.838915109634399414e-01 1.460909247398376465e-01
5.853410959243774414e-01 1.251827478408813477e-01
5.865331888198852539e-01 1.084282994270324707e-01
5.884532928466796875e-01 8.242800831794738770e-02
5.891301631927490234e-01 7.359838485717773438e-02
5.914193391799926758e-01 4.538562893867492676e-02
5.974466800689697266e-01 -1.294115185737609863e-02
5.990034341812133789e-01 -2.363833785057067871e-02
5.993263721466064453e-01 -2.561196684837341309e-02
5.995162725448608398e-01 -2.673187851905822754e-02
5.999771356582641602e-01 -2.932697534561157227e-02
6.020932197570800781e-01 -3.888463973999023438e-02
6.021997928619384766e-01 -3.926107287406921387e-02
6.028045415878295898e-01 -4.120296239852905273e-02
6.034680604934692383e-01 -4.294383525848388672e-02
6.054177284240722656e-01 -4.563277959823608398e-02
6.057713031768798828e-01 -4.572194814682006836e-02
6.059298515319824219e-01 -4.572063684463500977e-02
6.068199872970581055e-01 -4.523834586143493652e-02
6.105074882507324219e-01 -3.456538915634155273e-02
6.128638982772827148e-01 -2.061811089515686035e-02
6.147137880325317383e-01 -5.900472402572631836e-03
6.182769536972045898e-01 3.054973483085632324e-02
6.222316026687622070e-01 8.060622215270996094e-02
6.226766109466552734e-01 8.671098947525024414e-02
6.259300708770751953e-01 1.333258301019668579e-01
6.272042989730834961e-01 1.522711366415023804e-01
6.280096769332885742e-01 1.643814891576766968e-01
6.286127567291259766e-01 1.735024005174636841e-01
6.287728548049926758e-01 1.759306490421295166e-01
6.296945810317993164e-01 1.899454444646835327e-01
6.312322616577148438e-01 2.133718132972717285e-01
6.339275836944580078e-01 2.538334727287292480e-01
6.355091333389282227e-01 2.765252888202667236e-01
6.381800174713134766e-01 3.105950057506561279e-01
6.382979154586791992e-01 3.118984401226043701e-01
6.413278579711914062e-01 3.354504108428955078e-01
6.417150497436523438e-01 3.368015885353088379e-01
6.533674001693725586e-01 2.853844761848449707e-01
6.545051336288452148e-01 2.783771753311157227e-01
6.570854187011718750e-01 2.635577917098999023e-01
6.573013067245483398e-01 2.624003291130065918e-01
6.576948165893554688e-01 2.603286802768707275e-01
6.586867570877075195e-01 2.553290724754333496e-01
6.590996980667114258e-01 2.533475160598754883e-01
6.608242988586425781e-01 2.457267194986343384e-01
6.618950366973876953e-01 2.414955496788024902e-01
6.640743017196655273e-01 2.339073121547698975e-01
6.643801927566528320e-01 2.329396009445190430e-01
6.657670736312866211e-01 2.288087308406829834e-01
6.681613922119140625e-01 2.225132882595062256e-01
6.783773899078369141e-01 2.062214314937591553e-01
6.784386634826660156e-01 2.061381638050079346e-01
6.825728416442871094e-01 2.001118659973144531e-01
6.853151321411132812e-01 1.959952712059020996e-01
6.855190992355346680e-01 1.957018673419952393e-01
6.864330768585205078e-01 1.944381296634674072e-01
6.908220052719116211e-01 1.904807090759277344e-01
6.914808750152587891e-01 1.903714239597320557e-01
6.914833784103393555e-01 1.903707981109619141e-01
6.920431852340698242e-01 1.904149651527404785e-01
6.943316459655761719e-01 1.921582818031311035e-01
6.966460943222045898e-01 1.970800161361694336e-01
6.984655857086181641e-01 2.037272751331329346e-01
7.029432058334350586e-01 2.331768572330474854e-01
7.038166522979736328e-01 2.414377331733703613e-01
7.045066356658935547e-01 2.486077249050140381e-01
7.076125144958496094e-01 2.883901894092559814e-01
7.077227830886840820e-01 2.900395095348358154e-01
7.096681594848632812e-01 3.219598531723022461e-01
7.122865915298461914e-01 3.736961483955383301e-01
7.123734951019287109e-01 3.755911588668823242e-01
7.139707803726196289e-01 4.125469923019409180e-01
7.153084278106689453e-01 4.466423094272613525e-01
7.153167724609375000e-01 4.468646645545959473e-01
7.170159816741943359e-01 4.944496452808380127e-01
7.199056148529052734e-01 5.865740180015563965e-01
7.225453853607177734e-01 6.832433938980102539e-01
7.258659601211547852e-01 8.210597634315490723e-01
7.285548448562622070e-01 9.425944089889526367e-01
7.294268608093261719e-01 9.832847118377685547e-01
7.309159040451049805e-01 1.053716897964477539e+00
7.316156625747680664e-01 1.087106943130493164e+00
7.327045202255249023e-01 1.139273762702941895e+00
7.418848276138305664e-01 1.571545720100402832e+00
7.422192096710205078e-01 1.586652636528015137e+00
7.429314851760864258e-01 1.618626356124877930e+00
7.450960874557495117e-01 1.713977098464965820e+00
7.492929697036743164e-01 1.889662384986877441e+00
7.506004571914672852e-01 1.941334724426269531e+00
7.535635232925415039e-01 2.051441669464111328e+00
7.546336650848388672e-01 2.088428258895874023e+00
7.558234930038452148e-01 2.127599716186523438e+00
7.563480138778686523e-01 2.144183874130249023e+00
7.588130235671997070e-01 2.216257333755493164e+00
7.592743635177612305e-01 2.228656053543090820e+00
7.594515085220336914e-01 2.233325242996215820e+00
7.610043287277221680e-01 2.272109508514404297e+00
7.636983394622802734e-01 2.330652952194213867e+00
7.671011686325073242e-01 2.390646934509277344e+00
7.706841230392456055e-01 2.440775394439697266e+00
7.738296985626220703e-01 2.477642059326171875e+00
7.766522169113159180e-01 2.507725477218627930e+00
7.772706747055053711e-01 2.514021396636962891e+00
7.825683355331420898e-01 2.563461065292358398e+00
7.831376791000366211e-01 2.568236589431762695e+00
7.845925092697143555e-01 2.579868793487548828e+00
7.848691940307617188e-01 2.581983089447021484e+00
7.861188650131225586e-01 2.591101646423339844e+00
7.884184122085571289e-01 2.605854749679565430e+00
7.893429994583129883e-01 2.610923051834106445e+00
7.971366643905639648e-01 2.612189292907714844e+00
7.975946664810180664e-01 2.607480287551879883e+00
8.000799417495727539e-01 2.564067363739013672e+00
8.000957965850830078e-01 2.563694000244140625e+00
8.009490966796875000e-01 2.541903495788574219e+00
8.052257299423217773e-01 2.401765108108520508e+00
8.070712089538574219e-01 2.334493637084960938e+00
8.077268600463867188e-01 2.310488462448120117e+00
8.100575208663940430e-01 2.226612806320190430e+00
8.111250400543212891e-01 2.189691543579101562e+00
8.116861581802368164e-01 2.170838356018066406e+00
8.172432184219360352e-01 2.012224674224853516e+00
8.191831111907958984e-01 1.968988895416259766e+00
8.204380273818969727e-01 1.944033503532409668e+00
8.205673694610595703e-01 1.941584587097167969e+00
8.210575580596923828e-01 1.932519316673278809e+00
8.231344223022460938e-01 1.897512316703796387e+00
8.243535757064819336e-01 1.879239559173583984e+00
8.269976377487182617e-01 1.844063401222229004e+00
8.305288553237915039e-01 1.801327943801879883e+00
8.323025703430175781e-01 1.777918934822082520e+00
8.348541259765625000e-01 1.735173225402832031e+00
8.389501571655273438e-01 1.627817273139953613e+00
8.389991521835327148e-01 1.626234769821166992e+00
8.397831916809082031e-01 1.600170135498046875e+00
8.414962291717529297e-01 1.539185285568237305e+00
8.417770862579345703e-01 1.528784036636352539e+00
8.432856798171997070e-01 1.471655964851379395e+00
8.479580879211425781e-01 1.290902376174926758e+00
8.503162860870361328e-01 1.202187776565551758e+00
8.510140180587768555e-01 1.176538944244384766e+00
8.539270162582397461e-01 1.073115229606628418e+00
8.558763265609741211e-01 1.007556080818176270e+00
8.594455718994140625e-01 8.960266113281250000e-01
8.617749214172363281e-01 8.296717405319213867e-01
8.619587421417236328e-01 8.246607780456542969e-01
8.625878095626831055e-01 8.077697753906250000e-01
8.707301616668701172e-01 6.265932321548461914e-01
8.709702491760253906e-01 6.223405003547668457e-01
8.729661703109741211e-01 5.894619226455688477e-01
8.753532171249389648e-01 5.558840632438659668e-01
8.810633420944213867e-01 4.998434185981750488e-01
8.827871084213256836e-01 4.888544380664825439e-01
8.841789960861206055e-01 4.815506339073181152e-01
8.873907327651977539e-01 4.683700799942016602e-01
8.877354860305786133e-01 4.671190381050109863e-01
8.882565498352050781e-01 4.652508497238159180e-01
8.886554241180419922e-01 4.638094604015350342e-01
8.903801441192626953e-01 4.571589231491088867e-01
8.912699222564697266e-01 4.531801342964172363e-01
8.917901515960693359e-01 4.505852460861206055e-01
8.918663263320922852e-01 4.501864314079284668e-01
8.927723169326782227e-01 4.449721574783325195e-01
8.981049060821533203e-01 3.895308375358581543e-01
8.992042541503906250e-01 3.719208240509033203e-01
9.005032777786254883e-01 3.486931920051574707e-01
9.011931419372558594e-01 3.354415595531463623e-01
9.038804769515991211e-01 2.794087529182434082e-01
9.045768976211547852e-01 2.640972435474395752e-01
9.074535369873046875e-01 1.993934214115142822e-01
9.095766544342041016e-01 1.515601277351379395e-01
9.100902080535888672e-01 1.401208639144897461e-01
9.101636409759521484e-01 1.384888887405395508e-01
9.116811752319335938e-01 1.051968634128570557e-01
9.125285148620605469e-01 8.699616789817810059e-02
9.136939048767089844e-01 6.251186132431030273e-02
9.149358272552490234e-01 3.721731901168823242e-02
9.149826765060424805e-01 3.627786040306091309e-02
9.151489734649658203e-01 3.296703100204467773e-02
9.198664426803588867e-01 -5.307832360267639160e-02
9.209252595901489258e-01 -7.000535726547241211e-02
9.242802858352661133e-01 -1.170185804367065430e-01
9.255969524383544922e-01 -1.325722336769104004e-01
9.270545244216918945e-01 -1.477921009063720703e-01
9.287992715835571289e-01 -1.631732583045959473e-01
9.294288158416748047e-01 -1.679427027702331543e-01
9.299340248107910156e-01 -1.714656054973602295e-01
9.311363697052001953e-01 -1.787455081939697266e-01
9.333733320236206055e-01 -1.880550980567932129e-01
9.341895580291748047e-01 -1.900488138198852539e-01
9.365044832229614258e-01 -1.915087997913360596e-01
9.371366500854492188e-01 -1.908089518547058105e-01
9.376455545425415039e-01 -1.898943185806274414e-01
9.376538991928100586e-01 -1.898764371871948242e-01
9.384008646011352539e-01 -1.879647374153137207e-01
9.454032182693481445e-01 -1.378704905509948730e-01
9.462890625000000000e-01 -1.275093555450439453e-01
9.494341611862182617e-01 -8.382803201675415039e-02
9.566731452941894531e-01 5.386677384376525879e-02
9.579014778137207031e-01 8.167088031768798828e-02
9.603449106216430664e-01 1.399969160556793213e-01
9.703780412673950195e-01 3.837019205093383789e-01
9.722617864608764648e-01 4.127470850944519043e-01
9.727307558059692383e-01 4.180068671703338623e-01
9.885065555572509766e-01 4.627002179622650146e-01
9.900150299072265625e-01 4.783155322074890137e-01
9.937874078750610352e-01 5.334629416465759277e-01
9.938501119613647461e-01 5.345731377601623535e-01
9.951772689819335938e-01 5.595362186431884766e-01
9.972696304321289062e-01 6.045441627502441406e-01
9.991533756256103516e-01 6.508866548538208008e-01
1.000413179397583008e+00 6.849050521850585938e-01
1.002842187881469727e+00 7.572224140167236328e-01
1.003588795661926270e+00 7.812023162841796875e-01
1.005059361457824707e+00 8.307868242263793945e-01
1.010598897933959961e+00 1.042798519134521484e+00
1.014696478843688965e+00 1.220292806625366211e+00
1.014736890792846680e+00 1.222113728523254395e+00
1.016032457351684570e+00 1.281026959419250488e+00
1.017396330833435059e+00 1.344149827957153320e+00
1.021282196044921875e+00 1.528168559074401855e+00
1.021591782569885254e+00 1.542962908744812012e+00
1.030008077621459961e+00 1.913956642150878906e+00
1.032156109809875488e+00 1.972188949584960938e+00
1.036335587501525879e+00 2.028254985809326172e+00
1.037680387496948242e+00 2.037862777709960938e+00
1.041319131851196289e+00 2.053928375244140625e+00
1.044925212860107422e+00 2.060178041458129883e+00
1.045602917671203613e+00 2.060531139373779297e+00
1.046018362045288086e+00 2.060638189315795898e+00
1.046434402465820312e+00 2.060657501220703125e+00
1.047796964645385742e+00 2.060177326202392578e+00
1.049604654312133789e+00 2.058333635330200195e+00
1.049948811531066895e+00 2.057836771011352539e+00
1.051204085350036621e+00 2.055665016174316406e+00
1.051254272460937500e+00 2.055565595626831055e+00
1.051968693733215332e+00 2.054073333740234375e+00
1.053540349006652832e+00 2.050213575363159180e+00
1.053744435310363770e+00 2.049656867980957031e+00
1.054645061492919922e+00 2.047060012817382812e+00
1.056643128395080566e+00 2.040513515472412109e+00
1.057689309120178223e+00 2.036693334579467773e+00
1.060919165611267090e+00 2.023425102233886719e+00
1.061184167861938477e+00 2.022249221801757812e+00
1.065567851066589355e+00 2.001238107681274414e+00
1.065588355064392090e+00 2.001134395599365234e+00
1.070803880691528320e+00 1.973318576812744141e+00
1.072248458862304688e+00 1.965259075164794922e+00
1.073882341384887695e+00 1.956018924713134766e+00
1.074334025382995605e+00 1.953441381454467773e+00
1.080832004547119141e+00 1.912304043769836426e+00
1.086218118667602539e+00 1.866071105003356934e+00
1.086436510086059570e+00 1.863872170448303223e+00
1.086771368980407715e+00 1.860449790954589844e+00
1.088398337364196777e+00 1.842893719673156738e+00
1.091055750846862793e+00 1.810754537582397461e+00
1.092873215675354004e+00 1.786084294319152832e+00
1.093300700187683105e+00 1.779942393302917480e+00
1.095700621604919434e+00 1.742843627929687500e+00
1.100125789642333984e+00 1.660372376441955566e+00
1.100280165672302246e+00 1.657081842422485352e+00
1.104512929916381836e+00 1.550219416618347168e+00
1.104626297950744629e+00 1.546801924705505371e+00
1.105019211769104004e+00 1.534683585166931152e+00
1.106213331222534180e+00 1.495096325874328613e+00
1.118122696876525879e+00 9.544479250907897949e-01
1.126872539520263672e+00 5.593380928039550781e-01
1.127957940101623535e+00 5.148407816886901855e-01
1.128124952316284180e+00 5.080983638763427734e-01
1.128628849983215332e+00 4.879254400730133057e-01
1.132900595664978027e+00 3.277710676193237305e-01
1.133203506469726562e+00 3.171811401844024658e-01
1.133561372756958008e+00 3.048088848590850830e-01
1.134426236152648926e+00 2.755191922187805176e-01
1.136279225349426270e+00 2.157276272773742676e-01
1.137385487556457520e+00 1.819944977760314941e-01
1.139309287071228027e+00 1.268977820873260498e-01
1.141579866409301758e+00 6.780409812927246094e-02
1.141712188720703125e+00 6.456190347671508789e-02
1.143466472625732422e+00 2.368044853210449219e-02
1.145301342010498047e+00 -1.485374569892883301e-02
1.145317792892456055e+00 -1.517832279205322266e-02
1.145469903945922852e+00 -1.817581057548522949e-02
1.146024584770202637e+00 -2.885019779205322266e-02
1.149079084396362305e+00 -8.051660656929016113e-02
1.150436758995056152e+00 -9.960639476776123047e-02
1.153993487358093262e+00 -1.382169872522354126e-01
1.161226987838745117e+00 -1.635996848344802856e-01
1.161351919174194336e+00 -1.633691489696502686e-01
1.161650419235229492e+00 -1.627212464809417725e-01
1.164995670318603516e+00 -1.459812521934509277e-01
1.166015625000000000e+00 -1.375505775213241577e-01
1.169287443161010742e+00 -1.017764657735824585e-01
1.173023581504821777e+00 -5.039104074239730835e-02
1.176858901977539062e+00 2.145439386367797852e-03
1.177068829536437988e+00 4.758611321449279785e-03
1.178128957748413086e+00 1.737445592880249023e-02
1.178758263587951660e+00 2.438637614250183105e-02
1.182020902633666992e+00 5.557490885257720947e-02
1.186966300010681152e+00 9.479928016662597656e-02
1.187402963638305664e+00 9.831956028938293457e-02
1.187691688537597656e+00 1.006786227226257324e-01
1.188930869102478027e+00 1.111531853675842285e-01
1.191723346710205078e+00 1.375880241394042969e-01
1.195692896842956543e+00 1.846432387828826904e-01
1.202131867408752441e+00 2.920911014080047607e-01
1.202340126037597656e+00 2.962965965270996094e-01
1.211247205734252930e+00 5.213015079498291016e-01
1.215189814567565918e+00 6.453316807746887207e-01
1.215731143951416016e+00 6.631203889846801758e-01
1.216410756111145020e+00 6.856176853179931641e-01
1.217338919639587402e+00 7.165988683700561523e-01
1.218364119529724121e+00 7.510422468185424805e-01
1.220137119293212891e+00 8.107044696807861328e-01
1.221582531929016113e+00 8.589408397674560547e-01
1.221974015235900879e+00 8.718708753585815430e-01
1.223401665687561035e+00 9.183025956153869629e-01
1.227123022079467773e+00 1.030789256095886230e+00
1.227759480476379395e+00 1.048308253288269043e+00
1.229872107505798340e+00 1.101799011230468750e+00
1.233304738998413086e+00 1.171012401580810547e+00
1.234386920928955078e+00 1.187876582145690918e+00
1.236680507659912109e+00 1.215690374374389648e+00
1.236764550209045410e+00 1.216510176658630371e+00
1.236955761909484863e+00 1.218321561813354492e+00
1.237207055091857910e+00 1.220596551895141602e+00
1.240056872367858887e+00 1.238343238830566406e+00
1.241560697555541992e+00 1.242274999618530273e+00
1.244904398918151855e+00 1.240120649337768555e+00
1.247978568077087402e+00 1.228104591369628906e+00
1.250501513481140137e+00 1.213525533676147461e+00
1.250599384307861328e+00 1.212901115417480469e+00
1.251749038696289062e+00 1.205320835113525391e+00
1.259800434112548828e+00 1.148348808288574219e+00
1.260092496871948242e+00 1.146318197250366211e+00
1.261521339416503906e+00 1.136540651321411133e+00
1.262090086936950684e+00 1.132728338241577148e+00
1.262838482856750488e+00 1.127794504165649414e+00
1.263693690299987793e+00 1.122279763221740723e+00
1.265884041786193848e+00 1.108846783638000488e+00
1.270853996276855469e+00 1.082995176315307617e+00
1.271112322807312012e+00 1.081855416297912598e+00
1.272211909294128418e+00 1.077250123023986816e+00
1.275341510772705078e+00 1.066431045532226562e+00
1.287462592124938965e+00 1.056539773941040039e+00
1.292702198028564453e+00 1.065507292747497559e+00
1.292810320854187012e+00 1.065762042999267578e+00
1.292884111404418945e+00 1.065936803817749023e+00
1.299131751060485840e+00 1.084870219230651855e+00
1.299894452095031738e+00 1.087691307067871094e+00
1.304333925247192383e+00 1.105993628501892090e+00
1.305681943893432617e+00 1.112126827239990234e+00
1.307009696960449219e+00 1.118399143218994141e+00
1.308316349983215332e+00 1.124777793884277344e+00
1.313790440559387207e+00 1.153206825256347656e+00
1.315106272697448730e+00 1.160254001617431641e+00
1.315775752067565918e+00 1.163826107978820801e+00
1.316204428672790527e+00 1.166097879409790039e+00
1.318764209747314453e+00 1.178995966911315918e+00
1.319191455841064453e+00 1.180920600891113281e+00
1.322930335998535156e+00 1.182022452354431152e+00
1.324084997177124023e+00 1.159150481224060059e+00
1.327980279922485352e+00 9.775272607803344727e-01
1.328119277954101562e+00 9.702118635177612305e-01
1.332700967788696289e+00 7.278257012367248535e-01
1.333551168441772461e+00 6.833954453468322754e-01
1.333999514579772949e+00 6.601006984710693359e-01
1.334564566612243652e+00 6.308875083923339844e-01
1.334653139114379883e+00 6.263223886489868164e-01
1.348195552825927734e+00 7.057070732116699219e-03
1.350499629974365234e+00 -7.681190967559814453e-02
1.350616455078125000e+00 -8.085119724273681641e-02
1.351027250289916992e+00 -9.489190578460693359e-02
1.354693651199340820e+00 -2.079449892044067383e-01
1.354714870452880859e+00 -2.085326910018920898e-01
1.357628226280212402e+00 -2.812263965606689453e-01
1.359731078147888184e+00 -3.234916925430297852e-01
1.360210776329040527e+00 -3.318718075752258301e-01
1.360293388366699219e+00 -3.332667350769042969e-01
1.364231348037719727e+00 -3.832352757453918457e-01
1.364685773849487305e+00 -3.869140148162841797e-01
1.371726870536804199e+00 -3.886098265647888184e-01
1.372818708419799805e+00 -3.796057701110839844e-01
1.376049518585205078e+00 -3.384905457496643066e-01
1.377736687660217285e+00 -3.084761500358581543e-01
1.378232598304748535e+00 -2.985455393791198730e-01
1.379585266113281250e+00 -2.689216136932373047e-01
1.379758834838867188e+00 -2.648515105247497559e-01
1.381434559822082520e+00 -2.224705815315246582e-01
1.384045720100402832e+00 -1.457561254501342773e-01
1.387286782264709473e+00 -3.411465883255004883e-02
1.387363076210021973e+00 -3.128635883331298828e-02
1.391975164413452148e+00 1.545403003692626953e-01
1.392327427864074707e+00 1.698022484779357910e-01
1.393031001091003418e+00 2.006750106811523438e-01
1.395457983016967773e+00 3.106621503829956055e-01
1.400823593139648438e+00 5.650779008865356445e-01
1.401699304580688477e+00 6.065346002578735352e-01
1.404667258262634277e+00 7.415200471878051758e-01
1.405532836914062500e+00 7.781745195388793945e-01
1.407989382743835449e+00 8.713649511337280273e-01
1.408342480659484863e+00 8.831548690795898438e-01
1.408940672874450684e+00 9.020800590515136719e-01
1.409233212471008301e+00 9.108411073684692383e-01
1.409928441047668457e+00 9.303231239318847656e-01
1.414284586906433105e+00 1.011008143424987793e+00
1.415039896965026855e+00 1.018783330917358398e+00
1.416822910308837891e+00 1.031877756118774414e+00
1.417469739913940430e+00 1.035109877586364746e+00
1.425094127655029297e+00 1.038934469223022461e+00
1.430524110794067383e+00 1.024644374847412109e+00
1.432664871215820312e+00 1.017902255058288574e+00
1.432724714279174805e+00 1.017711520195007324e+00
1.433402538299560547e+00 1.015539050102233887e+00
1.434680223464965820e+00 1.011445999145507812e+00
1.435696244239807129e+00 1.008222341537475586e+00
1.435753583908081055e+00 1.008041858673095703e+00
1.435907363891601562e+00 1.007558107376098633e+00
1.438958168029785156e+00 9.983429312705993652e-01
1.440196037292480469e+00 9.948905110359191895e-01
1.440749645233154297e+00 9.934170842170715332e-01
1.440797448158264160e+00 9.932919740676879883e-01
1.441877365112304688e+00 9.905673265457153320e-01
1.441998243331909180e+00 9.902749657630920410e-01
1.442055225372314453e+00 9.901393055915832520e-01
1.442352175712585449e+00 9.894351363182067871e-01
1.444862484931945801e+00 9.842083454132080078e-01
1.446209907531738281e+00 9.820095300674438477e-01
1.448637485504150391e+00 9.793270826339721680e-01
1.449129104614257812e+00 9.790070056915283203e-01
1.453712701797485352e+00 9.797439575195312500e-01
1.455732226371765137e+00 9.824191331863403320e-01
1.461017727851867676e+00 9.980744123458862305e-01
1.464526772499084473e+00 1.015885114669799805e+00
1.466607928276062012e+00 1.029300212860107422e+00
1.470666885375976562e+00 1.061485409736633301e+00
1.471665263175964355e+00 1.070587038993835449e+00
1.474172353744506836e+00 1.095393538475036621e+00
1.474216461181640625e+00 1.095853090286254883e+00
1.479487180709838867e+00 1.156219005584716797e+00
1.480453133583068848e+00 1.168275475502014160e+00
1.481095671653747559e+00 1.176429629325866699e+00
1.483267784118652344e+00 1.204626202583312988e+00
1.487691640853881836e+00 1.262711763381958008e+00
1.494454622268676758e+00 1.258766531944274902e+00
1.495492219924926758e+00 1.211249232292175293e+00
1.495709538459777832e+00 1.200260043144226074e+00
1.495806336402893066e+00 1.195291638374328613e+00
1.496040225028991699e+00 1.183137893676757812e+00
1.496810317039489746e+00 1.142071962356567383e+00
1.497061848640441895e+00 1.128452777862548828e+00
1.498355507850646973e+00 1.058022260665893555e+00
1.501159191131591797e+00 9.095277786254882812e-01
1.501753211021423340e+00 8.794804811477661133e-01
1.502607703208923340e+00 8.372987508773803711e-01
1.503216385841369629e+00 8.080142736434936523e-01
1.503222703933715820e+00 8.077131509780883789e-01
1.503499150276184082e+00 7.946276664733886719e-01
1.504316449165344238e+00 7.567164897918701172e-01
1.505212187767028809e+00 7.165030241012573242e-01
1.507096529006958008e+00 6.364691257476806641e-01
1.507102489471435547e+00 6.362255215644836426e-01
1.508242130279541016e+00 5.908070802688598633e-01
1.510872364044189453e+00 4.943614602088928223e-01
1.511170864105224609e+00 4.841391444206237793e-01
1.513947129249572754e+00 3.958961367607116699e-01
1.514232635498046875e+00 3.875077366828918457e-01
1.517786145210266113e+00 2.934843301773071289e-01
1.520547628402709961e+00 2.332777976989746094e-01
1.521840691566467285e+00 2.088041305541992188e-01
1.523912906646728516e+00 1.743624806404113770e-01
1.527568101882934570e+00 1.273227930068969727e-01
1.530726671218872070e+00 9.984123706817626953e-02
1.536806821823120117e+00 7.694131135940551758e-02
1.537151098251342773e+00 7.667124271392822266e-02
1.538443446159362793e+00 7.650715112686157227e-02
1.541505336761474609e+00 8.135110139846801758e-02
1.543408155441284180e+00 8.820664882659912109e-02
1.543968796730041504e+00 9.080910682678222656e-02
1.548198223114013672e+00 1.193835139274597168e-01
1.551275610923767090e+00 1.506100296974182129e-01
1.553342580795288086e+00 1.768224835395812988e-01
1.555743217468261719e+00 2.128050327301025391e-01
1.559291243553161621e+00 2.770282626152038574e-01
1.562154531478881836e+00 3.381351828575134277e-01
1.563623547554016113e+00 3.725383877754211426e-01
1.569477319717407227e+00 5.270611047744750977e-01
1.570261955261230469e+00 5.494963526725769043e-01
1.570281505584716797e+00 5.500590801239013672e-01
1.574351191520690918e+00 6.706575751304626465e-01
1.575029015541076660e+00 6.911787390708923340e-01
1.578444361686706543e+00 7.944797873497009277e-01
1.579535722732543945e+00 8.268948197364807129e-01
1.579546213150024414e+00 8.272033929824829102e-01
1.583061099052429199e+00 9.261276721954345703e-01
1.584864735603332520e+00 9.716962575912475586e-01
1.586966156959533691e+00 1.018286943435668945e+00
1.591918468475341797e+00 1.091686725616455078e+00
1.598372340202331543e+00 1.103040695190429688e+00
1.599385380744934082e+00 1.097286105155944824e+00
1.605204463005065918e+00 1.036634445190429688e+00
1.606332540512084961e+00 1.020863890647888184e+00
1.612679958343505859e+00 9.208030104637145996e-01
1.613226413726806641e+00 9.118464589118957520e-01
1.613754868507385254e+00 9.032080173492431641e-01
1.614196300506591797e+00 8.960178494453430176e-01
1.614804744720458984e+00 8.861644864082336426e-01
1.615015983581542969e+00 8.827626109123229980e-01
1.618261337280273438e+00 8.324524164199829102e-01
1.618872165679931641e+00 8.235406875610351562e-01
1.620205521583557129e+00 8.048998117446899414e-01
1.621039748191833496e+00 7.938735485076904297e-01
1.628012895584106445e+00 7.243695259094238281e-01
1.630329728126525879e+00 7.096725702285766602e-01
1.632490396499633789e+00 6.991076469421386719e-01
1.633889794349670410e+00 6.936762332916259766e-01
1.633983373641967773e+00 6.933479309082031250e-01
1.635053873062133789e+00 6.898965835571289062e-01
1.635440587997436523e+00 6.887762546539306641e-01
1.639327168464660645e+00 6.805676221847534180e-01
1.639488935470581055e+00 6.803212165832519531e-01
1.639645695686340332e+00 6.800935268402099609e-01
1.640636086463928223e+00 6.787551641464233398e-01
1.643595576286315918e+00 6.756418347358703613e-01
1.643813014030456543e+00 6.754425168037414551e-01
1.649838089942932129e+00 6.677687168121337891e-01
1.651472687721252441e+00 6.636497974395751953e-01
1.653475880622863770e+00 6.562528610229492188e-01
1.657707929611206055e+00 6.275901794433593750e-01
1.660033583641052246e+00 6.012724041938781738e-01
1.661530494689941406e+00 5.793464779853820801e-01
1.663260936737060547e+00 5.485935807228088379e-01
1.664829850196838379e+00 5.154531598091125488e-01
1.671392202377319336e+00 3.272807598114013672e-01
1.672432899475097656e+00 2.920240759849548340e-01
1.676102042198181152e+00 1.622725129127502441e-01
1.677155494689941406e+00 1.243327856063842773e-01
1.677204489707946777e+00 1.225683093070983887e-01
1.677333593368530273e+00 1.179183721542358398e-01
1.678039789199829102e+00 9.252840280532836914e-02
1.679732203483581543e+00 3.220087289810180664e-02
1.680209398269653320e+00 1.539963483810424805e-02
1.683676123619079590e+00 -1.020717024803161621e-01
1.684811234474182129e+00 -1.382175683975219727e-01
1.690229058265686035e+00 -2.887349128723144531e-01
1.692367434501647949e+00 -3.362047672271728516e-01
1.692456007003784180e+00 -3.380067646503448486e-01
1.701989889144897461e+00 -4.433145821094512939e-01
1.702985286712646484e+00 -4.430518150329589844e-01
1.703062057495117188e+00 -4.429329037666320801e-01
1.703543543815612793e+00 -4.418793618679046631e-01
1.705298304557800293e+00 -4.333107471466064453e-01
1.706242561340332031e+00 -4.255561232566833496e-01
1.715539574623107910e+00 -2.158376574516296387e-01
1.723813652992248535e+00 1.821284294128417969e-01
1.729330301284790039e+00 5.145084857940673828e-01
1.735303401947021484e+00 8.578652143478393555e-01
1.737588405609130859e+00 9.619548320770263672e-01
1.737933278083801270e+00 9.757481813430786133e-01
1.737987160682678223e+00 9.778579473495483398e-01
1.738184690475463867e+00 9.854732751846313477e-01
1.740707755088806152e+00 1.068041801452636719e+00
1.748343586921691895e+00 1.199281215667724609e+00
1.752435088157653809e+00 1.236533164978027344e+00
1.753022313117980957e+00 1.241253852844238281e+00
1.754842400550842285e+00 1.255457639694213867e+00
1.757307767868041992e+00 1.274448871612548828e+00
1.759373784065246582e+00 1.290844202041625977e+00
1.762644290924072266e+00 1.318762779235839844e+00
1.766250252723693848e+00 1.351310610771179199e+00
1.767816901206970215e+00 1.365516901016235352e+00
1.769601106643676758e+00 1.381688117980957031e+00
1.775065541267395020e+00 1.430887341499328613e+00
1.776382207870483398e+00 1.441996097564697266e+00
1.776438117027282715e+00 1.442453742027282715e+00
1.779273390769958496e+00 1.463276624679565430e+00
1.780558586120605469e+00 1.470821380615234375e+00
1.783558011054992676e+00 1.482152223587036133e+00
1.787988424301147461e+00 1.477865695953369141e+00
1.788226485252380371e+00 1.476783752441406250e+00
1.788377285003662109e+00 1.476052284240722656e+00
1.790539860725402832e+00 1.461141347885131836e+00
1.790923595428466797e+00 1.457596421241760254e+00
1.792843580245971680e+00 1.435425281524658203e+00
1.793770909309387207e+00 1.421894907951354980e+00
1.795318961143493652e+00 1.394783020019531250e+00
1.796095490455627441e+00 1.378952383995056152e+00
1.797203660011291504e+00 1.353511571884155273e+00
1.800384759902954102e+00 1.250975847244262695e+00
1.804962158203125000e+00 9.827798008918762207e-01
1.807928800582885742e+00 7.889804840087890625e-01
1.809330701828002930e+00 7.001136541366577148e-01
1.811017155647277832e+00 5.969617366790771484e-01
1.816563606262207031e+00 2.964875996112823486e-01
1.816844463348388672e+00 2.831449210643768311e-01
1.818541407585144043e+00 2.069242000579833984e-01
1.818779587745666504e+00 1.968476474285125732e-01
1.819103837013244629e+00 1.833839714527130127e-01
1.821206569671630859e+00 1.034400463104248047e-01
1.822258234024047852e+00 6.845277547836303711e-02
1.822500586509704590e+00 6.088206171989440918e-02
1.827538490295410156e+00 -5.149641633033752441e-02
1.827637553215026855e+00 -5.278393626213073730e-02
1.829329013824462891e+00 -6.880006194114685059e-02
1.830641150474548340e+00 -7.321968674659729004e-02
1.831187129020690918e+00 -7.294490933418273926e-02
1.833668112754821777e+00 -5.637159943580627441e-02
1.834583759307861328e+00 -4.438218474388122559e-02
1.836741328239440918e+00 -5.123466253280639648e-03
1.836808085441589355e+00 -3.682821989059448242e-03
1.838712573051452637e+00 4.263195395469665527e-02
1.839277863502502441e+00 5.815401673316955566e-02
1.840042948722839355e+00 8.032903075218200684e-02
1.842469334602355957e+00 1.582733392715454102e-01
1.842515587806701660e+00 1.598552465438842773e-01
1.843061208724975586e+00 1.787546277046203613e-01
1.846529245376586914e+00 3.060241937637329102e-01
1.848120331764221191e+00 3.662672042846679688e-01
1.848778128623962402e+00 3.910674452781677246e-01
1.849101185798645020e+00 4.031808376312255859e-01
1.850857019424438477e+00 4.677748978137969971e-01
1.851240873336791992e+00 4.815181493759155273e-01
1.851944446563720703e+00 5.062786936759948730e-01
1.853474140167236328e+00 5.578945279121398926e-01
1.853673100471496582e+00 5.643658638000488281e-01
1.856039881706237793e+00 6.369374394416809082e-01
1.857954740524291992e+00 6.900053024291992188e-01
1.859321236610412598e+00 7.253018021583557129e-01
1.859909653663635254e+00 7.399715185165405273e-01
1.861600637435913086e+00 7.807511091232299805e-01
1.864971518516540527e+00 8.590525388717651367e-01
1.867579936981201172e+00 9.206942319869995117e-01
1.869783639907836914e+00 9.763777256011962891e-01
1.873383879661560059e+00 1.080868005752563477e+00
1.875304579734802246e+00 1.145354032516479492e+00
1.876539230346679688e+00 1.190255284309387207e+00
1.876633644104003906e+00 1.193803787231445312e+00
1.876752972602844238e+00 1.198311209678649902e+00
1.877429604530334473e+00 1.224374532699584961e+00
1.878282546997070312e+00 1.258457779884338379e+00
1.878452301025390625e+00 1.265406250953674316e+00
1.881909489631652832e+00 1.419291138648986816e+00
1.884817719459533691e+00 1.567649483680725098e+00
1.887340664863586426e+00 1.710549950599670410e+00
1.887823104858398438e+00 1.739301562309265137e+00
1.889594316482543945e+00 1.847934484481811523e+00
1.898919939994812012e+00 1.817606449127197266e+00
1.899425983428955078e+00 1.791085839271545410e+00
1.902860283851623535e+00 1.576161861419677734e+00
1.903967499732971191e+00 1.494520187377929688e+00
1.904633283615112305e+00 1.442927122116088867e+00
1.909757018089294434e+00 1.001877903938293457e+00
1.910543918609619141e+00 9.306817054748535156e-01
1.910712838172912598e+00 9.154071807861328125e-01
1.913543820381164551e+00 6.648538112640380859e-01
1.914527177810668945e+00 5.827673673629760742e-01
1.919010877609252930e+00 2.800767421722412109e-01
1.919047832489013672e+00 2.782640457153320312e-01
1.920755863189697266e+00 2.115199565887451172e-01
1.923694729804992676e+00 1.904067993164062500e-01
1.924829602241516113e+00 2.180982828140258789e-01
1.926015734672546387e+00 2.663987874984741211e-01
1.929855465888977051e+00 5.299203395843505859e-01
1.930339694023132324e+00 5.715961456298828125e-01
1.930714607238769531e+00 6.046878099441528320e-01
1.933689594268798828e+00 8.782451748847961426e-01
1.938561081886291504e+00 8.546446561813354492e-01
1.938647985458374023e+00 8.384661674499511719e-01
1.940409183502197266e+00 5.355135202407836914e-01
1.941809535026550293e+00 3.540919423103332520e-01
1.942919611930847168e+00 2.501055598258972168e-01
1.945999503135681152e+00 1.226480007171630859e-01
1.946965575218200684e+00 1.223489642143249512e-01
1.947154998779296875e+00 1.239864230155944824e-01
1.947343111038208008e+00 1.261075139045715332e-01
1.948850989341735840e+00 1.568191051483154297e-01
1.949680924415588379e+00 1.795045435428619385e-01
1.950319290161132812e+00 1.964813172817230225e-01
1.956328392028808594e+00 4.111111164093017578e-02
1.957082867622375488e+00 -5.756705999374389648e-03
1.958682179450988770e+00 -1.000352799892425537e-01
1.959500074386596680e+00 -1.440166831016540527e-01
1.959982514381408691e+00 -1.683965623378753662e-01
1.963502287864685059e+00 -3.091510832309722900e-01
1.969880223274230957e+00 -4.073992967605590820e-01
1.972009420394897461e+00 -3.986708521842956543e-01
1.973471403121948242e+00 -3.806217014789581299e-01
1.976610660552978516e+00 -3.090681135654449463e-01
1.976670145988464355e+00 -3.072880804538726807e-01
1.978243112564086914e+00 -2.547775804996490479e-01
1.981306314468383789e+00 -1.239450275897979736e-01
1.982184767723083496e+00 -8.007779717445373535e-02
1.982657074928283691e+00 -5.544394254684448242e-02
1.984349846839904785e+00 3.831961750984191895e-02
1.985384941101074219e+00 9.933251142501831055e-02
1.986396431922912598e+00 1.611094176769256592e-01
1.988786935806274414e+00 3.124719858169555664e-01
1.989356756210327148e+00 3.489553034305572510e-01
1.989584326744079590e+00 3.634922504425048828e-01
1.990306377410888672e+00 4.093354344367980957e-01
1.993995666503906250e+00 6.189826130867004395e-01
1.994275808334350586e+00 6.315573453903198242e-01
1.994385123252868652e+00 6.362789869308471680e-01
1.996001005172729492e+00 6.940756440162658691e-01
1.997725963592529297e+00 7.381094694137573242e-01
1.998290061950683594e+00 7.509979009628295898e-01
1.998340487480163574e+00 7.521405220031738281e-01


==> figsData/1st_experiment/y_test.txt <==
1.593828201293945312e-04 1.000000357627868652e+00
1.280069351196289062e-03 1.000020623207092285e+00
3.920078277587890625e-03 1.000193119049072266e+00
5.067110061645507812e-03 1.000322699546813965e+00
5.607843399047851562e-03 1.000395298004150391e+00
5.656361579895019531e-03 1.000402092933654785e+00
1.356577873229980469e-02 1.002315282821655273e+00
1.400804519653320312e-02 1.002468824386596680e+00
1.408410072326660156e-02 1.002495765686035156e+00
1.423883438110351562e-02 1.002550959587097168e+00
1.639366149902343750e-02 1.003382921218872070e+00
1.812243461608886719e-02 1.004135608673095703e+00
1.893711090087890625e-02 1.004516601562500000e+00
2.077877521514892578e-02 1.005440354347229004e+00
2.431917190551757812e-02 1.007459640502929688e+00
2.584457397460937500e-02 1.008428812026977539e+00
2.638542652130126953e-02 1.008786916732788086e+00
2.659046649932861328e-02 1.008924603462219238e+00
2.833938598632812500e-02 1.010143280029296875e+00
2.853453159332275391e-02 1.010284185409545898e+00
3.266966342926025391e-02 1.013502120971679688e+00
3.549623489379882812e-02 1.015958786010742188e+00
3.666055202484130859e-02 1.017031788825988770e+00
3.732383251190185547e-02 1.017659068107604980e+00
3.800177574157714844e-02 1.018312215805053711e+00
3.870666027069091797e-02 1.019004225730895996e+00
4.030954837799072266e-02 1.020627021789550781e+00
4.133880138397216797e-02 1.021705150604248047e+00
4.181480407714843750e-02 1.022213339805603027e+00
4.205477237701416016e-02 1.022471904754638672e+00
4.735648632049560547e-02 1.028578877449035645e+00
5.123674869537353516e-02 1.033533334732055664e+00
5.217564105987548828e-02 1.034794330596923828e+00
5.336737632751464844e-02 1.036430239677429199e+00
5.352103710174560547e-02 1.036644101142883301e+00
5.550134181976318359e-02 1.039458394050598145e+00
5.585289001464843750e-02 1.039969444274902344e+00
5.702829360961914062e-02 1.041703462600708008e+00
5.712676048278808594e-02 1.041850447654724121e+00
5.842006206512451172e-02 1.043807029724121094e+00
6.529152393341064453e-02 1.055004000663757324e+00
6.557011604309082031e-02 1.055486798286437988e+00
6.595158576965332031e-02 1.056151509284973145e+00
6.759691238403320312e-02 1.059067249298095703e+00
6.808733940124511719e-02 1.059951663017272949e+00
6.896090507507324219e-02 1.061544775962829590e+00
6.923377513885498047e-02 1.062047004699707031e+00
6.963527202606201172e-02 1.062790036201477051e+00
7.263004779815673828e-02 1.068483829498291016e+00
7.372033596038818359e-02 1.070623517036437988e+00
7.439851760864257812e-02 1.071972608566284180e+00
7.713067531585693359e-02 1.077549457550048828e+00
7.835435867309570312e-02 1.080121517181396484e+00
8.233451843261718750e-02 1.088808655738830566e+00
8.248162269592285156e-02 1.089139223098754883e+00
8.502149581909179688e-02 1.094954848289489746e+00
8.606147766113281250e-02 1.097395300865173340e+00
8.847510814666748047e-02 1.103193402290344238e+00
8.993494510650634766e-02 1.106791853904724121e+00
9.129476547241210938e-02 1.110206484794616699e+00
9.213042259216308594e-02 1.112334966659545898e+00
9.294033050537109375e-02 1.114419937133789062e+00
9.528899192810058594e-02 1.120589733123779297e+00
9.637689590454101562e-02 1.123510241508483887e+00
9.828090667724609375e-02 1.128718018531799316e+00
9.840846061706542969e-02 1.129071235656738281e+00
1.047896146774291992e-01 1.147461533546447754e+00
1.053872108459472656e-01 1.149256587028503418e+00
1.055673360824584961e-01 1.149800062179565430e+00
1.090300083160400391e-01 1.160473704338073730e+00
1.135122776031494141e-01 1.174933552742004395e+00
1.182328462600708008e-01 1.190964341163635254e+00
1.210693120956420898e-01 1.201000928878784180e+00
1.230605840682983398e-01 1.208231091499328613e+00
1.239149570465087891e-01 1.211380362510681152e+00
1.239197254180908203e-01 1.211398005485534668e+00
1.277488470077514648e-01 1.225863814353942871e+00
1.292003393173217773e-01 1.231498837471008301e+00
1.294447183609008789e-01 1.232455849647521973e+00
1.296858787536621094e-01 1.233402609825134277e+00
1.313931941986083984e-01 1.240172147750854492e+00
1.347789764404296875e-01 1.253946185111999512e+00
1.415855884552001953e-01 1.283069849014282227e+00
1.436043977737426758e-01 1.292083024978637695e+00
1.449595689773559570e-01 1.298231005668640137e+00
1.458986997604370117e-01 1.302537918090820312e+00
1.486786603927612305e-01 1.315511107444763184e+00
1.564149856567382812e-01 1.353405356407165527e+00
1.577286720275878906e-01 1.360105872154235840e+00
1.594332456588745117e-01 1.368916869163513184e+00
1.602284908294677734e-01 1.373072743415832520e+00
1.620544195175170898e-01 1.382724404335021973e+00
1.625462770462036133e-01 1.385350465774536133e+00
1.649062633514404297e-01 1.398105859756469727e+00
1.681990623474121094e-01 1.416334986686706543e+00
1.692152023315429688e-01 1.422062516212463379e+00
1.699557304382324219e-01 1.426267266273498535e+00
1.715193986892700195e-01 1.435230374336242676e+00
1.719764471054077148e-01 1.437871932983398438e+00
1.763110160827636719e-01 1.463416337966918945e+00
1.824314594268798828e-01 1.501010417938232422e+00
1.833976507186889648e-01 1.507109165191650391e+00
1.864098310470581055e-01 1.526410579681396484e+00
1.893301010131835938e-01 1.545539617538452148e+00
1.958770751953125000e-01 1.589914441108703613e+00
1.981709003448486328e-01 1.605947017669677734e+00
1.988960504531860352e-01 1.611067652702331543e+00
1.992868185043334961e-01 1.613837361335754395e+00
2.005997896194458008e-01 1.623196601867675781e+00
2.044917345046997070e-01 1.651417136192321777e+00
2.055209875106811523e-01 1.658998727798461914e+00
2.064926624298095703e-01 1.666201591491699219e+00
2.096439599990844727e-01 1.689860820770263672e+00
2.148382663726806641e-01 1.729841351509094238e+00
2.156174182891845703e-01 1.735942006111145020e+00
2.165795564651489258e-01 1.743512034416198730e+00
2.191557884216308594e-01 1.763978362083435059e+00
2.201206684112548828e-01 1.771716594696044922e+00
2.210215330123901367e-01 1.778976559638977051e+00
2.239531278610229492e-01 1.802834272384643555e+00
2.246803045272827148e-01 1.808806061744689941e+00
2.250140905380249023e-01 1.811554312705993652e+00
2.258135080337524414e-01 1.818154096603393555e+00
2.303103208541870117e-01 1.855738759040832520e+00
2.327653169631958008e-01 1.876573681831359863e+00
2.361489534378051758e-01 1.905633211135864258e+00
2.376819849014282227e-01 1.918923616409301758e+00
2.408546209335327148e-01 1.946658849716186523e+00
2.420070171356201172e-01 1.956805944442749023e+00
2.421658039093017578e-01 1.958207130432128906e+00
2.458133697509765625e-01 1.990574598312377930e+00
2.466630935668945312e-01 1.998162388801574707e+00
2.474709749221801758e-01 2.005392074584960938e+00
2.529964447021484375e-01 2.055197238922119141e+00
2.568554878234863281e-01 2.090281486511230469e+00
2.585487365722656250e-01 2.105731725692749023e+00
2.591168880462646484e-01 2.110921859741210938e+00
2.621200084686279297e-01 2.138391971588134766e+00
2.669931650161743164e-01 2.183017492294311523e+00
2.686095237731933594e-01 2.197807073593139648e+00
2.703243494033813477e-01 2.213477849960327148e+00
2.723408937454223633e-01 2.231868505477905273e+00
2.726918458938598633e-01 2.235064029693603516e+00
2.733060121536254883e-01 2.240652084350585938e+00
2.741192579269409180e-01 2.248042821884155273e+00
2.756057977676391602e-01 2.261522769927978516e+00
2.795958518981933594e-01 2.297474384307861328e+00
2.831476926803588867e-01 2.329114675521850586e+00
2.835770845413208008e-01 2.332911968231201172e+00
2.853271961212158203e-01 2.348318576812744141e+00
2.858523130416870117e-01 2.352917909622192383e+00
2.876566648483276367e-01 2.368634939193725586e+00
2.889826297760009766e-01 2.380092382431030273e+00
2.898697853088378906e-01 2.387711524963378906e+00
2.927818298339843750e-01 2.412435293197631836e+00
2.940678596496582031e-01 2.423203706741333008e+00
2.958778142929077148e-01 2.438189268112182617e+00
2.983198165893554688e-01 2.458069324493408203e+00
2.993872165679931641e-01 2.466628551483154297e+00
2.994101047515869141e-01 2.466811180114746094e+00
3.009674549102783203e-01 2.479144811630249023e+00
3.010350465774536133e-01 2.479676008224487305e+00
3.046348094940185547e-01 2.507426738739013672e+00
3.046497106552124023e-01 2.507539272308349609e+00
3.053472042083740234e-01 2.512788295745849609e+00
3.053586483001708984e-01 2.512874126434326172e+00
3.067626953125000000e-01 2.523305416107177734e+00
3.067811727523803711e-01 2.523441314697265625e+00
3.111194372177124023e-01 2.554468870162963867e+00
3.118435144424438477e-01 2.559460401535034180e+00
3.122361898422241211e-01 2.562143802642822266e+00
3.188325166702270508e-01 2.604586839675903320e+00
3.209886550903320312e-01 2.617300033569335938e+00
3.222427368164062500e-01 2.624411106109619141e+00
3.239207267761230469e-01 2.633588075637817383e+00
3.259482383728027344e-01 2.644143581390380859e+00
3.281072378158569336e-01 2.654716968536376953e+00
3.309166431427001953e-01 2.667401313781738281e+00
3.322722911834716797e-01 2.673070669174194336e+00
3.335123062133789062e-01 2.677991390228271484e+00
3.341878652572631836e-01 2.680563926696777344e+00
3.365275859832763672e-01 2.688868045806884766e+00
3.366594314575195312e-01 2.689307689666748047e+00
3.385196924209594727e-01 2.695179939270019531e+00
3.399310111999511719e-01 2.699217319488525391e+00
3.449652194976806641e-01 2.710572481155395508e+00
3.454543352127075195e-01 2.711414575576782227e+00
3.501577377319335938e-01 2.717056751251220703e+00
3.507530689239501953e-01 2.717447042465209961e+00
3.516502380371093750e-01 2.717895269393920898e+00
3.528662919998168945e-01 2.718231201171875000e+00
3.529479503631591797e-01 2.718242645263671875e+00
3.542972803115844727e-01 2.718222379684448242e+00
3.579331636428833008e-01 2.716198682785034180e+00
3.601944446563720703e-01 2.713465213775634766e+00
3.621410131454467773e-01 2.710190296173095703e+00
3.622989654541015625e-01 2.709887027740478516e+00
3.624528646469116211e-01 2.709585666656494141e+00
3.631637096405029297e-01 2.708124637603759766e+00
3.652486801147460938e-01 2.703170299530029297e+00
3.660490512847900391e-01 2.701001882553100586e+00
3.673100471496582031e-01 2.697283983230590820e+00
3.705067634582519531e-01 2.686196327209472656e+00
3.728197813034057617e-01 2.676677227020263672e+00
3.740109205245971680e-01 2.671283006668090820e+00
3.752501010894775391e-01 2.665315866470336914e+00
3.789209127426147461e-01 2.645508527755737305e+00
3.821338415145874023e-01 2.625563144683837891e+00
3.825600147247314453e-01 2.622735261917114258e+00
3.831323385238647461e-01 2.618870973587036133e+00
3.915102481842041016e-01 2.553625583648681641e+00
3.916103839874267578e-01 2.552748918533325195e+00
3.936498165130615234e-01 2.534409284591674805e+00
3.941253423690795898e-01 2.530000686645507812e+00
4.067175388336181641e-01 2.395895004272460938e+00
4.072384834289550781e-01 2.389664411544799805e+00
4.078866243362426758e-01 2.381841897964477539e+00
4.082623720169067383e-01 2.377270936965942383e+00
4.096398353576660156e-01 2.360293626785278320e+00
4.119712114334106445e-01 2.330787420272827148e+00
4.185005426406860352e-01 2.243330478668212891e+00
4.197065830230712891e-01 2.226456403732299805e+00
4.207377433776855469e-01 2.211863994598388672e+00
4.213798046112060547e-01 2.202703475952148438e+00
4.234149456024169922e-01 2.173300743103027344e+00
4.271247386932373047e-01 2.118368864059448242e+00
4.286482334136962891e-01 2.095351696014404297e+00
4.289233684539794922e-01 2.091168403625488281e+00
4.297643899917602539e-01 2.078332901000976562e+00
4.318109750747680664e-01 2.046806812286376953e+00
4.335848093032836914e-01 2.019171953201293945e+00
4.375729560852050781e-01 1.956122875213623047e+00
4.419140815734863281e-01 1.886325240135192871e+00
4.423404932022094727e-01 1.879417419433593750e+00
4.462416172027587891e-01 1.815895438194274902e+00
4.476354122161865234e-01 1.793091416358947754e+00
4.483575820922851562e-01 1.781260371208190918e+00
4.493169784545898438e-01 1.765529632568359375e+00
4.537403583526611328e-01 1.692918300628662109e+00
4.545769691467285156e-01 1.679189562797546387e+00
4.555863142013549805e-01 1.662635803222656250e+00
4.589421749114990234e-01 1.607731461524963379e+00
4.596134424209594727e-01 1.596782445907592773e+00
4.603706598281860352e-01 1.584448695182800293e+00
4.610496759414672852e-01 1.573405265808105469e+00
4.684301614761352539e-01 1.454717993736267090e+00
4.754389524459838867e-01 1.345189690589904785e+00
4.775092601776123047e-01 1.313597202301025391e+00
4.815332889556884766e-01 1.253337025642395020e+00
4.918591976165771484e-01 1.106601357460021973e+00
4.921678304672241211e-01 1.102406740188598633e+00
4.924094676971435547e-01 1.099130988121032715e+00
4.950127601623535156e-01 1.064301371574401855e+00
4.956785440444946289e-01 1.055531144142150879e+00
5.046890974044799805e-01 9.425495862960815430e-01
5.074778795242309570e-01 9.097993969917297363e-01
5.114283561706542969e-01 8.652437925338745117e-01
5.154366493225097656e-01 8.222540020942687988e-01
5.155044794082641602e-01 8.215459585189819336e-01
5.169849395751953125e-01 8.062480092048645020e-01
5.225991010665893555e-01 7.510057091712951660e-01
5.228797197341918945e-01 7.483590841293334961e-01
5.250722169876098633e-01 7.280533313751220703e-01
5.278646945953369141e-01 7.031431198120117188e-01
5.311483144760131836e-01 6.752015948295593262e-01
5.319634675979614258e-01 6.684889197349548340e-01
5.334936380386352539e-01 6.561262607574462891e-01
5.373433828353881836e-01 6.263813972473144531e-01
5.374076366424560547e-01 6.259013414382934570e-01
5.401089191436767578e-01 6.061941981315612793e-01
5.410062074661254883e-01 5.998530983924865723e-01
5.434454679489135742e-01 5.831242203712463379e-01
5.488003492355346680e-01 5.489570498466491699e-01
5.490808486938476562e-01 5.472622513771057129e-01
5.516320466995239258e-01 5.322716236114501953e-01
5.539402961730957031e-01 5.193582177162170410e-01
5.550105571746826172e-01 5.135766267776489258e-01
5.580289363861083984e-01 4.979617893695831299e-01
5.588783025741577148e-01 4.937490522861480713e-01
5.620950460433959961e-01 4.785015285015106201e-01
5.642806291580200195e-01 4.687686562538146973e-01
5.670783519744873047e-01 4.570329487323760986e-01
5.703200101852416992e-01 4.444271028041839600e-01
5.716123580932617188e-01 4.396924674510955811e-01
5.725631713867187500e-01 4.363134205341339111e-01
5.726476907730102539e-01 4.360172748565673828e-01
5.728074312210083008e-01 4.354595243930816650e-01
5.733144283294677734e-01 4.337056577205657959e-01
5.767215490341186523e-01 4.225572049617767334e-01
5.778046846389770508e-01 4.192429780960083008e-01
5.805245637893676758e-01 4.114008843898773193e-01
5.823034048080444336e-01 4.066390693187713623e-01
5.838915109634399414e-01 4.026298820972442627e-01
5.853410959243774414e-01 3.991678357124328613e-01
5.865331888198852539e-01 3.964607119560241699e-01
5.884532928466796875e-01 3.923640549182891846e-01
5.891301631927490234e-01 3.909969627857208252e-01
5.914193391799926758e-01 3.866690099239349365e-01
5.974466800689697266e-01 3.774320483207702637e-01
5.990034341812133789e-01 3.755502104759216309e-01
5.993263721466064453e-01 3.751856684684753418e-01
5.995162725448608398e-01 3.749754130840301514e-01
5.999771356582641602e-01 3.744778633117675781e-01
6.020932197570800781e-01 3.724247515201568604e-01
6.021997928619384766e-01 3.723314106464385986e-01
6.028045415878295898e-01 3.718199431896209717e-01
6.034680604934692383e-01 3.712944388389587402e-01
6.054177284240722656e-01 3.699668943881988525e-01
6.057713031768798828e-01 3.697607815265655518e-01
6.059298515319824219e-01 3.696718215942382812e-01
6.068199872970581055e-01 3.692121505737304688e-01
6.105074882507324219e-01 3.680305182933807373e-01
6.128638982772827148e-01 3.678899705410003662e-01
6.147137880325317383e-01 3.681192398071289062e-01
6.182769536972045898e-01 3.694152534008026123e-01
6.222316026687622070e-01 3.721998035907745361e-01
6.226766109466552734e-01 3.726037442684173584e-01
6.259300708770751953e-01 3.761270642280578613e-01
6.272042989730834961e-01 3.777851164340972900e-01
6.280096769332885742e-01 3.789153993129730225e-01
6.286127567291259766e-01 3.798039257526397705e-01
6.287728548049926758e-01 3.800459802150726318e-01
6.296945810317993164e-01 3.814893364906311035e-01
6.312322616577148438e-01 3.840895891189575195e-01
6.339275836944580078e-01 3.892407715320587158e-01
6.355091333389282227e-01 3.926245570182800293e-01
6.381800174713134766e-01 3.989655971527099609e-01
6.382979154586791992e-01 3.992640376091003418e-01
6.413278579711914062e-01 4.074883162975311279e-01
6.417150497436523438e-01 4.086175858974456787e-01
6.533674001693725586e-01 4.516545236110687256e-01
6.545051336288452148e-01 4.568717181682586670e-01
6.570854187011718750e-01 4.694385826587677002e-01
6.573013067245483398e-01 4.705374240875244141e-01
6.576948165893554688e-01 4.725595116615295410e-01
6.586867570877075195e-01 4.777677953243255615e-01
6.590996980667114258e-01 4.799837172031402588e-01
6.608242988586425781e-01 4.895452260971069336e-01
6.618950366973876953e-01 4.957368969917297363e-01
6.640743017196655273e-01 5.089619755744934082e-01
6.643801927566528320e-01 5.108867287635803223e-01
6.657670736312866211e-01 5.198303461074829102e-01
6.681613922119140625e-01 5.361288785934448242e-01
6.783773899078369141e-01 6.190338730812072754e-01
6.784386634826660156e-01 6.196020841598510742e-01
6.825728416442871094e-01 6.600408554077148438e-01
6.853151321411132812e-01 6.892641186714172363e-01
6.855190992355346680e-01 6.915173530578613281e-01
6.864330768585205078e-01 7.017518281936645508e-01
6.908220052719116211e-01 7.541329860687255859e-01
6.914808750152587891e-01 7.624728083610534668e-01
6.914833784103393555e-01 7.625046968460083008e-01
6.920431852340698242e-01 7.696912288665771484e-01
6.943316459655761719e-01 8.000433444976806641e-01
6.966460943222045898e-01 8.323670029640197754e-01
6.984655857086181641e-01 8.589566349983215332e-01
7.029432058334350586e-01 9.289426803588867188e-01
7.038166522979736328e-01 9.433653950691223145e-01
7.045066356658935547e-01 9.549397826194763184e-01
7.076125144958496094e-01 1.009031891822814941e+00
7.077227830886840820e-01 1.011012196540832520e+00
7.096681594848632812e-01 1.046641707420349121e+00
7.122865915298461914e-01 1.096648693084716797e+00
7.123734951019287109e-01 1.098348855972290039e+00
7.139707803726196289e-01 1.130058765411376953e+00
7.153084278106689453e-01 1.157284498214721680e+00
7.153167724609375000e-01 1.157457113265991211e+00
7.170159816741943359e-01 1.192924499511718750e+00
7.199056148529052734e-01 1.255462646484375000e+00
7.225453853607177734e-01 1.314978599548339844e+00
7.258659601211547852e-01 1.392935991287231445e+00
7.285548448562622070e-01 1.458431959152221680e+00
7.294268608093261719e-01 1.480098009109497070e+00
7.309159040451049805e-01 1.517548441886901855e+00
7.316156625747680664e-01 1.535337209701538086e+00
7.327045202255249023e-01 1.563245892524719238e+00
7.418848276138305664e-01 1.807192564010620117e+00
7.422192096710205078e-01 1.816279888153076172e+00
7.429314851760864258e-01 1.835658788681030273e+00
7.450960874557495117e-01 1.894681811332702637e+00
7.492929697036743164e-01 2.008975744247436523e+00
7.506004571914672852e-01 2.044325351715087891e+00
7.535635232925415039e-01 2.123527050018310547e+00
7.546336650848388672e-01 2.151717901229858398e+00
7.558234930038452148e-01 2.182739973068237305e+00
7.563480138778686523e-01 2.196295976638793945e+00
7.588130235671997070e-01 2.258870124816894531e+00
7.592743635177612305e-01 2.270351409912109375e+00
7.594515085220336914e-01 2.274739503860473633e+00
7.610043287277221680e-01 2.312671422958374023e+00
7.636983394622802734e-01 2.375975131988525391e+00
7.671011686325073242e-01 2.450593233108520508e+00
7.706841230392456055e-01 2.521509408950805664e+00
7.738296985626220703e-01 2.576261281967163086e+00
7.766522169113159180e-01 2.618685007095336914e+00
7.772706747055053711e-01 2.627073764801025391e+00
7.825683355331420898e-01 2.684561014175415039e+00
7.831376791000366211e-01 2.689134836196899414e+00
7.845925092697143555e-01 2.699347019195556641e+00
7.848691940307617188e-01 2.701046228408813477e+00
7.861188650131225586e-01 2.707740783691406250e+00
7.884184122085571289e-01 2.715807676315307617e+00
7.893429994583129883e-01 2.717476129531860352e+00
7.971366643905639648e-01 2.695080518722534180e+00
7.975946664810180664e-01 2.691738128662109375e+00
8.000799417495727539e-01 2.669749975204467773e+00
8.000957965850830078e-01 2.669588565826416016e+00
8.009490966796875000e-01 2.660543918609619141e+00
8.052257299423217773e-01 2.604182720184326172e+00
8.070712089538574219e-01 2.574410438537597656e+00
8.077268600463867188e-01 2.563079357147216797e+00
8.100575208663940430e-01 2.519731760025024414e+00
8.111250400543212891e-01 2.498339891433715820e+00
8.116861581802368164e-01 2.486723899841308594e+00
8.172432184219360352e-01 2.359051465988159180e+00
8.191831111907958984e-01 2.309679985046386719e+00
8.204380273818969727e-01 2.276607751846313477e+00
8.205673694610595703e-01 2.273151397705078125e+00
8.210575580596923828e-01 2.259977102279663086e+00
8.231344223022460938e-01 2.202884197235107422e+00
8.243535757064819336e-01 2.168498992919921875e+00
8.269976377487182617e-01 2.092057704925537109e+00
8.305288553237915039e-01 1.986900687217712402e+00
8.323025703430175781e-01 1.933175563812255859e+00
8.348541259765625000e-01 1.855293989181518555e+00
8.389501571655273438e-01 1.729970574378967285e+00
8.389991521835327148e-01 1.728476285934448242e+00
8.397831916809082031e-01 1.704586982727050781e+00
8.414962291717529297e-01 1.652623772621154785e+00
8.417770862579345703e-01 1.644141197204589844e+00
8.432856798171997070e-01 1.598800301551818848e+00
8.479580879211425781e-01 1.461401104927062988e+00
8.503162860870361328e-01 1.394270300865173340e+00
8.510140180587768555e-01 1.374741196632385254e+00
8.539270162582397461e-01 1.295010924339294434e+00
8.558763265609741211e-01 1.243394970893859863e+00
8.594455718994140625e-01 1.152791261672973633e+00
8.617749214172363281e-01 1.096535921096801758e+00
8.619587421417236328e-01 1.092196464538574219e+00
8.625878095626831055e-01 1.077456593513488770e+00
8.707301616668701172e-01 9.025782346725463867e-01
8.709702491760253906e-01 8.978739976882934570e-01
8.729661703109741211e-01 8.597665429115295410e-01
8.753532171249389648e-01 8.165189027786254883e-01
8.810633420944213867e-01 7.231154441833496094e-01
8.827871084213256836e-01 6.976166367530822754e-01
8.841789960861206055e-01 6.779094338417053223e-01
8.873907327651977539e-01 6.353569626808166504e-01
8.877354860305786133e-01 6.310251355171203613e-01
8.882565498352050781e-01 6.245645284652709961e-01
8.886554241180419922e-01 6.196875572204589844e-01
8.903801441192626953e-01 5.992760062217712402e-01
8.912699222564697266e-01 5.891695618629455566e-01
8.917901515960693359e-01 5.833913683891296387e-01
8.918663263320922852e-01 5.825535655021667480e-01
8.927723169326782227e-01 5.727425813674926758e-01
8.981049060821533203e-01 5.206307172775268555e-01
8.992042541503906250e-01 5.110323429107666016e-01
9.005032777786254883e-01 5.001718997955322266e-01
9.011931419372558594e-01 4.946118593215942383e-01
9.038804769515991211e-01 4.742880761623382568e-01
9.045768976211547852e-01 4.693588912487030029e-01
9.074535369873046875e-01 4.504170119762420654e-01
9.095766544342041016e-01 4.378512501716613770e-01
9.100902080535888672e-01 4.349866211414337158e-01
9.101636409759521484e-01 4.345822930335998535e-01
9.116811752319335938e-01 4.265328645706176758e-01
9.125285148620605469e-01 4.222862422466278076e-01
9.136939048767089844e-01 4.167305529117584229e-01
9.149358272552490234e-01 4.111666679382324219e-01
9.149826765060424805e-01 4.109636545181274414e-01
9.151489734649658203e-01 4.102480411529541016e-01
9.198664426803588867e-01 3.925787508487701416e-01
9.209252595901489258e-01 3.892933428287506104e-01
9.242802858352661133e-01 3.804733753204345703e-01
9.255969524383544922e-01 3.776604831218719482e-01
9.270545244216918945e-01 3.749659359455108643e-01
9.287992715835571289e-01 3.723143935203552246e-01
9.294288158416748047e-01 3.715102672576904297e-01
9.299340248107910156e-01 3.709232509136199951e-01
9.311363697052001953e-01 3.697345852851867676e-01
9.333733320236206055e-01 3.683021664619445801e-01
9.341895580291748047e-01 3.680317699909210205e-01
9.365044832229614258e-01 3.680004179477691650e-01
9.371366500854492188e-01 3.681816458702087402e-01
9.376455545425415039e-01 3.683869838714599609e-01
9.376538991928100586e-01 3.683908283710479736e-01
9.384008646011352539e-01 3.687898516654968262e-01
9.454032182693481445e-01 3.782271444797515869e-01
9.462890625000000000e-01 3.801764249801635742e-01
9.494341611862182617e-01 3.885359466075897217e-01
9.566731452941894531e-01 4.168827533721923828e-01
9.579014778137207031e-01 4.230520129203796387e-01
9.603449106216430664e-01 4.365924000740051270e-01
9.703780412673950195e-01 5.119953751564025879e-01
9.722617864608764648e-01 5.301567912101745605e-01
9.727307558059692383e-01 5.348963141441345215e-01
9.885065555572509766e-01 7.533167600631713867e-01
9.900150299072265625e-01 7.810549736022949219e-01
9.937874078750610352e-01 8.563930392265319824e-01
9.938501119613647461e-01 8.577190637588500977e-01
9.951772689819335938e-01 8.863692879676818848e-01
9.972696304321289062e-01 9.338175654411315918e-01
9.991533756256103516e-01 9.789576530456542969e-01
1.000413179397583008e+00 1.010439753532409668e+00
1.002842187881469727e+00 1.074089765548706055e+00
1.003588795661926270e+00 1.094431638717651367e+00
1.005059361457824707e+00 1.135568022727966309e+00
1.010598897933959961e+00 1.302912235260009766e+00
1.014696478843688965e+00 1.438428759574890137e+00
1.014736890792846680e+00 1.439810633659362793e+00
1.016032457351684570e+00 1.484522581100463867e+00
1.017396330833435059e+00 1.532443165779113770e+00
1.021282196044921875e+00 1.673012971878051758e+00
1.021591782569885254e+00 1.684425354003906250e+00
1.030008077621459961e+00 1.999502897262573242e+00
1.032156109809875488e+00 2.079111099243164062e+00
1.036335587501525879e+00 2.228888273239135742e+00
1.037680387496948242e+00 2.274966955184936523e+00
1.041319131851196289e+00 2.392443656921386719e+00
1.044925212860107422e+00 2.495716094970703125e+00
1.045602917671203613e+00 2.513383388519287109e+00
1.046018362045288086e+00 2.523917913436889648e+00
1.046434402465820312e+00 2.534235239028930664e+00
1.047796964645385742e+00 2.566340923309326172e+00
1.049604654312133789e+00 2.604736566543579102e+00
1.049948811531066895e+00 2.611477851867675781e+00
1.051204085350036621e+00 2.634457349777221680e+00
1.051254272460937500e+00 2.635322570800781250e+00
1.051968693733215332e+00 2.647185087203979492e+00
1.053540349006652832e+00 2.670225620269775391e+00
1.053744435310363770e+00 2.672901868820190430e+00
1.054645061492919922e+00 2.683828830718994141e+00
1.056643128395080566e+00 2.702814579010009766e+00
1.057689309120178223e+00 2.709799051284790039e+00
1.060919165611267090e+00 2.718217134475708008e+00
1.061184167861938477e+00 2.718016386032104492e+00
1.065567851066589355e+00 2.695045232772827148e+00
1.065588355064392090e+00 2.694851636886596680e+00
1.070803880691528320e+00 2.620372772216796875e+00
1.072248458862304688e+00 2.591275691986083984e+00
1.073882341384887695e+00 2.554260969161987305e+00
1.074334025382995605e+00 2.543290615081787109e+00
1.080832004547119141e+00 2.354302644729614258e+00
1.086218118667602539e+00 2.163127660751342773e+00
1.086436510086059570e+00 2.154907464981079102e+00
1.086771368980407715e+00 2.142249107360839844e+00
1.088398337364196777e+00 2.079871416091918945e+00
1.091055750846862793e+00 1.975556373596191406e+00
1.092873215675354004e+00 1.903103232383728027e+00
1.093300700187683105e+00 1.885987877845764160e+00
1.095700621604919434e+00 1.789754986763000488e+00
1.100125789642333984e+00 1.613980293273925781e+00
1.100280165672302246e+00 1.607934474945068359e+00
1.104512929916381836e+00 1.445886373519897461e+00
1.104626297950744629e+00 1.441660165786743164e+00
1.105019211769104004e+00 1.427064895629882812e+00
1.106213331222534180e+00 1.383224844932556152e+00
1.118122696876525879e+00 9.975095391273498535e-01
1.126872539520263672e+00 7.813263535499572754e-01
1.127957940101623535e+00 7.584747076034545898e-01
1.128124952316284180e+00 7.550341486930847168e-01
1.128628849983215332e+00 7.447712421417236328e-01
1.132900595664978027e+00 6.648239493370056152e-01
1.133203506469726562e+00 6.596188545227050781e-01
1.133561372756958008e+00 6.535475850105285645e-01
1.134426236152648926e+00 6.392126679420471191e-01
1.136279225349426270e+00 6.100877523422241211e-01
1.137385487556457520e+00 5.937001705169677734e-01
1.139309287071228027e+00 5.669212937355041504e-01
1.141579866409301758e+00 5.380091667175292969e-01
1.141712188720703125e+00 5.364115834236145020e-01
1.143466472625732422e+00 5.160973072052001953e-01
1.145301342010498047e+00 4.965360760688781738e-01
1.145317792892456055e+00 4.963684678077697754e-01
1.145469903945922852e+00 4.948228001594543457e-01
1.146024584770202637e+00 4.892822206020355225e-01
1.149079084396362305e+00 4.613630473613739014e-01
1.150436758995056152e+00 4.503049552440643311e-01
1.153993487358093262e+00 4.250334799289703369e-01
1.161226987838745117e+00 3.887379467487335205e-01
1.161351919174194336e+00 3.882763981819152832e-01
1.161650419235229492e+00 3.871953487396240234e-01
1.164995670318603516e+00 3.771437108516693115e-01
1.166015625000000000e+00 3.748180270195007324e-01
1.169287443161010742e+00 3.696343898773193359e-01
1.173023581504821777e+00 3.679075837135314941e-01
1.176858901977539062e+00 3.707899451255798340e-01
1.177068829536437988e+00 3.710856735706329346e-01
1.178128957748413086e+00 3.728009760379791260e-01
1.178758263587951660e+00 3.739957511425018311e-01
1.182020902633666992e+00 3.823455870151519775e-01
1.186966300010681152e+00 4.022495150566101074e-01
1.187402963638305664e+00 4.044516384601593018e-01
1.187691688537597656e+00 4.059486687183380127e-01
1.188930869102478027e+00 4.127555191516876221e-01
1.191723346710205078e+00 4.304398596286773682e-01
1.195692896842956543e+00 4.615993499755859375e-01
1.202131867408752441e+00 5.292731523513793945e-01
1.202340126037597656e+00 5.318554043769836426e-01
1.211247205734252930e+00 6.692974567413330078e-01
1.215189814567565918e+00 7.491652369499206543e-01
1.215731143951416016e+00 7.611500024795532227e-01
1.216410756111145020e+00 7.765572071075439453e-01
1.217338919639587402e+00 7.982588410377502441e-01
1.218364119529724121e+00 8.231278657913208008e-01
1.220137119293212891e+00 8.684086203575134277e-01
1.221582531929016113e+00 9.075009822845458984e-01
1.221974015235900879e+00 9.184290766716003418e-01
1.223401665687561035e+00 9.595307707786560059e-01
1.227123022079467773e+00 1.075953483581542969e+00
1.227759480476379395e+00 1.097215175628662109e+00
1.229872107505798340e+00 1.170575022697448730e+00
1.233304738998413086e+00 1.298661828041076660e+00
1.234386920928955078e+00 1.341210842132568359e+00
1.236680507659912109e+00 1.434552907943725586e+00
1.236764550209045410e+00 1.438051462173461914e+00
1.236955761909484863e+00 1.446029543876647949e+00
1.237207055091857910e+00 1.456552028656005859e+00
1.240056872367858887e+00 1.578835129737854004e+00
1.241560697555541992e+00 1.645246028900146484e+00
1.244904398918151855e+00 1.796098589897155762e+00
1.247978568077087402e+00 1.936429023742675781e+00
1.250501513481140137e+00 2.050660133361816406e+00
1.250599384307861328e+00 2.055047988891601562e+00
1.251749038696289062e+00 2.106231451034545898e+00
1.259800434112548828e+00 2.431959152221679688e+00
1.260092496871948242e+00 2.442198753356933594e+00
1.261521339416503906e+00 2.490201473236083984e+00
1.262090086936950684e+00 2.508283138275146484e+00
1.262838482856750488e+00 2.531131982803344727e+00
1.263693690299987793e+00 2.555876493453979492e+00
1.265884041786193848e+00 2.612118959426879883e+00
1.270853996276855469e+00 2.697227239608764648e+00
1.271112322807312012e+00 2.699908256530761719e+00
1.272211909294128418e+00 2.709298372268676758e+00
1.275341510772705078e+00 2.717801570892333984e+00
1.287462592124938965e+00 2.502913713455200195e+00
1.292702198028564453e+00 2.309395074844360352e+00
1.292810320854187012e+00 2.304947376251220703e+00
1.292884111404418945e+00 2.301903486251831055e+00
1.299131751060485840e+00 2.023726940155029297e+00
1.299894452095031738e+00 1.987854957580566406e+00
1.304333925247192383e+00 1.776463031768798828e+00
1.305681943893432617e+00 1.712390661239624023e+00
1.307009696960449219e+00 1.649777293205261230e+00
1.308316349983215332e+00 1.588860750198364258e+00
1.313790440559387207e+00 1.345137953758239746e+00
1.315106272697448730e+00 1.290094733238220215e+00
1.315775752067565918e+00 1.262699961662292480e+00
1.316204428672790527e+00 1.245380520820617676e+00
1.318764209747314453e+00 1.145747900009155273e+00
1.319191455841064453e+00 1.129769921302795410e+00
1.322930335998535156e+00 9.981825947761535645e-01
1.324084997177124023e+00 9.605814814567565918e-01
1.327980279922485352e+00 8.443188071250915527e-01
1.328119277954101562e+00 8.404675722122192383e-01
1.332700967788696289e+00 7.246714234352111816e-01
1.333551168441772461e+00 7.054838538169860840e-01
1.333999514579772949e+00 6.956441402435302734e-01
1.334564566612243652e+00 6.835150718688964844e-01
1.334653139114379883e+00 6.816403865814208984e-01
1.348195552825927734e+00 4.717995822429656982e-01
1.350499629974365234e+00 4.491342604160308838e-01
1.350616455078125000e+00 4.480707645416259766e-01
1.351027250289916992e+00 4.443950951099395752e-01
1.354693651199340820e+00 4.158275127410888672e-01
1.354714870452880859e+00 4.156838655471801758e-01
1.357628226280212402e+00 3.981247544288635254e-01
1.359731078147888184e+00 3.880709409713745117e-01
1.360210776329040527e+00 3.860733509063720703e-01
1.360293388366699219e+00 3.857404291629791260e-01
1.364231348037719727e+00 3.734979629516601562e-01
1.364685773849487305e+00 3.725343048572540283e-01
1.371726870536804199e+00 3.691595494747161865e-01
1.372818708419799805e+00 3.705803751945495605e-01
1.376049518585205078e+00 3.779236674308776855e-01
1.377736687660217285e+00 3.836777210235595703e-01
1.378232598304748535e+00 3.856273591518402100e-01
1.379585266113281250e+00 3.915578126907348633e-01
1.379758834838867188e+00 3.923844993114471436e-01
1.381434559822082520e+00 4.011574685573577881e-01
1.384045720100402832e+00 4.177983105182647705e-01
1.387286782264709473e+00 4.438715577125549316e-01
1.387363076210021973e+00 4.445618391036987305e-01
1.391975164413452148e+00 4.934848845005035400e-01
1.392327427864074707e+00 4.978363215923309326e-01
1.393031001091003418e+00 5.068064928054809570e-01
1.395457983016967773e+00 5.407159924507141113e-01
1.400823593139648438e+00 6.337174177169799805e-01
1.401699304580688477e+00 6.514887809753417969e-01
1.404667258262634277e+00 7.176661491394042969e-01
1.405532836914062500e+00 7.387732267379760742e-01
1.407989382743835449e+00 8.033615350723266602e-01
1.408342480659484863e+00 8.132311105728149414e-01
1.408940672874450684e+00 8.302940726280212402e-01
1.409233212471008301e+00 8.387962579727172852e-01
1.409928441047668457e+00 8.594276309013366699e-01
1.414284586906433105e+00 1.002529263496398926e+00
1.415039896965026855e+00 1.029811024665832520e+00
1.416822910308837891e+00 1.097130417823791504e+00
1.417469739913940430e+00 1.122555017471313477e+00
1.425094127655029297e+00 1.460151553153991699e+00
1.430524110794067383e+00 1.734274029731750488e+00
1.432664871215820312e+00 1.846313834190368652e+00
1.432724714279174805e+00 1.849457263946533203e+00
1.433402538299560547e+00 1.885061264038085938e+00
1.434680223464965820e+00 1.952066302299499512e+00
1.435696244239807129e+00 2.005063772201538086e+00
1.435753583908081055e+00 2.008040904998779297e+00
1.435907363891601562e+00 2.016028165817260742e+00
1.438958168029785156e+00 2.171246767044067383e+00
1.440196037292480469e+00 2.231786966323852539e+00
1.440749645233154297e+00 2.258253812789916992e+00
1.440797448158264160e+00 2.260515689849853516e+00
1.441877365112304688e+00 2.310811758041381836e+00
1.441998243331909180e+00 2.316328048706054688e+00
1.442055225372314453e+00 2.318923950195312500e+00
1.442352175712585449e+00 2.332349061965942383e+00
1.444862484931945801e+00 2.439356088638305664e+00
1.446209907531738281e+00 2.491315364837646484e+00
1.448637485504150391e+00 2.573509931564331055e+00
1.449129104614257812e+00 2.588193416595458984e+00
1.453712701797485352e+00 2.689015865325927734e+00
1.455732226371765137e+00 2.710965871810913086e+00
1.461017727851867676e+00 2.698708057403564453e+00
1.464526772499084473e+00 2.635533094406127930e+00
1.466607928276062012e+00 2.578854084014892578e+00
1.470666885375976562e+00 2.432541608810424805e+00
1.471665263175964355e+00 2.390318870544433594e+00
1.474172353744506836e+00 2.275539875030517578e+00
1.474216461181640625e+00 2.273423433303833008e+00
1.479487180709838867e+00 2.003141880035400391e+00
1.480453133583068848e+00 1.951173901557922363e+00
1.481095671653747559e+00 1.916415214538574219e+00
1.483267784118652344e+00 1.798472881317138672e+00
1.487691640853881836e+00 1.561798691749572754e+00
1.494454622268676758e+00 1.230175256729125977e+00
1.495492219924926758e+00 1.183966517448425293e+00
1.495709538459777832e+00 1.174465179443359375e+00
1.495806336402893066e+00 1.170255184173583984e+00
1.496040225028991699e+00 1.160128116607666016e+00
1.496810317039489746e+00 1.127307772636413574e+00
1.497061848640441895e+00 1.116757154464721680e+00
1.498355507850646973e+00 1.063877820968627930e+00
1.501159191131591797e+00 9.572367668151855469e-01
1.501753211021423340e+00 9.360509514808654785e-01
1.502607703208923340e+00 9.064351916313171387e-01
1.503216385841369629e+00 8.859562277793884277e-01
1.503222703933715820e+00 8.857448697090148926e-01
1.503499150276184082e+00 8.766153454780578613e-01
1.504316449165344238e+00 8.502357006072998047e-01
1.505212187767028809e+00 8.223674893379211426e-01
1.507096529006958008e+00 7.672342658042907715e-01
1.507102489471435547e+00 7.670663595199584961e-01
1.508242130279541016e+00 7.359756827354431152e-01
1.510872364044189453e+00 6.704129576683044434e-01
1.511170864105224609e+00 6.635019779205322266e-01
1.513947129249572754e+00 6.041017770767211914e-01
1.514232635498046875e+00 5.984767079353332520e-01
1.517786145210266113e+00 5.355264544486999512e-01
1.520547628402709961e+00 4.949826896190643311e-01
1.521840691566467285e+00 4.783057272434234619e-01
1.523912906646728516e+00 4.544383883476257324e-01
1.527568101882934570e+00 4.202741086483001709e-01
1.530726671218872070e+00 3.981838524341583252e-01
1.536806821823120117e+00 3.729828894138336182e-01
1.537151098251342773e+00 3.721957802772521973e-01
1.538443446159362793e+00 3.698320686817169189e-01
1.541505336761474609e+00 3.679240047931671143e-01
1.543408155441284180e+00 3.693492412567138672e-01
1.543968796730041504e+00 3.701538145542144775e-01
1.548198223114013672e+00 3.820098042488098145e-01
1.551275610923767090e+00 3.973708748817443848e-01
1.553342580795288086e+00 4.111212790012359619e-01
1.555743217468261719e+00 4.308260083198547363e-01
1.559291243553161621e+00 4.680084586143493652e-01
1.562154531478881836e+00 5.058330893516540527e-01
1.563623547554016113e+00 5.282368659973144531e-01
1.569477319717407227e+00 6.405221223831176758e-01
1.570261955261230469e+00 6.586612462997436523e-01
1.570281505584716797e+00 6.591249704360961914e-01
1.574351191520690918e+00 7.665061950683593750e-01
1.575029015541076660e+00 7.866601943969726562e-01
1.578444361686706543e+00 8.987252712249755859e-01
1.579535722732543945e+00 9.383533596992492676e-01
1.579546213150024414e+00 9.387446641921997070e-01
1.583061099052429199e+00 1.079353213310241699e+00
1.584864735603332520e+00 1.159158587455749512e+00
1.586966156959533691e+00 1.258497595787048340e+00
1.591918468475341797e+00 1.516966819763183594e+00
1.598372340202331543e+00 1.887828707695007324e+00
1.599385380744934082e+00 1.947072863578796387e+00
1.605204463005065918e+00 2.273353815078735352e+00
1.606332540512084961e+00 2.331171274185180664e+00
1.612679958343505859e+00 2.595751523971557617e+00
1.613226413726806641e+00 2.612460851669311523e+00
1.613754868507385254e+00 2.627547025680541992e+00
1.614196300506591797e+00 2.639318704605102539e+00
1.614804744720458984e+00 2.654283761978149414e+00
1.615015983581542969e+00 2.659131765365600586e+00
1.618261337280273438e+00 2.709968090057373047e+00
1.618872165679931641e+00 2.714403629302978516e+00
1.620205521583557129e+00 2.718280792236328125e+00
1.621039748191833496e+00 2.716635942459106445e+00
1.628012895584106445e+00 2.584128618240356445e+00
1.630329728126525879e+00 2.497692108154296875e+00
1.632490396499633789e+00 2.401647329330444336e+00
1.633889794349670410e+00 2.332723379135131836e+00
1.633983373641967773e+00 2.327950716018676758e+00
1.635053873062133789e+00 2.272001981735229492e+00
1.635440587997436523e+00 2.251231193542480469e+00
1.639327168464660645e+00 2.030028820037841797e+00
1.639488935470581055e+00 2.020466089248657227e+00
1.639645695686340332e+00 2.011182069778442383e+00
1.640636086463928223e+00 1.952166676521301270e+00
1.643595576286315918e+00 1.774278998374938965e+00
1.643813014030456543e+00 1.761232972145080566e+00
1.649838089942932129e+00 1.412055730819702148e+00
1.651472687721252441e+00 1.323994398117065430e+00
1.653475880622863770e+00 1.221309304237365723e+00
1.657707929611206055e+00 1.025502920150756836e+00
1.660033583641052246e+00 9.307965636253356934e-01
1.661530494689941406e+00 8.747209906578063965e-01
1.663260936737060547e+00 8.145759105682373047e-01
1.664829850196838379e+00 7.642792463302612305e-01
1.671392202377319336e+00 5.942978262901306152e-01
1.672432899475097656e+00 5.728053450584411621e-01
1.676102042198181152e+00 5.074912905693054199e-01
1.677155494689941406e+00 4.915379583835601807e-01
1.677204489707946777e+00 4.908250868320465088e-01
1.677333593368530273e+00 4.889568090438842773e-01
1.678039789199829102e+00 4.790432751178741455e-01
1.679732203483581543e+00 4.573097527027130127e-01
1.680209398269653320e+00 4.516791105270385742e-01
1.683676123619079590e+00 4.169112443923950195e-01
1.684811234474182129e+00 4.077359139919281006e-01
1.690229058265686035e+00 3.775048553943634033e-01
1.692367434501647949e+00 3.713363111019134521e-01
1.692456007003784180e+00 3.711481988430023193e-01
1.701989889144897461e+00 3.818171620368957520e-01
1.702985286712646484e+00 3.865720331668853760e-01
1.703062057495117188e+00 3.869689702987670898e-01
1.703543543815612793e+00 3.895601630210876465e-01
1.705298304557800293e+00 4.005058109760284424e-01
1.706242561340332031e+00 4.074032604694366455e-01
1.715539574623107910e+00 5.189943313598632812e-01
1.723813652992248535e+00 7.045902609825134277e-01
1.729330301284790039e+00 8.886430263519287109e-01
1.735303401947021484e+00 1.151712298393249512e+00
1.737588405609130859e+00 1.270111560821533203e+00
1.737933278083801270e+00 1.288785934448242188e+00
1.737987160682678223e+00 1.291727304458618164e+00
1.738184690475463867e+00 1.302534461021423340e+00
1.740707755088806152e+00 1.446093797683715820e+00
1.748343586921691895e+00 1.922813415527343750e+00
1.752435088157653809e+00 2.178615331649780273e+00
1.753022313117980957e+00 2.213680982589721680e+00
1.754842400550842285e+00 2.318111896514892578e+00
1.757307767868041992e+00 2.446299791336059570e+00
1.759373784065246582e+00 2.538562059402465820e+00
1.762644290924072266e+00 2.649276494979858398e+00
1.766250252723693848e+00 2.712125062942504883e+00
1.767816901206970215e+00 2.718275070190429688e+00
1.769601106643676758e+00 2.709266901016235352e+00
1.775065541267395020e+00 2.579694271087646484e+00
1.776382207870483398e+00 2.527641296386718750e+00
1.776438117027282715e+00 2.525270700454711914e+00
1.779273390769958496e+00 2.390100240707397461e+00
1.780558586120605469e+00 2.320305585861206055e+00
1.783558011054992676e+00 2.142123699188232422e+00
1.787988424301147461e+00 1.856739997863769531e+00
1.788226485252380371e+00 1.841133952140808105e+00
1.788377285003662109e+00 1.831254482269287109e+00
1.790539860725402832e+00 1.690155267715454102e+00
1.790923595428466797e+00 1.665363192558288574e+00
1.792843580245971680e+00 1.543200612068176270e+00
1.793770909309387207e+00 1.485614180564880371e+00
1.795318961143493652e+00 1.392078757286071777e+00
1.796095490455627441e+00 1.346532583236694336e+00
1.797203660011291504e+00 1.283266901969909668e+00
1.800384759902954102e+00 1.114097476005554199e+00
1.804962158203125000e+00 9.057718515396118164e-01
1.807928800582885742e+00 7.931882143020629883e-01
1.809330701828002930e+00 7.458931207656860352e-01
1.811017155647277832e+00 6.937856674194335938e-01
1.816563606262207031e+00 5.561013221740722656e-01
1.816844463348388672e+00 5.503846406936645508e-01
1.818541407585144043e+00 5.181627869606018066e-01
1.818779587745666504e+00 5.139496326446533203e-01
1.819103837013244629e+00 5.083326101303100586e-01
1.821206569671630859e+00 4.751089513301849365e-01
1.822258234024047852e+00 4.604747891426086426e-01
1.822500586509704590e+00 4.572807550430297852e-01
1.827538490295410156e+00 4.048353433609008789e-01
1.827637553215026855e+00 4.040532708168029785e-01
1.829329013824462891e+00 3.920732736587524414e-01
1.830641150474548340e+00 3.845110833644866943e-01
1.831187129020690918e+00 3.817965686321258545e-01
1.833668112754821777e+00 3.725554347038269043e-01
1.834583759307861328e+00 3.703986108303070068e-01
1.836741328239440918e+00 3.679348826408386230e-01
1.836808085441589355e+00 3.679169416427612305e-01
1.838712573051452637e+00 3.688791990280151367e-01
1.839277863502502441e+00 3.697151839733123779e-01
1.840042948722839355e+00 3.712514936923980713e-01
1.842469334602355957e+00 3.792595267295837402e-01
1.842515587806701660e+00 3.794592320919036865e-01
1.843061208724975586e+00 3.819535374641418457e-01
1.846529245376586914e+00 4.039023220539093018e-01
1.848120331764221191e+00 4.177123904228210449e-01
1.848778128623962402e+00 4.241575598716735840e-01
1.849101185798645020e+00 4.274846613407135010e-01
1.850857019424438477e+00 4.475241303443908691e-01
1.851240873336791992e+00 4.523587226867675781e-01
1.851944446563720703e+00 4.616615474224090576e-01
1.853474140167236328e+00 4.839336574077606201e-01
1.853673100471496582e+00 4.870445430278778076e-01
1.856039881706237793e+00 5.280605554580688477e-01
1.857954740524291992e+00 5.670475363731384277e-01
1.859321236610412598e+00 5.983213782310485840e-01
1.859909653663635254e+00 6.127240657806396484e-01
1.861600637435913086e+00 6.574172377586364746e-01
1.864971518516540527e+00 7.622227072715759277e-01
1.867579936981201172e+00 8.589644432067871094e-01
1.869783639907836914e+00 9.520828127861022949e-01
1.873383879661560059e+00 1.127426028251647949e+00
1.875304579734802246e+00 1.232627511024475098e+00
1.876539230346679688e+00 1.304326057434082031e+00
1.876633644104003906e+00 1.309932470321655273e+00
1.876752972602844238e+00 1.317047715187072754e+00
1.877429604530334473e+00 1.357888102531433105e+00
1.878282546997070312e+00 1.410576820373535156e+00
1.878452301025390625e+00 1.421216487884521484e+00
1.881909489631652832e+00 1.647225856781005859e+00
1.884817719459533691e+00 1.846486330032348633e+00
1.887340664863586426e+00 2.020090103149414062e+00
1.887823104858398438e+00 2.052848815917968750e+00
1.889594316482543945e+00 2.170663595199584961e+00
1.898919939994812012e+00 2.641441345214843750e+00
1.899425983428955078e+00 2.655900478363037109e+00
1.902860283851623535e+00 2.714637041091918945e+00
1.903967499732971191e+00 2.718280076980590820e+00
1.904633283615112305e+00 2.716800212860107422e+00
1.909757018089294434e+00 2.615448474884033203e+00
1.910543918609619141e+00 2.586646795272827148e+00
1.910712838172912598e+00 2.580044031143188477e+00
1.913543820381164551e+00 2.449304342269897461e+00
1.914527177810668945e+00 2.395965814590454102e+00
1.919010877609252930e+00 2.115427017211914062e+00
1.919047832489013672e+00 2.112930059432983398e+00
1.920755863189697266e+00 1.995516300201416016e+00
1.923694729804992676e+00 1.788996696472167969e+00
1.924829602241516113e+00 1.709422230720520020e+00
1.926015734672546387e+00 1.627177238464355469e+00
1.929855465888977051e+00 1.372821688652038574e+00
1.930339694023132324e+00 1.342458248138427734e+00
1.930714607238769531e+00 1.319257616996765137e+00
1.933689594268798828e+00 1.145515441894531250e+00
1.938561081886291504e+00 9.042958617210388184e-01
1.938647985458374023e+00 9.004916548728942871e-01
1.940409183502197266e+00 8.272069096565246582e-01
1.941809535026550293e+00 7.739260196685791016e-01
1.942919611930847168e+00 7.347224354743957520e-01
1.945999503135681152e+00 6.392751336097717285e-01
1.946965575218200684e+00 6.131344437599182129e-01
1.947154998779296875e+00 6.082101464271545410e-01
1.947343111038208008e+00 6.033849120140075684e-01
1.948850989341735840e+00 5.669535994529724121e-01
1.949680924415588379e+00 5.485486984252929688e-01
1.950319290161132812e+00 5.351556539535522461e-01
1.956328392028808594e+00 4.381893277168273926e-01
1.957082867622375488e+00 4.293454885482788086e-01
1.958682179450988770e+00 4.127734601497650146e-01
1.959500074386596680e+00 4.053943157196044922e-01
1.959982514381408691e+00 4.013772904872894287e-01
1.963502287864685059e+00 3.792192637920379639e-01
1.969880223274230957e+00 3.687359392642974854e-01
1.972009420394897461e+00 3.734560906887054443e-01
1.973471403121948242e+00 3.791388869285583496e-01
1.976610660552978516e+00 3.984069228172302246e-01
1.976670145988464355e+00 3.988690376281738281e-01
1.978243112564086914e+00 4.124881625175476074e-01
1.981306314468383789e+00 4.472003579139709473e-01
1.982184767723083496e+00 4.593165814876556396e-01
1.982657074928283691e+00 4.662575423717498779e-01
1.984349846839904785e+00 4.937024712562561035e-01
1.985384941101074219e+00 5.125691890716552734e-01
1.986396431922912598e+00 5.326288342475891113e-01
1.988786935806274414e+00 5.868883728981018066e-01
1.989356756210327148e+00 6.013336777687072754e-01
1.989584326744079590e+00 6.072741150856018066e-01
1.990306377410888672e+00 6.267824769020080566e-01
1.993995666503906250e+00 7.431812882423400879e-01
1.994275808334350586e+00 7.532327771186828613e-01
1.994385123252868652e+00 7.572061419486999512e-01
1.996001005172729492e+00 8.191719651222229004e-01
1.997725963592529297e+00 8.922677636146545410e-01
1.998290061950683594e+00 9.177708029747009277e-01
1.998340487480163574e+00 9.200900793075561523e-01


==> figsData/3rd_experiment/cal_conf_mfKAN.txt <==
2.000000000000000000e+01 9.800000000000000000e+01
3.000000000000000000e+01 9.850000000000000000e+01
4.000000000000000000e+01 9.800000000000000000e+01
5.000000000000000000e+01 9.800000000000000000e+01
6.000000000000000000e+01 9.800000000000000000e+01
7.000000000000000000e+01 9.450000000000000000e+01
8.000000000000000000e+01 9.450000000000000000e+01
9.000000000000000000e+01 9.800000000000000000e+01
1.000000000000000000e+02 9.550000000000000000e+01
1.500000000000000000e+02 9.600000000000000000e+01
2.000000000000000000e+02 9.550000000000000000e+01
3.000000000000000000e+02 9.550000000000000000e+01


==> figsData/3rd_experiment/conf_mfkan_high.txt <==
0.000000000000000000e+00 4.187902808189392090e-01
5.025125574320554733e-03 3.894338607788085938e-01
1.005025114864110947e-02 3.599467575550079346e-01
1.507537625730037689e-02 3.329654335975646973e-01
2.010050229728221893e-02 3.080775439739227295e-01
2.512562833726406097e-02 2.835781872272491455e-01
3.015075251460075378e-02 2.576520740985870361e-01
3.517587855458259583e-02 2.302623987197875977e-01
4.020100459456443787e-02 2.032214105129241943e-01
4.522613063454627991e-02 1.800408065319061279e-01
5.025125667452812195e-02 1.605098694562911987e-01
5.527638271450996399e-02 1.425789147615432739e-01
6.030150502920150757e-02 1.245295926928520203e-01
6.532663106918334961e-02 1.058467775583267212e-01
7.035175710916519165e-02 8.722965419292449951e-02
7.537688314914703369e-02 7.004380226135253906e-02
8.040200918912887573e-02 5.555046349763870239e-02
8.542713522911071777e-02 4.413051903247833252e-02
9.045226126909255981e-02 3.463144600391387939e-02
9.547738730907440186e-02 2.532889693975448608e-02
1.005025133490562439e-01 1.592656970024108887e-02
1.055276393890380859e-01 6.529100239276885986e-03
1.105527654290199280e-01 -2.506740391254425049e-03
1.155778914690017700e-01 -1.061153411865234375e-02
1.206030100584030151e-01 -1.741876453161239624e-02
1.256281435489654541e-01 -2.294650673866271973e-02
1.306532621383666992e-01 -2.724840492010116577e-02
1.356783956289291382e-01 -3.040720522403717041e-02
1.407035142183303833e-01 -3.279136121273040771e-02
1.457286477088928223e-01 -3.502241522073745728e-02
1.507537662982940674e-01 -3.768360614776611328e-02
1.557788997888565063e-01 -4.115398973226547241e-02
1.608040183782577515e-01 -4.459936171770095825e-02
1.658291369676589966e-01 -4.676043242216110229e-02
1.708542704582214355e-01 -4.675294086337089539e-02
1.758793890476226807e-01 -4.409137368202209473e-02
1.809045225381851196e-01 -3.971710056066513062e-02
1.859296411275863647e-01 -3.587689623236656189e-02
1.909547746181488037e-01 -3.380504995584487915e-02
1.959798932075500488e-01 -3.359431400895118713e-02
2.010050266981124878e-01 -3.446973487734794617e-02
2.060301452875137329e-01 -3.527459874749183655e-02
2.110552787780761719e-01 -3.506674617528915405e-02
2.160803973674774170e-01 -3.336744010448455811e-02
2.211055308580398560e-01 -3.019106388092041016e-02
2.261306494474411011e-01 -2.599677257239818573e-02
2.311557829380035400e-01 -2.159097418189048767e-02
2.361809015274047852e-01 -1.795507594943046570e-02
2.412060201168060303e-01 -1.596424542367458344e-02
2.462311536073684692e-01 -1.605584286153316498e-02
2.512562870979309082e-01 -1.790920272469520569e-02
2.562814056873321533e-01 -2.022326551377773285e-02
2.613065242767333984e-01 -2.091969549655914307e-02
2.663316428661346436e-01 -1.931061409413814545e-02
2.713567912578582764e-01 -1.571034826338291168e-02
2.763819098472595215e-01 -1.086226198822259903e-02
2.814070284366607666e-01 -5.953568965196609497e-03
2.864321470260620117e-01 -2.344753593206405640e-03
2.914572954177856445e-01 -2.706572413444519043e-04
2.964824140071868896e-01 7.541365921497344971e-04
3.015075325965881348e-01 1.345871016383171082e-03
3.065326511859893799e-01 2.132362686097621918e-03
3.115577995777130127e-01 3.482856787741184235e-03
3.165829181671142578e-01 5.426168441772460938e-03
3.216080367565155029e-01 7.946888916194438934e-03
3.266331553459167480e-01 1.102291047573089600e-02
3.316582739353179932e-01 1.458870153874158859e-02
3.366834223270416260e-01 1.828121766448020935e-02
3.417085409164428711e-01 2.170238457620143890e-02
3.467336595058441162e-01 2.459193393588066101e-02
3.517587780952453613e-01 2.684842422604560852e-02
3.567839264869689941e-01 2.851872518658638000e-02
3.618090450763702393e-01 3.029321506619453430e-02
3.668341636657714844e-01 3.336666896939277649e-02
3.718592822551727295e-01 3.805077448487281799e-02
3.768844306468963623e-01 4.395178332924842834e-02
3.819095492362976074e-01 5.026440694928169250e-02
3.869346678256988525e-01 5.607368424534797668e-02
3.919597864151000977e-01 6.068351119756698608e-02
3.969849348068237305e-01 6.391876935958862305e-02
4.020100533962249756e-01 6.625761836767196655e-02
4.070351719856262207e-01 6.874041259288787842e-02
4.120602905750274658e-01 7.257760316133499146e-02
4.170854091644287109e-01 7.851485162973403931e-02
4.221105575561523438e-01 8.596281707286834717e-02
4.271356761455535889e-01 9.296230971813201904e-02
4.321607947349548340e-01 9.891697764396667480e-02
4.371859133243560791e-01 1.039258465170860291e-01
4.422110617160797119e-01 1.086338162422180176e-01
4.472361803054809570e-01 1.141110807657241821e-01
4.522612988948822021e-01 1.208025962114334106e-01
4.572864174842834473e-01 1.289337724447250366e-01
4.623115658760070801e-01 1.381264626979827881e-01
4.673366844654083252e-01 1.460269540548324585e-01
4.723618030548095703e-01 1.505156904458999634e-01
4.773869216442108154e-01 1.597163975238800049e-01
4.824120402336120605e-01 1.795006394386291504e-01
4.874371886253356934e-01 1.578024476766586304e-01
4.924623072147369385e-01 1.101521998643875122e-01
4.974874258041381836e-01 2.809444665908813477e-01
5.025125741958618164e-01 6.232594251632690430e-01
5.075377225875854492e-01 7.258335351943969727e-01
5.125628113746643066e-01 7.235633730888366699e-01
5.175879597663879395e-01 7.203601002693176270e-01
5.226130485534667969e-01 7.170088291168212891e-01
5.276381969451904297e-01 7.134695053100585938e-01
5.326633453369140625e-01 7.096977829933166504e-01
5.376884341239929199e-01 7.056496143341064453e-01
5.427135825157165527e-01 7.012811303138732910e-01
5.477386713027954102e-01 6.965489387512207031e-01
5.527638196945190430e-01 6.914132833480834961e-01
5.577889680862426758e-01 6.858384013175964355e-01
5.628140568733215332e-01 6.797920465469360352e-01
5.678392052650451660e-01 6.732469201087951660e-01
5.728643536567687988e-01 6.661803722381591797e-01
5.778894424438476562e-01 6.585719585418701172e-01
5.829145908355712891e-01 6.504036188125610352e-01
5.879396796226501465e-01 6.416527032852172852e-01
5.929648280143737793e-01 6.322931051254272461e-01
5.979899764060974121e-01 6.222899556159973145e-01
6.030150651931762695e-01 6.116042137145996094e-01
6.080402135848999023e-01 6.002339124679565430e-01
6.130653023719787598e-01 5.882045626640319824e-01
6.180904507637023926e-01 5.755447149276733398e-01
6.231155991554260254e-01 5.622807741165161133e-01
6.281406879425048828e-01 5.484478473663330078e-01
6.331658363342285156e-01 5.340880155563354492e-01
6.381909847259521484e-01 5.192587375640869141e-01
6.432160735130310059e-01 5.040987730026245117e-01
6.482412219047546387e-01 4.887197911739349365e-01
6.532663106918334961e-01 4.732154011726379395e-01
6.582914590835571289e-01 4.576828777790069580e-01
6.633166074752807617e-01 4.422274827957153320e-01
6.683416962623596191e-01 4.269600510597229004e-01
6.733668446540832520e-01 4.119907915592193604e-01
6.783919334411621094e-01 3.974322378635406494e-01
6.834170818328857422e-01 3.833955228328704834e-01
6.884422302246093750e-01 3.699888586997985840e-01
6.934673190116882324e-01 3.573159873485565186e-01
6.984924674034118652e-01 3.454727530479431152e-01
7.035176157951354980e-01 3.345479369163513184e-01
7.085427045822143555e-01 3.246241807937622070e-01
7.135678529739379883e-01 3.157746195793151855e-01
7.185929417610168457e-01 3.080662488937377930e-01
7.236180901527404785e-01 3.015610575675964355e-01
7.286432385444641113e-01 2.963156700134277344e-01
7.336683273315429688e-01 2.923836410045623779e-01
7.386934757232666016e-01 2.898178100585937500e-01
7.437186241149902344e-01 2.886724472045898438e-01
7.487437129020690918e-01 2.890054881572723389e-01
7.537688612937927246e-01 2.908793389797210693e-01
7.587939500808715820e-01 2.943638265132904053e-01
7.638190984725952148e-01 2.995410263538360596e-01
7.688442468643188477e-01 3.065061569213867188e-01
7.738693356513977051e-01 3.153705000877380371e-01
7.788944840431213379e-01 3.262641429901123047e-01
7.839195728302001953e-01 3.393388986587524414e-01
7.889447212219238281e-01 3.547748923301696777e-01
7.939698696136474609e-01 3.727794289588928223e-01
7.989949584007263184e-01 3.935480713844299316e-01
8.040201067924499512e-01 4.172841310501098633e-01
8.090452551841735840e-01 4.441619515419006348e-01
8.140703439712524414e-01 4.743757247924804688e-01
8.190954923629760742e-01 5.081809163093566895e-01
8.241205811500549316e-01 5.458495616912841797e-01
8.291457295417785645e-01 5.863265991210937500e-01
8.341708779335021973e-01 6.289435625076293945e-01
8.391959667205810547e-01 6.735643148422241211e-01
8.442211151123046875e-01 7.199417352676391602e-01
8.492462038993835449e-01 7.678033709526062012e-01
8.542713522911071777e-01 8.168658018112182617e-01
8.592965006828308105e-01 8.668361902236938477e-01
8.643215894699096680e-01 9.173999428749084473e-01
8.693467378616333008e-01 9.681689739227294922e-01
8.743718862533569336e-01 1.018709182739257812e+00
8.793969750404357910e-01 1.069682836532592773e+00
8.844221234321594238e-01 1.121409177780151367e+00
8.894472122192382812e-01 1.173913478851318359e+00
8.944723606109619141e-01 1.227295875549316406e+00
8.994975090026855469e-01 1.281730532646179199e+00
9.045225977897644043e-01 1.337512612342834473e+00
9.095477461814880371e-01 1.395026683807373047e+00
9.145728945732116699e-01 1.454571366310119629e+00
9.195979833602905273e-01 1.516212940216064453e+00
9.246231317520141602e-01 1.579397201538085938e+00
9.296482205390930176e-01 1.642965674400329590e+00
9.346733689308166504e-01 1.705751895904541016e+00
9.396985173225402832e-01 1.766839027404785156e+00
9.447236061096191406e-01 1.825517654418945312e+00
9.497487545013427734e-01 1.881309986114501953e+00
9.547738432884216309e-01 1.933812975883483887e+00
9.597989916801452637e-01 1.982656359672546387e+00
9.648241400718688965e-01 2.027530670166015625e+00
9.698492288589477539e-01 2.068163633346557617e+00
9.748743772506713867e-01 2.104296684265136719e+00
9.798995256423950195e-01 2.135713338851928711e+00
9.849246144294738770e-01 2.162222146987915039e+00
9.899497628211975098e-01 2.183699131011962891e+00
9.949748516082763672e-01 2.200162649154663086e+00
1.000000000000000000e+00 2.211838722229003906e+00


==> figsData/3rd_experiment/conf_mfkan_low.txt <==
0.000000000000000000e+00 -5.971814692020416260e-02
5.025125574320554733e-03 -6.812645494937896729e-02
1.005025114864110947e-02 -7.676917314529418945e-02
1.507537625730037689e-02 -8.467695862054824829e-02
2.010050229728221893e-02 -9.194967895746231079e-02
2.512562833726406097e-02 -9.932992607355117798e-02
3.015075251460075378e-02 -1.077366396784782410e-01
3.517587855458259583e-02 -1.173198819160461426e-01
4.020100459456443787e-02 -1.272547841072082520e-01
4.522613063454627991e-02 -1.355510056018829346e-01
5.025125667452812195e-02 -1.421067565679550171e-01
5.527638271450996399e-02 -1.479908972978591919e-01
6.030150502920150757e-02 -1.542393565177917480e-01
6.532663106918334961e-02 -1.612490564584732056e-01
7.035175710916519165e-02 -1.686401218175888062e-01
7.537688314914703369e-02 -1.754634976387023926e-01
8.040200918912887573e-02 -1.806690692901611328e-01
8.542713522911071777e-02 -1.837618649005889893e-01
9.045226126909255981e-02 -1.854888051748275757e-01
9.547738730907440186e-02 -1.871866583824157715e-01
1.005025133490562439e-01 -1.891112476587295532e-01
1.055276393890380859e-01 -1.912000179290771484e-01
1.105527654290199280e-01 -1.931537091732025146e-01
1.155778914690017700e-01 -1.944387257099151611e-01
1.206030100584030151e-01 -1.946600973606109619e-01
1.256281435489654541e-01 -1.937679797410964966e-01
1.306532621383666992e-01 -1.917665600776672363e-01
1.356783956289291382e-01 -1.887007057666778564e-01
1.407035142183303833e-01 -1.849187612533569336e-01
1.457286477088928223e-01 -1.810294985771179199e-01
1.507537662982940674e-01 -1.776148527860641479e-01
1.557788997888565063e-01 -1.750600636005401611e-01
1.608040183782577515e-01 -1.725535094738006592e-01
1.658291369676589966e-01 -1.688050031661987305e-01
1.708542704582214355e-01 -1.628966033458709717e-01
1.758793890476226807e-01 -1.544220894575119019e-01
1.809045225381851196e-01 -1.445235311985015869e-01
1.859296411275863647e-01 -1.354282349348068237e-01
1.909547746181488037e-01 -1.281276941299438477e-01
1.959798932075500488e-01 -1.225439906120300293e-01
2.010050266981124878e-01 -1.179367303848266602e-01
2.060301452875137329e-01 -1.133220046758651733e-01
2.110552787780761719e-01 -1.079354807734489441e-01
2.160803973674774170e-01 -1.014621853828430176e-01
2.211055308580398560e-01 -9.406679123640060425e-02
2.261306494474411011e-01 -8.627694100141525269e-02
2.311557829380035400e-01 -7.877050340175628662e-02
2.361809015274047852e-01 -7.214881479740142822e-02
2.412060201168060303e-01 -6.678935140371322632e-02
2.462311536073684692e-01 -6.276100873947143555e-02
2.512562870979309082e-01 -5.978305265307426453e-02
2.562814056873321533e-01 -5.716700106859207153e-02
2.613065242767333984e-01 -5.395475029945373535e-02
2.663316428661346436e-01 -5.000130832195281982e-02
2.713567912578582764e-01 -4.567836225032806396e-02
2.763819098472595215e-01 -4.142872244119644165e-02
2.814070284366607666e-01 -3.770797699689865112e-02
2.864321470260620117e-01 -3.497483581304550171e-02
2.914572954177856445e-01 -3.331255540251731873e-02
2.964824140071868896e-01 -3.259417042136192322e-02
3.015075325965881348e-01 -3.264138847589492798e-02
3.065326511859893799e-01 -3.318350389599800110e-02
3.115577995777130127e-01 -3.394911065697669983e-02
3.165829181671142578e-01 -3.477488830685615540e-02
3.216080367565155029e-01 -3.551305830478668213e-02
3.266331553459167480e-01 -3.604221343994140625e-02
3.316582739353179932e-01 -3.630165010690689087e-02
3.366834223270416260e-01 -3.653194010257720947e-02
3.417085409164428711e-01 -3.706451505422592163e-02
3.467336595058441162e-01 -3.816256299614906311e-02
3.517587780952453613e-01 -3.997774049639701843e-02
3.567839264869689941e-01 -4.252929612994194031e-02
3.618090450763702393e-01 -4.512437805533409119e-02
3.668341636657714844e-01 -4.635186120867729187e-02
3.718592822551727295e-01 -4.573326930403709412e-02
3.768844306468963623e-01 -4.369543865323066711e-02
3.819095492362976074e-01 -4.117766395211219788e-02
3.869346678256988525e-01 -3.920703008770942688e-02
3.919597864151000977e-01 -3.852903842926025391e-02
3.969849348068237305e-01 -3.935901075601577759e-02
4.020100533962249756e-01 -4.122453182935714722e-02
4.070351719856262207e-01 -4.296007007360458374e-02
4.120602905750274658e-01 -4.309812933206558228e-02
4.170854091644287109e-01 -4.070546478033065796e-02
4.221105575561523438e-01 -3.653308749198913574e-02
4.271356761455535889e-01 -3.288728371262550354e-02
4.321607947349548340e-01 -3.040710464119911194e-02
4.371859133243560791e-01 -2.896182984113693237e-02
4.422110617160797119e-01 -2.782088145613670349e-02
4.472361803054809570e-01 -2.575547620654106140e-02
4.522612988948822021e-01 -2.225065231323242188e-02
4.572864174842834473e-01 -1.706404611468315125e-02
4.623115658760070801e-01 -1.065446436405181885e-02
4.673366844654083252e-01 -5.648970603942871094e-03
4.723618030548095703e-01 -4.386454820632934570e-03
4.773869216442108154e-01 2.219401299953460693e-03
4.824120402336120605e-01 2.045688033103942871e-02
4.874371886253356934e-01 -7.670670747756958008e-03
4.924623072147369385e-01 -7.630689442157745361e-02
4.974874258041381836e-01 1.163631156086921692e-01
5.025125741958618164e-01 4.779565334320068359e-01
5.075377225875854492e-01 5.823310613632202148e-01
5.125628113746643066e-01 5.847057700157165527e-01
5.175879597663879395e-01 5.861563086509704590e-01
5.226130485534667969e-01 5.873682498931884766e-01
5.276381969451904297e-01 5.882877111434936523e-01
5.326633453369140625e-01 5.888528227806091309e-01
5.376884341239929199e-01 5.889962911605834961e-01
5.427135825157165527e-01 5.886406302452087402e-01
5.477386713027954102e-01 5.877076387405395508e-01
5.527638196945190430e-01 5.861061811447143555e-01
5.577889680862426758e-01 5.837405323982238770e-01
5.628140568733215332e-01 5.805083513259887695e-01
5.678392052650451660e-01 5.762980580329895020e-01
5.728643536567687988e-01 5.709934234619140625e-01
5.778894424438476562e-01 5.644733905792236328e-01
5.829145908355712891e-01 5.566170215606689453e-01
5.879396796226501465e-01 5.473085641860961914e-01
5.929648280143737793e-01 5.364394187927246094e-01
5.979899764060974121e-01 5.239169001579284668e-01
6.030150651931762695e-01 5.096704959869384766e-01
6.080402135848999023e-01 4.937052726745605469e-01
6.130653023719787598e-01 4.761000275611877441e-01
6.180904507637023926e-01 4.569515883922576904e-01
6.231155991554260254e-01 4.363783895969390869e-01
6.281406879425048828e-01 4.145048856735229492e-01
6.331658363342285156e-01 3.914717733860015869e-01
6.381909847259521484e-01 3.674237430095672607e-01
6.432160735130310059e-01 3.425499200820922852e-01
6.482412219047546387e-01 3.170148432254791260e-01
6.532663106918334961e-01 2.909789085388183594e-01
6.582914590835571289e-01 2.646085321903228760e-01
6.633166074752807617e-01 2.380606085062026978e-01
6.683416962623596191e-01 2.114956378936767578e-01
6.733668446540832520e-01 1.850720345973968506e-01
6.783919334411621094e-01 1.589468419551849365e-01
6.834170818328857422e-01 1.332747042179107666e-01
6.884422302246093750e-01 1.082110255956649780e-01
6.934673190116882324e-01 8.391255140304565430e-02
6.984924674034118652e-01 6.052944064140319824e-02
7.035176157951354980e-01 3.821881115436553955e-02
7.085427045822143555e-01 1.713310182094573975e-02
7.135678529739379883e-01 -2.576410770416259766e-03
7.185929417610168457e-01 -2.075482904911041260e-02
7.236180901527404785e-01 -3.725433349609375000e-02
7.286432385444641113e-01 -5.192621797323226929e-02
7.336683273315429688e-01 -6.462407857179641724e-02
7.386934757232666016e-01 -7.520687580108642578e-02
7.437186241149902344e-01 -8.353579789400100708e-02
7.487437129020690918e-01 -8.947608619928359985e-02
7.537688612937927246e-01 -9.289700537919998169e-02
7.587939500808715820e-01 -9.366963058710098267e-02
7.638190984725952148e-01 -9.166759997606277466e-02
7.688442468643188477e-01 -8.676464855670928955e-02
7.738693356513977051e-01 -7.883665710687637329e-02
7.788944840431213379e-01 -6.775304675102233887e-02
7.839195728302001953e-01 -5.337977409362792969e-02
7.889447212219238281e-01 -3.557634353637695312e-02
7.939698696136474609e-01 -1.420255005359649658e-02
7.989949584007263184e-01 1.080784201622009277e-02
8.040201067924499512e-01 3.945775330066680908e-02
8.090452551841735840e-01 7.161815464496612549e-02
8.140703439712524414e-01 1.070667952299118042e-01
8.190954923629760742e-01 1.455100923776626587e-01
8.241205811500549316e-01 1.865974366664886475e-01
8.291457295417785645e-01 2.306236475706100464e-01
8.341708779335021973e-01 2.777730822563171387e-01
8.391959667205810547e-01 3.279775083065032959e-01
8.442211151123046875e-01 3.812181055545806885e-01
8.492462038993835449e-01 4.374908804893493652e-01
8.542713522911071777e-01 4.967948198318481445e-01
8.592965006828308105e-01 5.591348409652709961e-01
8.643215894699096680e-01 6.244847178459167480e-01
8.693467378616333008e-01 6.926712989807128906e-01
8.743718862533569336e-01 7.634626626968383789e-01
8.793969750404357910e-01 8.358564972877502441e-01
8.844221234321594238e-01 9.090376496315002441e-01
8.894472122192382812e-01 9.826076626777648926e-01
8.944723606109619141e-01 1.055997848510742188e+00
8.994975090026855469e-01 1.128459334373474121e+00
9.045225977897644043e-01 1.199056982994079590e+00
9.095477461814880371e-01 1.266780614852905273e+00
9.145728945732116699e-01 1.330708622932434082e+00
9.195979833602905273e-01 1.390197038650512695e+00
9.246231317520141602e-01 1.445275068283081055e+00
9.296482205390930176e-01 1.496485114097595215e+00
9.346733689308166504e-01 1.544382810592651367e+00
9.396985173225402832e-01 1.589359045028686523e+00
9.447236061096191406e-01 1.631684064865112305e+00
9.497487545013427734e-01 1.671464443206787109e+00
9.547738432884216309e-01 1.708648085594177246e+00
9.597989916801452637e-01 1.743132472038269043e+00
9.648241400718688965e-01 1.774813413619995117e+00
9.698492288589477539e-01 1.803591132164001465e+00
9.748743772506713867e-01 1.829351305961608887e+00
9.798995256423950195e-01 1.851996183395385742e+00
9.849246144294738770e-01 1.871491551399230957e+00
9.899497628211975098e-01 1.887850403785705566e+00
9.949748516082763672e-01 1.901163935661315918e+00
1.000000000000000000e+00 1.911634325981140137e+00


==> figsData/3rd_experiment/ens_KAN.txt <==
3.000000000000000000e+00 8.300000000000000000e+01
4.000000000000000000e+00 7.150000000000000000e+01
5.000000000000000000e+00 6.350000000000000000e+01
6.000000000000000000e+00 6.950000000000000000e+01
7.000000000000000000e+00 7.400000000000000000e+01


==> figsData/3rd_experiment/ens_conf_mfKAN.txt <==
3.000000000000000000e+00 9.500000000000000000e+01
4.000000000000000000e+00 9.600000000000000000e+01
5.000000000000000000e+00 9.600000000000000000e+01
6.000000000000000000e+00 9.600000000000000000e+01
7.000000000000000000e+00 9.550000000000000000e+01


==> figsData/3rd_experiment/ens_mfKAN.txt <==
3.000000000000000000e+00 9.200000000000000000e+01
4.000000000000000000e+00 9.300000000000000000e+01
5.000000000000000000e+00 9.000000000000000000e+01
6.000000000000000000e+00 9.150000000000000000e+01
7.000000000000000000e+00 9.550000000000000000e+01


==> figsData/3rd_experiment/mfkan_high.txt <==
0.000000000000000000e+00 3.761367201805114746e-01
5.025125574320554733e-03 3.486475944519042969e-01
1.005025114864110947e-02 3.210185170173645020e-01
1.507537625730037689e-02 2.957373857498168945e-01
2.010050229728221893e-02 2.724196910858154297e-01
2.512562833726406097e-02 2.494463026523590088e-01
3.015075251460075378e-02 2.250818610191345215e-01
3.517587855458259583e-02 1.992794126272201538e-01
4.020100459456443787e-02 1.737632304430007935e-01
4.522613063454627991e-02 1.519094109535217285e-01
5.025125667452812195e-02 1.335350573062896729e-01
5.527638271450996399e-02 1.166779398918151855e-01
6.030150502920150757e-02 9.968052804470062256e-02
6.532663106918334961e-02 8.203823119401931763e-02
7.035175710916519165e-02 6.442178785800933838e-02
7.537688314914703369e-02 4.815963655710220337e-02
8.040200918912887573e-02 3.449419140815734863e-02
8.542713522911071777e-02 2.381651848554611206e-02
9.045226126909255981e-02 1.501024514436721802e-02
9.547738730907440186e-02 6.385564804077148438e-03
1.005025133490562439e-01 -2.350211143493652344e-03
1.055276393890380859e-01 -1.109618693590164185e-02
1.105527654290199280e-01 -1.950073987245559692e-02
1.155778914690017700e-01 -2.699762582778930664e-02
1.206030100584030151e-01 -3.321780264377593994e-02
1.256281435489654541e-01 -3.817328810691833496e-02
1.306532621383666992e-01 -4.191332310438156128e-02
1.356783956289291382e-01 -4.451725631952285767e-02
1.407035142183303833e-01 -4.635178297758102417e-02
1.457286477088928223e-01 -4.803727939724922180e-02
1.507537662982940674e-01 -5.015688017010688782e-02
1.557788997888565063e-01 -5.309018492698669434e-02
1.608040183782577515e-01 -5.600501224398612976e-02
1.658291369676589966e-01 -5.763930827379226685e-02
1.708542704582214355e-01 -5.710582062602043152e-02
1.758793890476226807e-01 -5.392609536647796631e-02
1.809045225381851196e-01 -4.905939474701881409e-02
1.859296411275863647e-01 -4.475076124072074890e-02
1.909547746181488037e-01 -4.221283271908760071e-02
1.959798932075500488e-01 -4.152316227555274963e-02
2.010050266981124878e-01 -4.190986230969429016e-02
2.060301452875137329e-01 -4.223163425922393799e-02
2.110552787780761719e-01 -4.156216233968734741e-02
2.160803973674774170e-01 -3.943730890750885010e-02
2.211055308580398560e-01 -3.588485717773437500e-02
2.261306494474411011e-01 -3.137005865573883057e-02
2.311557829380035400e-01 -2.668787539005279541e-02
2.361809015274047852e-01 -2.278582938015460968e-02
2.412060201168060303e-01 -2.049472182989120483e-02
2.462311536073684692e-01 -2.021907456219196320e-02
2.512562870979309082e-01 -2.164177782833576202e-02
2.562814056873321533e-01 -2.351637557148933411e-02
2.613065242767333984e-01 -2.386439219117164612e-02
2.663316428661346436e-01 -2.204633876681327820e-02
2.713567912578582764e-01 -1.838165521621704102e-02
2.763819098472595215e-01 -1.358691230416297913e-02
2.814070284366607666e-01 -8.784111589193344116e-03
2.864321470260620117e-01 -5.253351293504238129e-03
2.914572954177856445e-01 -3.215963952243328094e-03
2.964824140071868896e-01 -2.218483947217464447e-03
3.015075325965881348e-01 -1.683703623712062836e-03
3.065326511859893799e-01 -1.015643589198589325e-03
3.115577995777130127e-01 1.462250947952270508e-04
3.165829181671142578e-01 1.842703670263290405e-03
3.216080367565155029e-01 4.072931595146656036e-03
3.266331553459167480e-01 6.827592849731445312e-03
3.316582739353179932e-01 1.005240809172391891e-02
3.366834223270416260e-01 1.339525170624256134e-02
3.417085409164428711e-01 1.646398752927780151e-02
3.467336595058441162e-01 1.899808645248413086e-02
3.517587780952453613e-01 2.089163661003112793e-02
3.567839264869689941e-01 2.218560501933097839e-02
3.618090450763702393e-01 2.357059717178344727e-02
3.668341636657714844e-01 2.626067399978637695e-02
3.718592822551727295e-01 3.058238327503204346e-02
3.768844306468963623e-01 3.613903746008872986e-02
3.819095492362976074e-01 4.211338981986045837e-02
3.869346678256988525e-01 4.758049547672271729e-02
3.919597864151000977e-01 5.183984339237213135e-02
3.969849348068237305e-01 5.471273511648178101e-02
4.020100533962249756e-01 5.667681246995925903e-02
4.070351719856262207e-01 5.878359079360961914e-02
4.120602905750274658e-01 6.226643919944763184e-02
4.170854091644287109e-01 6.788772344589233398e-02
4.221105575561523438e-01 7.504370808601379395e-02
4.271356761455535889e-01 8.174425363540649414e-02
4.321607947349548340e-01 8.738921582698822021e-02
4.371859133243560791e-01 9.208042919635772705e-02
4.422110617160797119e-01 9.647044539451599121e-02
4.472361803054809570e-01 1.016435772180557251e-01
4.522612988948822021e-01 1.080510318279266357e-01
4.572864174842834473e-01 1.159197390079498291e-01
4.623115658760070801e-01 1.248643398284912109e-01
4.673366844654083252e-01 1.325067877769470215e-01
4.723618030548095703e-01 1.367079317569732666e-01
4.773869216442108154e-01 1.456773281097412109e-01
4.824120402336120605e-01 1.653237044811248779e-01
4.874371886253356934e-01 1.430524140596389771e-01
4.924623072147369385e-01 9.353150427341461182e-02
4.974874258041381836e-01 2.662739157676696777e-01
5.025125741958618164e-01 6.103073358535766602e-01
5.075377225875854492e-01 7.130419611930847168e-01
5.125628113746643066e-01 7.111858129501342773e-01
5.175879597663879395e-01 7.083973884582519531e-01
5.226130485534667969e-01 7.054528594017028809e-01
5.276381969451904297e-01 7.023109793663024902e-01
5.326633453369140625e-01 6.989258527755737305e-01
5.376884341239929199e-01 6.952512860298156738e-01
5.427135825157165527e-01 6.912404894828796387e-01
5.477386713027954102e-01 6.868469715118408203e-01
5.527638196945190430e-01 6.820263862609863281e-01
5.577889680862426758e-01 6.767375469207763672e-01
5.628140568733215332e-01 6.709420680999755859e-01
5.678392052650451660e-01 6.646050214767456055e-01
5.728643536567687988e-01 6.576955318450927734e-01
5.778894424438476562e-01 6.501841545104980469e-01
5.829145908355712891e-01 6.420435905456542969e-01
5.879396796226501465e-01 6.332429647445678711e-01
5.929648280143737793e-01 6.237488389015197754e-01
5.979899764060974121e-01 6.135210990905761719e-01
6.030150651931762695e-01 6.025180220603942871e-01
6.080402135848999023e-01 5.907381176948547363e-01
6.130653023719787598e-01 5.782117247581481934e-01
6.180904507637023926e-01 5.649735331535339355e-01
6.231155991554260254e-01 5.510579943656921387e-01
6.281406879425048828e-01 5.365083217620849609e-01
6.331658363342285156e-01 5.213754177093505859e-01
6.381909847259521484e-01 5.057243704795837402e-01
6.432160735130310059e-01 4.896985292434692383e-01
6.482412219047546387e-01 4.734142422676086426e-01
6.532663106918334961e-01 4.569711089134216309e-01
6.582914590835571289e-01 4.404724836349487305e-01
6.633166074752807617e-01 4.240283370018005371e-01
6.683416962623596191e-01 4.077538549900054932e-01
6.733668446540832520e-01 3.917635679244995117e-01
6.783919334411621094e-01 3.761739730834960938e-01
6.834170818328857422e-01 3.611001074314117432e-01
6.884422302246093750e-01 3.466543555259704590e-01
6.934673190116882324e-01 3.329451978206634521e-01
6.984924674034118652e-01 3.200733065605163574e-01
7.035176157951354980e-01 3.081336021423339844e-01
7.085427045822143555e-01 2.972148656845092773e-01
7.135678529739379883e-01 2.873972654342651367e-01
7.185929417610168457e-01 2.787556052207946777e-01
7.236180901527404785e-01 2.713595628738403320e-01
7.286432385444641113e-01 2.652738988399505615e-01
7.336683273315429688e-01 2.605604827404022217e-01
7.386934757232666016e-01 2.572800517082214355e-01
7.437186241149902344e-01 2.554943263530731201e-01
7.487437129020690918e-01 2.552681863307952881e-01
7.537688612937927246e-01 2.566700577735900879e-01
7.587939500808715820e-01 2.597750723361968994e-01
7.638190984725952148e-01 2.646692395210266113e-01
7.688442468643188477e-01 2.714505493640899658e-01
7.738693356513977051e-01 2.802314460277557373e-01
7.788944840431213379e-01 2.911420166492462158e-01
7.839195728302001953e-01 3.043324947357177734e-01
7.889447212219238281e-01 3.199795484542846680e-01
7.939698696136474609e-01 3.382843732833862305e-01
7.989949584007263184e-01 3.594311475753784180e-01
8.040201067924499512e-01 3.836052417755126953e-01
8.090452551841735840e-01 4.109539389610290527e-01
8.140703439712524414e-01 4.416343569755554199e-01
8.190954923629760742e-01 4.758529365062713623e-01
8.241205811500549316e-01 5.138263702392578125e-01
8.291457295417785645e-01 5.546197891235351562e-01
8.341708779335021973e-01 5.976407527923583984e-01
8.391959667205810547e-01 6.427592039108276367e-01
8.442211151123046875e-01 6.897483468055725098e-01
8.492462038993835449e-01 7.383598089218139648e-01
8.542713522911071777e-01 7.883351445198059082e-01
8.592965006828308105e-01 8.394081592559814453e-01
8.643215894699096680e-01 8.912898898124694824e-01
8.693467378616333008e-01 9.436115026473999023e-01
8.743718862533569336e-01 9.959568977355957031e-01
8.793969750404357910e-01 1.048839926719665527e+00
8.844221234321594238e-01 1.102478623390197754e+00
8.894472122192382812e-01 1.156860709190368652e+00
8.944723606109619141e-01 1.212026596069335938e+00
8.994975090026855469e-01 1.268068075180053711e+00
9.045225977897644043e-01 1.325170874595642090e+00
9.095477461814880371e-01 1.383594989776611328e+00
9.145728945732116699e-01 1.443530440330505371e+00
9.195979833602905273e-01 1.504980087280273438e+00
9.246231317520141602e-01 1.567441821098327637e+00
9.296482205390930176e-01 1.629908561706542969e+00
9.346733689308166504e-01 1.691367745399475098e+00
9.396985173225402832e-01 1.751018762588500977e+00
9.447236061096191406e-01 1.808239579200744629e+00
9.497487545013427734e-01 1.862604618072509766e+00
9.547738432884216309e-01 1.913742065429687500e+00
9.597989916801452637e-01 1.961305618286132812e+00
9.648241400718688965e-01 2.005003929138183594e+00
9.698492288589477539e-01 2.044579982757568359e+00
9.748743772506713867e-01 2.079788446426391602e+00
9.798995256423950195e-01 2.110423326492309570e+00
9.849246144294738770e-01 2.136307001113891602e+00
9.899497628211975098e-01 2.157327413558959961e+00
9.949748516082763672e-01 2.173510313034057617e+00
1.000000000000000000e+00 2.185079097747802734e+00


==> figsData/3rd_experiment/mfkan_low.txt <==
0.000000000000000000e+00 -1.706458628177642822e-02
5.025125574320554733e-03 -2.734018862247467041e-02
1.005025114864110947e-02 -3.784094750881195068e-02
1.507537625730037689e-02 -4.744892567396163940e-02
2.010050229728221893e-02 -5.629182606935501099e-02
2.512562833726406097e-02 -6.519805639982223511e-02
3.015075251460075378e-02 -7.516641169786453247e-02
3.517587855458259583e-02 -8.633689582347869873e-02
4.020100459456443787e-02 -9.779660403728485107e-02
4.522613063454627991e-02 -1.074196025729179382e-01
5.025125667452812195e-02 -1.151319444179534912e-01
5.527638271450996399e-02 -1.220899224281311035e-01
6.030150502920150757e-02 -1.293902993202209473e-01
6.532663106918334961e-02 -1.374405026435852051e-01
7.035175710916519165e-02 -1.458322703838348389e-01
7.537688314914703369e-02 -1.535793244838714600e-01
8.040200918912887573e-02 -1.596127897500991821e-01
8.542713522911071777e-02 -1.634478569030761719e-01
9.045226126909255981e-02 -1.658675968647003174e-01
9.547738730907440186e-02 -1.682433336973190308e-01
1.005025133490562439e-01 -1.708344668149948120e-01
1.055276393890380859e-01 -1.735747456550598145e-01
1.105527654290199280e-01 -1.761597096920013428e-01
1.155778914690017700e-01 -1.780526340007781982e-01
1.206030100584030151e-01 -1.788610517978668213e-01
1.256281435489654541e-01 -1.785411983728408813e-01
1.306532621383666992e-01 -1.771016418933868408e-01
1.356783956289291382e-01 -1.745906472206115723e-01
1.407035142183303833e-01 -1.713583469390869141e-01
1.457286477088928223e-01 -1.680146455764770508e-01
1.507537662982940674e-01 -1.651415824890136719e-01
1.557788997888565063e-01 -1.631238609552383423e-01
1.608040183782577515e-01 -1.611478626728057861e-01
1.658291369676589966e-01 -1.579261124134063721e-01
1.708542704582214355e-01 -1.525437235832214355e-01
1.758793890476226807e-01 -1.445873677730560303e-01
1.809045225381851196e-01 -1.351812332868576050e-01
1.859296411275863647e-01 -1.265543699264526367e-01
1.909547746181488037e-01 -1.197199076414108276e-01
1.959798932075500488e-01 -1.146151423454284668e-01
2.010050266981124878e-01 -1.104966104030609131e-01
2.060301452875137329e-01 -1.063649654388427734e-01
2.110552787780761719e-01 -1.014400646090507507e-01
2.160803973674774170e-01 -9.539231657981872559e-02
2.211055308580398560e-01 -8.837299793958663940e-02
2.261306494474411011e-01 -8.090365678071975708e-02
2.311557829380035400e-01 -7.367360591888427734e-02
2.361809015274047852e-01 -6.731805950403213501e-02
2.412060201168060303e-01 -6.225887686014175415e-02
2.462311536073684692e-01 -5.859778076410293579e-02
2.512562870979309082e-01 -5.605047941207885742e-02
2.562814056873321533e-01 -5.387389287352561951e-02
2.613065242767333984e-01 -5.101005360484123230e-02
2.663316428661346436e-01 -4.726558551192283630e-02
2.713567912578582764e-01 -4.300705716013908386e-02
2.763819098472595215e-01 -3.870407119393348694e-02
2.814070284366607666e-01 -3.487743437290191650e-02
2.864321470260620117e-01 -3.206623718142509460e-02
2.914572954177856445e-01 -3.036724776029586792e-02
2.964824140071868896e-01 -2.962154895067214966e-02
3.015075325965881348e-01 -2.961181104183197021e-02
3.065326511859893799e-01 -3.003549948334693909e-02
3.115577995777130127e-01 -3.061247803270816803e-02
3.165829181671142578e-01 -3.119142353534698486e-02
3.216080367565155029e-01 -3.163910284638404846e-02
3.266331553459167480e-01 -3.184689581394195557e-02
3.316582739353179932e-01 -3.176535665988922119e-02
3.366834223270416260e-01 -3.164597600698471069e-02
3.417085409164428711e-01 -3.182611614465713501e-02
3.467336595058441162e-01 -3.256871923804283142e-02
3.517587780952453613e-01 -3.402095288038253784e-02
3.567839264869689941e-01 -3.619617596268653870e-02
3.618090450763702393e-01 -3.840176388621330261e-02
3.668341636657714844e-01 -3.924586623907089233e-02
3.718592822551727295e-01 -3.826487809419631958e-02
3.768844306468963623e-01 -3.588269278407096863e-02
3.819095492362976074e-01 -3.302664682269096375e-02
3.869346678256988525e-01 -3.071384131908416748e-02
3.919597864151000977e-01 -2.968537248671054840e-02
3.969849348068237305e-01 -3.015297651290893555e-02
4.020100533962249756e-01 -3.164372593164443970e-02
4.070351719856262207e-01 -3.300324827432632446e-02
4.120602905750274658e-01 -3.278695791959762573e-02
4.170854091644287109e-01 -3.007833845913410187e-02
4.221105575561523438e-01 -2.561398036777973175e-02
4.271356761455535889e-01 -2.166923508048057556e-02
4.321607947349548340e-01 -1.887934282422065735e-02
4.371859133243560791e-01 -1.711641252040863037e-02
4.422110617160797119e-01 -1.565750315785408020e-02
4.472361803054809570e-01 -1.328797265887260437e-02
4.522612988948822021e-01 -9.499087929725646973e-03
4.572864174842834473e-01 -4.050008952617645264e-03
4.623115658760070801e-01 2.607654780149459839e-03
4.673366844654083252e-01 7.871203124523162842e-03
4.723618030548095703e-01 9.421303868293762207e-03
4.773869216442108154e-01 1.625845581293106079e-02
4.824120402336120605e-01 3.463381528854370117e-02
4.874371886253356934e-01 7.079362869262695312e-03
4.924623072147369385e-01 -5.968619510531425476e-02
4.974874258041381836e-01 1.310336589813232422e-01
5.025125741958618164e-01 4.909086227416992188e-01
5.075377225875854492e-01 5.951226353645324707e-01
5.125628113746643066e-01 5.970833301544189453e-01
5.175879597663879395e-01 5.981190204620361328e-01
5.226130485534667969e-01 5.989242196083068848e-01
5.276381969451904297e-01 5.994462370872497559e-01
5.326633453369140625e-01 5.996247529983520508e-01
5.376884341239929199e-01 5.993946194648742676e-01
5.427135825157165527e-01 5.986812710762023926e-01
5.477386713027954102e-01 5.974096059799194336e-01
5.527638196945190430e-01 5.954930782318115234e-01
5.577889680862426758e-01 5.928413867950439453e-01
5.628140568733215332e-01 5.893583297729492188e-01
5.678392052650451660e-01 5.849399566650390625e-01
5.728643536567687988e-01 5.794782638549804688e-01
5.778894424438476562e-01 5.728611946105957031e-01
5.829145908355712891e-01 5.649770498275756836e-01
5.879396796226501465e-01 5.557183027267456055e-01
5.929648280143737793e-01 5.449836850166320801e-01
5.979899764060974121e-01 5.326857566833496094e-01
6.030150651931762695e-01 5.187566876411437988e-01
6.080402135848999023e-01 5.032010674476623535e-01
6.130653023719787598e-01 4.860928654670715332e-01
6.180904507637023926e-01 4.675228297710418701e-01
6.231155991554260254e-01 4.476011395454406738e-01
6.281406879425048828e-01 4.264443814754486084e-01
6.331658363342285156e-01 4.041844010353088379e-01
6.381909847259521484e-01 3.809580802917480469e-01
6.432160735130310059e-01 3.569501638412475586e-01
6.482412219047546387e-01 3.323203921318054199e-01
6.532663106918334961e-01 3.072232007980346680e-01
6.582914590835571289e-01 2.818189263343811035e-01
6.633166074752807617e-01 2.562597393989562988e-01
6.683416962623596191e-01 2.307018339633941650e-01
6.733668446540832520e-01 2.052992433309555054e-01
6.783919334411621094e-01 1.802051067352294922e-01
6.834170818328857422e-01 1.555701196193695068e-01
6.884422302246093750e-01 1.315455138683319092e-01
6.934673190116882324e-01 1.082833483815193176e-01
6.984924674034118652e-01 8.592888712882995605e-02
7.035176157951354980e-01 6.463316082954406738e-02
7.085427045822143555e-01 4.454241693019866943e-02
7.135678529739379883e-01 2.580094337463378906e-02
7.185929417610168457e-01 8.555799722671508789e-03
7.236180901527404785e-01 -7.052823901176452637e-03
7.286432385444641113e-01 -2.088443189859390259e-02
7.336683273315429688e-01 -3.280092030763626099e-02
7.386934757232666016e-01 -4.266910254955291748e-02
7.437186241149902344e-01 -5.035769194364547729e-02
7.487437129020690918e-01 -5.573878437280654907e-02
7.537688612937927246e-01 -5.868772417306900024e-02
7.587939500808715820e-01 -5.908089131116867065e-02
7.638190984725952148e-01 -5.679582804441452026e-02
7.688442468643188477e-01 -5.170905590057373047e-02
7.738693356513977051e-01 -4.369760304689407349e-02
7.788944840431213379e-01 -3.263092041015625000e-02
7.839195728302001953e-01 -1.837338507175445557e-02
7.889447212219238281e-01 -7.809847593307495117e-04
7.939698696136474609e-01 2.029247581958770752e-02
7.989949584007263184e-01 4.492476582527160645e-02
8.040201067924499512e-01 7.313665747642517090e-02
8.090452551841735840e-01 1.048261672258377075e-01
8.140703439712524414e-01 1.398081928491592407e-01
8.190954923629760742e-01 1.778380572795867920e-01
8.241205811500549316e-01 2.186206579208374023e-01
8.291457295417785645e-01 2.623305022716522217e-01
8.341708779335021973e-01 3.090758919715881348e-01
8.391959667205810547e-01 3.587826490402221680e-01
8.442211151123046875e-01 4.114114642143249512e-01
8.492462038993835449e-01 4.669344723224639893e-01
8.542713522911071777e-01 5.253254771232604980e-01
8.592965006828308105e-01 5.865628719329833984e-01
8.643215894699096680e-01 6.505947709083557129e-01
8.693467378616333008e-01 7.172287702560424805e-01
8.743718862533569336e-01 7.862149477005004883e-01
8.793969750404357910e-01 8.566994667053222656e-01
8.844221234321594238e-01 9.279681444168090820e-01
8.894472122192382812e-01 9.996603727340698242e-01
8.944723606109619141e-01 1.071267127990722656e+00
8.994975090026855469e-01 1.142121791839599609e+00
9.045225977897644043e-01 1.211398720741271973e+00
9.095477461814880371e-01 1.278212308883666992e+00
9.145728945732116699e-01 1.341749548912048340e+00
9.195979833602905273e-01 1.401429891586303711e+00
9.246231317520141602e-01 1.457230448722839355e+00
9.296482205390930176e-01 1.509542226791381836e+00
9.346733689308166504e-01 1.558766961097717285e+00
9.396985173225402832e-01 1.605179309844970703e+00
9.447236061096191406e-01 1.648962140083312988e+00
9.497487545013427734e-01 1.690169811248779297e+00
9.547738432884216309e-01 1.728718996047973633e+00
9.597989916801452637e-01 1.764483213424682617e+00
9.648241400718688965e-01 1.797340273857116699e+00
9.698492288589477539e-01 1.827174782752990723e+00
9.748743772506713867e-01 1.853859543800354004e+00
9.798995256423950195e-01 1.877286314964294434e+00
9.849246144294738770e-01 1.897406935691833496e+00
9.899497628211975098e-01 1.914221882820129395e+00
9.949748516082763672e-01 1.927816271781921387e+00
1.000000000000000000e+00 1.938394188880920410e+00


==> figsData/3rd_experiment/y_test.txt <==
0.000000000000000000e+00 3.027210235595703125e-01
5.025125574320554733e-03 2.778433561325073242e-01
1.005025114864110947e-02 2.530854940414428711e-01
1.507537625730037689e-02 2.285727262496948242e-01
2.010050229728221893e-02 2.044241428375244141e-01
2.512562833726406097e-02 1.807512044906616211e-01
3.015075251460075378e-02 1.576582193374633789e-01
3.517587855458259583e-02 1.352411508560180664e-01
4.020100459456443787e-02 1.135874986648559570e-01
4.522613063454627991e-02 9.277677536010742188e-02
5.025125667452812195e-02 7.287931442260742188e-02
5.527638271450996399e-02 5.395698547363281250e-02
6.030150502920150757e-02 3.606355190277099609e-02
6.532663106918334961e-02 1.924312114715576172e-02
7.035175710916519165e-02 3.531694412231445312e-03
7.537688314914703369e-02 -1.104307174682617188e-02
8.040200918912887573e-02 -2.446222305297851562e-02
8.542713522911071777e-02 -3.671526908874511719e-02
9.045226126909255981e-02 -4.779887199401855469e-02
9.547738730907440186e-02 -5.771732330322265625e-02
1.005025133490562439e-01 -6.648278236389160156e-02
1.055276393890380859e-01 -7.411384582519531250e-02
1.105527654290199280e-01 -8.063530921936035156e-02
1.155778914690017700e-01 -8.607912063598632812e-02
1.206030100584030151e-01 -9.048080444335937500e-02
1.256281435489654541e-01 -9.388351440429687500e-02
1.306532621383666992e-01 -9.633255004882812500e-02
1.356783956289291382e-01 -9.787964820861816406e-02
1.407035142183303833e-01 -9.857797622680664062e-02
1.457286477088928223e-01 -9.848475456237792969e-02
1.507537662982940674e-01 -9.766006469726562500e-02
1.557788997888565063e-01 -9.616541862487792969e-02
1.608040183782577515e-01 -9.406352043151855469e-02
1.658291369676589966e-01 -9.141898155212402344e-02
1.708542704582214355e-01 -8.829545974731445312e-02
1.758793890476226807e-01 -8.475732803344726562e-02
1.809045225381851196e-01 -8.086848258972167969e-02
1.859296411275863647e-01 -7.669115066528320312e-02
1.909547746181488037e-01 -7.228660583496093750e-02
1.959798932075500488e-01 -6.771397590637207031e-02
2.010050266981124878e-01 -6.302952766418457031e-02
2.060301452875137329e-01 -5.828762054443359375e-02
2.110552787780761719e-01 -5.353903770446777344e-02
2.160803973674774170e-01 -4.883170127868652344e-02
2.211055308580398560e-01 -4.420876502990722656e-02
2.261306494474411011e-01 -3.971099853515625000e-02
2.311557829380035400e-01 -3.537440299987792969e-02
2.361809015274047852e-01 -3.123044967651367188e-02
2.412060201168060303e-01 -2.730679512023925781e-02
2.462311536073684692e-01 -2.362632751464843750e-02
2.512562870979309082e-01 -2.020740509033203125e-02
2.562814056873321533e-01 -1.706433296203613281e-02
2.613065242767333984e-01 -1.420617103576660156e-02
2.663316428661346436e-01 -1.163864135742187500e-02
2.713567912578582764e-01 -9.361982345581054688e-03
2.763819098472595215e-01 -7.372856140136718750e-03
2.814070284366607666e-01 -5.664587020874023438e-03
2.864321470260620117e-01 -4.225254058837890625e-03
2.914572954177856445e-01 -3.040552139282226562e-03
2.964824140071868896e-01 -2.092123031616210938e-03
3.015075325965881348e-01 -1.358985900878906250e-03
3.065326511859893799e-01 -8.172988891601562500e-04
3.115577995777130127e-01 -4.410743713378906250e-04
3.165829181671142578e-01 -2.017021179199218750e-04
3.216080367565155029e-01 -6.937980651855468750e-05
3.266331553459167480e-01 -1.287460327148437500e-05
3.316582739353179932e-01 -2.384185791015625000e-07
3.366834223270416260e-01 1.668930053710937500e-06
3.417085409164428711e-01 2.527236938476562500e-05
3.467336595058441162e-01 1.034736633300781250e-04
3.517587780952453613e-01 2.681016921997070312e-04
3.567839264869689941e-01 5.497932434082031250e-04
3.618090450763702393e-01 9.782314300537109375e-04
3.668341636657714844e-01 1.580834388732910156e-03
3.718592822551727295e-01 2.383232116699218750e-03
3.768844306468963623e-01 3.408193588256835938e-03
3.819095492362976074e-01 4.675984382629394531e-03
3.869346678256988525e-01 6.203651428222656250e-03
3.919597864151000977e-01 8.004426956176757812e-03
3.969849348068237305e-01 1.008856296539306641e-02
4.020100533962249756e-01 1.246213912963867188e-02
4.070351719856262207e-01 1.512682437896728516e-02
4.120602905750274658e-01 1.808071136474609375e-02
4.170854091644287109e-01 2.131700515747070312e-02
4.221105575561523438e-01 2.482485771179199219e-02
4.271356761455535889e-01 2.858877182006835938e-02
4.321607947349548340e-01 3.258872032165527344e-02
4.371859133243560791e-01 3.680014610290527344e-02
4.422110617160797119e-01 4.119420051574707031e-02
4.472361803054809570e-01 4.573774337768554688e-02
4.522612988948822021e-01 5.039334297180175781e-02
4.572864174842834473e-01 5.511963367462158203e-02
4.623115658760070801e-01 5.987143516540527344e-02
4.673366844654083252e-01 6.459999084472656250e-02
4.723618030548095703e-01 6.925332546234130859e-02
4.773869216442108154e-01 7.377648353576660156e-02
4.824120402336120605e-01 7.811188697814941406e-02
4.874371886253356934e-01 8.219981193542480469e-02
4.924623072147369385e-01 8.597874641418457031e-02
4.974874258041381836e-01 8.938562870025634766e-02
5.025125741958618164e-01 6.923568248748779297e-01
5.075377225875854492e-01 6.948277950286865234e-01
5.125628113746643066e-01 6.967341899871826172e-01
5.175879597663879395e-01 6.980125904083251953e-01
5.226130485534667969e-01 6.986000537872314453e-01
5.276381969451904297e-01 6.984359025955200195e-01
5.326633453369140625e-01 6.974610090255737305e-01
5.376884341239929199e-01 6.956192255020141602e-01
5.427135825157165527e-01 6.928576231002807617e-01
5.477386713027954102e-01 6.891268491744995117e-01
5.527638196945190430e-01 6.843820810317993164e-01
5.577889680862426758e-01 6.785830259323120117e-01
5.628140568733215332e-01 6.716947555541992188e-01
5.678392052650451660e-01 6.636880636215209961e-01
5.728643536567687988e-01 6.545399427413940430e-01
5.778894424438476562e-01 6.442340612411499023e-01
5.829145908355712891e-01 6.327608823776245117e-01
5.879396796226501465e-01 6.201184988021850586e-01
5.929648280143737793e-01 6.063123941421508789e-01
5.979899764060974121e-01 5.913561582565307617e-01
6.030150651931762695e-01 5.752717256546020508e-01
6.080402135848999023e-01 5.580891370773315430e-01
6.130653023719787598e-01 5.398474931716918945e-01
6.180904507637023926e-01 5.205937623977661133e-01
6.231155991554260254e-01 5.003843307495117188e-01
6.281406879425048828e-01 4.792845249176025391e-01
6.331658363342285156e-01 4.573670625686645508e-01
6.381909847259521484e-01 4.347144365310668945e-01
6.432160735130310059e-01 4.114174842834472656e-01
6.482412219047546387e-01 3.875739574432373047e-01
6.532663106918334961e-01 3.632912635803222656e-01
6.582914590835571289e-01 3.386830091476440430e-01
6.633166074752807617e-01 3.138706684112548828e-01
6.683416962623596191e-01 2.889826297760009766e-01
6.733668446540832520e-01 2.641527652740478516e-01
6.783919334411621094e-01 2.395217418670654297e-01
6.834170818328857422e-01 2.152339220046997070e-01
6.884422302246093750e-01 1.914393901824951172e-01
6.934673190116882324e-01 1.682920455932617188e-01
6.984924674034118652e-01 1.459475755691528320e-01
7.035176157951354980e-01 1.245653629302978516e-01
7.085427045822143555e-01 1.043059825897216797e-01
7.135678529739379883e-01 8.532941341400146484e-02
7.185929417610168457e-01 6.779789924621582031e-02
7.236180901527404785e-01 5.187010765075683594e-02
7.286432385444641113e-01 3.770422935485839844e-02
7.336683273315429688e-01 2.545523643493652344e-02
7.386934757232666016e-01 1.527369022369384766e-02
7.437186241149902344e-01 7.305741310119628906e-03
7.487437129020690918e-01 1.692175865173339844e-03
7.537688612937927246e-01 -1.433849334716796875e-03
7.587939500808715820e-01 -1.945972442626953125e-03
7.638190984725952148e-01 2.732276916503906250e-04
7.688442468643188477e-01 5.331873893737792969e-03
7.738693356513977051e-01 1.332736015319824219e-02
7.788944840431213379e-01 2.434647083282470703e-02
7.839195728302001953e-01 3.846335411071777344e-02
7.889447212219238281e-01 5.574011802673339844e-02
7.939698696136474609e-01 7.622456550598144531e-02
7.989949584007263184e-01 9.995055198669433594e-02
8.040201067924499512e-01 1.269378662109375000e-01
8.090452551841735840e-01 1.571896076202392578e-01
8.140703439712524414e-01 1.906938552856445312e-01
8.190954923629760742e-01 2.274212837219238281e-01
8.241205811500549316e-01 2.673277854919433594e-01
8.291457295417785645e-01 3.103505373001098633e-01
8.341708779335021973e-01 3.564099073410034180e-01
8.391959667205810547e-01 4.054082632064819336e-01
8.442211151123046875e-01 4.572327136993408203e-01
8.492462038993835449e-01 5.117496252059936523e-01
8.542713522911071777e-01 5.688118934631347656e-01
8.592965006828308105e-01 6.282522678375244141e-01
8.643215894699096680e-01 6.898866891860961914e-01
8.693467378616333008e-01 7.535191774368286133e-01
8.743718862533569336e-01 8.189301490783691406e-01
8.793969750404357910e-01 8.858917951583862305e-01
8.844221234321594238e-01 9.541575908660888672e-01
8.894472122192382812e-01 1.023467659950256348e+00
8.944723606109619141e-01 1.093551158905029297e+00
8.994975090026855469e-01 1.164122819900512695e+00
9.045225977897644043e-01 1.234884858131408691e+00
9.095477461814880371e-01 1.305534124374389648e+00
9.145728945732116699e-01 1.375753760337829590e+00
9.195979833602905273e-01 1.445220589637756348e+00
9.246231317520141602e-01 1.513607978820800781e+00
9.296482205390930176e-01 1.580577492713928223e+00
9.346733689308166504e-01 1.645794153213500977e+00
9.396985173225402832e-01 1.708916664123535156e+00
9.447236061096191406e-01 1.769603013992309570e+00
9.497487545013427734e-01 1.827515125274658203e+00
9.547738432884216309e-01 1.882312893867492676e+00
9.597989916801452637e-01 1.933664321899414062e+00
9.648241400718688965e-01 1.981240749359130859e+00
9.698492288589477539e-01 2.024721622467041016e+00
9.748743772506713867e-01 2.063794374465942383e+00
9.798995256423950195e-01 2.098159790039062500e+00
9.849246144294738770e-01 2.127526283264160156e+00
9.899497628211975098e-01 2.151621341705322266e+00
9.949748516082763672e-01 2.170184135437011719e+00
1.000000000000000000e+00 2.182973146438598633e+00


==> figsData/4th_experiment/cal_conf_KAN.txt <==
2.000000000000000000e+01 9.834000000000000341e+01
3.000000000000000000e+01 9.993999999999999773e+01
4.000000000000000000e+01 9.220000000000000284e+01
5.000000000000000000e+01 9.350000000000000000e+01
6.000000000000000000e+01 9.539000000000000057e+01
7.000000000000000000e+01 9.229999999999999716e+01
8.000000000000000000e+01 9.742000000000000171e+01
1.000000000000000000e+02 9.881999999999999318e+01
2.000000000000000000e+02 9.798999999999999488e+01
3.000000000000000000e+02 9.487000000000000455e+01
4.000000000000000000e+02 9.620999999999999375e+01
6.000000000000000000e+02 9.370999999999999375e+01
8.000000000000000000e+02 9.578000000000000114e+01
1.000000000000000000e+03 9.512000000000000455e+01
1.200000000000000000e+03 9.551999999999999602e+01
1.500000000000000000e+03 9.576000000000000512e+01
1.800000000000000000e+03 9.487000000000000455e+01
2.000000000000000000e+03 9.603000000000000114e+01


==> figsData/4th_experiment/cal_conf_fbKAN.txt <==
2.000000000000000000e+01 9.864000000000000057e+01
3.000000000000000000e+01 9.817000000000000171e+01
4.000000000000000000e+01 9.728000000000000114e+01
5.000000000000000000e+01 9.473000000000000398e+01
6.000000000000000000e+01 9.818999999999999773e+01
7.000000000000000000e+01 9.798000000000000398e+01
8.000000000000000000e+01 9.395000000000000284e+01
1.000000000000000000e+02 9.239000000000000057e+01
2.000000000000000000e+02 9.587999999999999545e+01
3.000000000000000000e+02 9.479999999999999716e+01
4.000000000000000000e+02 9.559999999999999432e+01
6.000000000000000000e+02 9.578000000000000114e+01
8.000000000000000000e+02 9.537000000000000455e+01
1.000000000000000000e+03 9.500000000000000000e+01
1.200000000000000000e+03 9.529999999999999716e+01
1.500000000000000000e+03 9.604000000000000625e+01
1.800000000000000000e+03 9.460999999999999943e+01
2.000000000000000000e+03 9.539000000000000057e+01


==> figsData/4th_experiment/ens_KAN.txt <==
3.000000000000000000e+00 1.528999999999999915e+01
4.000000000000000000e+00 1.746000000000000085e+01
5.000000000000000000e+00 2.053999999999999915e+01
6.000000000000000000e+00 2.098999999999999844e+01
7.000000000000000000e+00 2.551999999999999957e+01
8.000000000000000000e+00 2.742000000000000171e+01
9.000000000000000000e+00 2.796000000000000085e+01
1.000000000000000000e+01 2.855000000000000071e+01


==> figsData/4th_experiment/ens_conf_KAN.txt <==
3.000000000000000000e+00 9.457999999999999829e+01
4.000000000000000000e+00 9.456000000000000227e+01
5.000000000000000000e+00 9.603000000000000114e+01
6.000000000000000000e+00 9.595999999999999375e+01
7.000000000000000000e+00 9.626000000000000512e+01
8.000000000000000000e+00 9.587000000000000455e+01
9.000000000000000000e+00 9.623999999999999488e+01
1.000000000000000000e+01 9.598999999999999488e+01


==> figsData/4th_experiment/ens_conf_fbKAN.txt <==
3.000000000000000000e+00 9.467000000000000171e+01
4.000000000000000000e+00 9.545999999999999375e+01
5.000000000000000000e+00 9.539000000000000057e+01
6.000000000000000000e+00 9.509000000000000341e+01
7.000000000000000000e+00 9.542000000000000171e+01
8.000000000000000000e+00 9.473999999999999488e+01
9.000000000000000000e+00 9.509000000000000341e+01
1.000000000000000000e+01 9.565999999999999659e+01


==> figsData/4th_experiment/ens_fbKAN.txt <==
3.000000000000000000e+00 2.442999999999999972e+01
4.000000000000000000e+00 2.596000000000000085e+01
5.000000000000000000e+00 2.560999999999999943e+01
6.000000000000000000e+00 2.480000000000000071e+01
7.000000000000000000e+00 2.387999999999999901e+01
8.000000000000000000e+00 2.410999999999999943e+01
9.000000000000000000e+00 2.401999999999999957e+01
1.000000000000000000e+01 2.580000000000000071e+01

